Positivity-Preserving Entropy-Based Adaptive Filtering for Discontinuous Spectral Element Methods

In this work, we present a positivity-preserving entropy-based adaptive filtering method for shock capturing in discontinuous spectral element methods. By adapting the filter strength to enforce positivity and a local discrete minimum entropy principle, the resulting approach can robustly resolve strong discontinuities with sub-element resolution, does not require problem-dependent parameter tuning, and can be easily implemented on general unstructured meshes with relatively low computational cost. The efficacy of the approach is shown in numerical experiments on hyperbolic and mixed hyperbolic-parabolic conservation laws such as the Euler and Navier-Stokes equations for problems including extreme shocks, shock-vortex interactions, and complex compressible turbulent flows.

==> figs/data/delta_x0p2.csv <==
z,cp
6.255378693244266e-06,-0.4932537057873718
0.0024824150743193506,-0.49297016755778444
0.004958574769945457,-0.49280515404706404
0.007434734465571563,-0.4927452933319607
0.009910894161197668,-0.4927772134892255
0.012387053856823774,-0.4928875425956082
0.014863213552449881,-0.4930629087278595
0.017339373248075985,-0.49328993996272996
0.019815532943702092,-0.49355526437696995
0.0222916926393282,-0.4938455100473296
0.024767852334954304,-0.4941473050505596
0.02724401203058041,-0.49444727746341
0.02972017172620652,-0.4947320553626317
0.032196331421832626,-0.49498826682497477
0.03467249111745873,-0.4952025399271898
0.03714865081308484,-0.49536150274602714
0.039624810508710945,-0.4954520147368755
0.04210097020433705,-0.49547315215841425
0.04457712989996316,-0.4954420268930656
0.047053289595589264,-0.4953772016081524
0.04952944929121537,-0.4952972384298297
0.05200560898684148,-0.4952185271381688
0.05448176868246758,-0.4951503464872686
0.056957928378093686,-0.4951005224797679
0.0594340880737198,-0.49507688111830495
0.0619102477693459,-0.495087248405518
0.064386407464972,-0.49513945034404605
0.0668625671605981,-0.49524131293652707
0.0693387268562242,-0.49540066218559975
0.07181488655185032,-0.4956253240939025
0.07429104624747643,-0.4959231179405801
0.07676720594310253,-0.4962969648981784
0.07924336563872864,-0.4967362450431233
0.08171952533435474,-0.49722801802635297
0.08419568502998084,-0.49775934349880624
0.08667184472560695,-0.4983172811114209
0.08914800442123307,-0.49888889051513563
0.09162416411685917,-0.49946123136088894
0.09410032381248527,-0.5000213632996188
0.09657648350811138,-0.5005563459822638
0.09905264320373748,-0.5010532390597624
0.10152880289936358,-0.5014991021830526
0.1040049625949897,-0.5018809950030734
0.1064811222906158,-0.5021859771707626
0.10895728198624191,-0.5024086095355573
0.11143344168186801,-0.5025816485789587
0.11390960137749412,-0.5027499774404771
0.11638576107312022,-0.5029583001679674
0.11886192076874634,-0.5032304011064619
0.12133808046437244,-0.5035501425336288
0.12381424015999855,-0.50389689710521
0.12629039985562465,-0.5042500374769464
0.12876655955125077,-0.5045889363045797
0.1312427192468769,-0.5048929662438506
0.13371887894250298,-0.5051415530845982
0.1361950386381291,-0.5053239568479562
0.13867119833375519,-0.5054507150909959
0.1411473580293813,-0.50553514419646
0.14362351772500742,-0.5055905605470903
0.1460996774206335,-0.5056302805256294
0.14857583711625963,-0.5056676205148194
0.15105199681188572,-0.5057158968974025
0.15352815650751184,-0.5057882215137552
0.15600431620313793,-0.5058874763317998
0.15848047589876404,-0.5060017617560848
0.16095663559439016,-0.5061180244726717
0.16343279529001625,-0.5062232111676213
0.16590895498564237,-0.5063042685269947
0.16838511468126846,-0.5063481432368533
0.17086127437689458,-0.5063434002351699
0.17333743407252067,-0.506292312941808
0.1758135937681468,-0.506204056794614
0.1782897534637729,-0.5060878597669956
0.180765913159399,-0.5059529498323609
0.1832420728550251,-0.5058085549641176
0.1857182325506512,-0.5056639031356734
0.18819439224627732,-0.5055282223204367
0.19067055194190344,-0.5054107038083689
0.19314671163752953,-0.5053180968335935
0.19562287133315565,-0.5052532199222177
0.19809903102878174,-0.5052185358756001
0.20057519072440785,-0.5052165074950986
0.20305135042003394,-0.5052491923901394
0.20552751011566006,-0.5053162696246711
0.20800366981128618,-0.505416553105193
0.21047982950691227,-0.5055488555011257
0.2129559892025384,-0.5057119894818912
0.21543214889816448,-0.5059047677169102
0.2179083085937906,-0.5061260028756043
0.22038446828941669,-0.5063745076273947
0.2228606279850428,-0.5066490946417028
0.22533678768066892,-0.5069485765879496
0.227812947376295,-0.5072717661355568
0.23028910707192113,-0.5076174759539456
0.23276526676754722,-0.5079845187125371
0.23524142646317334,-0.5083717070807527
0.23771758615879945,-0.5087778537280137
0.24019374585442554,-0.5092017713237416
0.24266990555005166,-0.5096422725373575
0.24514606524567775,-0.5100984518819116
0.24762222494130387,-0.5105750572513694
0.25009838463692996,-0.5110820644424927
0.25257454433255605,-0.511629645836703
0.2550507040281822,-0.512227700538653
0.2575268637238083,-0.5128794896482337
0.2600030234194344,-0.5135814342305723
0.2624791831150605,-0.5143296416566387
0.2649553428106866,-0.5151202192974034
0.2674315025063127,-0.5159492745238362
0.26990766220193885,-0.5168129147069076
0.27238382189756494,-0.5177072472175877
0.274859981593191,-0.5186283794268467
0.2773361412888171,-0.5195724187056547
0.27981230098444326,-0.520535472424982
0.28228846068006935,-0.5215136479557989
0.28476462037569544,-0.5225030526690755
0.2872407800713216,-0.5234997939357822
0.2897169397669477,-0.5244999791268887
0.29219309946257377,-0.5254997156133656
0.29466925915819986,-0.526495110766183
0.297145418853826,-0.5274822719563113
0.2996215785494521,-0.5284573065547206
0.3020977382450782,-0.5294163219323809
0.30457389794070433,-0.5303554254602626
0.3070500576363304,-0.5312678589937299
0.3095262173319565,-0.5321274223820951
0.3120023770275826,-0.5328998372752798
0.31447853672320875,-0.533550799018981
0.31695469641883484,-0.534381057486582
0.3194308561144609,-0.5357191223827726
0.32190701581008707,-0.5372745083790187
0.32438317550571316,-0.5389485158822709
0.32685933520133925,-0.5406424549602307
0.32933549489696534,-0.5422576356806001
0.3318116545925915,-0.543695368111081
0.3342878142882176,-0.544856962319375
0.33676397398384367,-0.5456591289820585
0.3392401336794698,-0.5461593819416946
0.3417162933750959,-0.5464907029081876
0.344192453070722,-0.5467867915652114
0.3466686127663481,-0.5471813475964404
0.34914477246197423,-0.5478080706855482
0.3516209321576003,-0.5488006605162091
0.3540970918532264,-0.5502928167720973
0.35657325154885255,-0.5524182391368865
0.35904941124447864,-0.5553106272942508
0.36152557094010473,-0.5591036809278644
0.3640017306357308,-0.5639101603611165
0.36647789033135697,-0.569126296262674
0.36895405002698306,-0.5741466400288476
0.37143020972260915,-0.579475042680037
0.3739063694182353,-0.5852431707725919
0.3763825291138614,-0.5914395932763779
0.3788586888094875,-0.5980528388639292
0.3813348485051136,-0.6050714362077805
0.3838110082007397,-0.6124839139804659
0.3862871678963658,-0.6202788008545199
0.3887633275919919,-0.6284446255024767
0.39123948728761804,-0.6369699165968712
0.3937156469832441,-0.6458432028102372
0.3961918066788702,-0.6550530128151095
0.39866796637449636,-0.6645878752840224
0.40114412607012245,-0.67443631888951
0.40362028576574854,-0.684586872304107
0.40609644546137463,-0.6950280642003476
0.4085726051570008,-0.7057484232507666
0.41104876485262687,-0.7167364781278978
0.41352492454825296,-0.7279822644734361
0.4160010842438791,-0.739482452324935
0.4184772439395052,-0.7512355369011721
0.4209534036351313,-0.763240013475043
0.4234295633307574,-0.7754943773194436
0.4259057230263835,-0.7879971237072707
0.4283818827220096,-0.8007467479114191
0.4308580424176357,-0.8137417452047851
0.43333420211326185,-0.8269806108602655
0.43581036180888794,-0.8404618401507553
0.438286521504514,-0.8541839283491506
0.4407626812001401,-0.8681453707283475
0.44323884089576626,-0.8823446625612427
0.44571500059139235,-0.8967802991207305
0.44819116028701844,-0.9114507756797086
0.4506673199826446,-0.9263545875110722
0.4531434796782707,-0.941486022655244
0.45561963937389677,-0.9567647303971903
0.45809579906952286,-0.9720462702109431
0.460571958765149,-0.9871846471598047
0.4630481184607751,-1.0020790804235864
0.4655242781564012,-1.016708027998146
0.46800043785202733,-1.0310579594677827
0.4704765975476534,-1.045115344416796
0.4729527572432795,-1.058866652429486
0.47542891693890565,-1.0723051477050984
0.47790507663453174,-1.085463640591175
0.48038123633015783,-1.098389210643678
0.4828573960257839,-1.1111289566465543
0.48533355572141007,-1.1237299773837517
0.48780971541703616,-1.1362393716392183
0.49028587511266225,-1.1487042381969017
0.4927620348082884,-1.16117167584075
0.4952381945039145,-1.1736887833547105
0.4977143541995406,-1.1863026595227313
0.5001905138951667,-1.1990604031287604
0.5026666735907928,-1.2120091129567454
0.5051428332864188,-1.2251958877906337
0.507618992982045,-1.2386678264143747
0.5100951526776711,-1.252472027611914
0.5125713123732972,-1.2666555901672005
0.5150474720689233,-1.2812656128641817
0.5175236317645494,-1.296349194486806
0.5199997914601755,-1.3119534338190206
0.5224759511558016,-1.3281078385852414
0.5249521108514278,-1.3447494360383176
0.5274282705470539,-1.3617849689945472
0.52990443024268,-1.3791211628286333
0.5323805899383061,-1.3966647429152794
0.5348567496339321,-1.4143224346291898
0.5373329093295582,-1.4320009633450677
0.5398090690251844,-1.449607054437617
0.5422852287208105,-1.4670474332815397
0.5447613884164366,-1.4842293211421147
0.5472375481120627,-1.5010679769659911
0.5497137078076888,-1.517485179084399
0.5521898675033149,-1.5334028938813156
0.554666027198941,-1.5487430877407173
0.5571421868945672,-1.5634277270465824
0.5596183465901933,-1.5773787781828865
0.5620945062858194,-1.5905182075336066
0.5645706659814455,-1.6027679814827207
0.5670468256770715,-1.614050066414205
0.5695229853726976,-1.6242864287120367
0.5719991450683237,-1.6333990347601923
0.5744753047639499,-1.64130985094265
0.576951464459576,-1.6479408436433856
0.5794276241552021,-1.6532139792463765
0.5819037838508282,-1.6570512241355995
0.5843799435464543,-1.6593763949613203
0.5868561032420804,-1.6601802112273552
0.5893322629377065,-1.6595375007439
0.5918084226333327,-1.6575284392777019
0.5942845823289588,-1.6542332025955093
0.5967607420245848,-1.6497319664640697
0.5992369017202109,-1.6441049066501323
0.601713061415837,-1.6374321989204448
0.6041892211114631,-1.6297940190417552
0.6066653808070892,-1.6212705427808114
0.6091415405027154,-1.611941945904362
0.6116177001983415,-1.6018884041791552
0.6140938598939676,-1.591190093371939
0.6165700195895937,-1.5799271892494613
0.6190461792852198,-1.5681798675784704
0.6215223389808459,-1.5560283041257146
0.623998498676472,-1.5435526746579415
0.6264746583720981,-1.530834352258501
0.6289508180677242,-1.5181140297112927
0.6314269777633503,-1.5059499126373883
0.6339031374589764,-1.4949378419072379
0.6363792971546025,-1.4856736583912937
0.6388554568502286,-1.478743120747685
0.6413316165458547,-1.474264075813448
0.6438077762414809,-1.471698527036709
0.646283935937107,-1.4704594609477841
0.6487600956327331,-1.4699598640769878
0.6512362553283592,-1.4696127229546354
0.6537124150239852,-1.4688616348948305
0.6561885747196113,-1.4675218959775345
0.6586647344152374,-1.4656563543967729
0.6611408941108636,-1.463332346632809
0.6636170538064897,-1.4606172091659044
0.6660932135021158,-1.4575782784763214
0.6685693731977419,-1.454282891044322
0.671045532893368,-1.450798383350168
0.6735216925889941,-1.4471920918741221
0.6759978522846202,-1.4435313530964458
0.6784740119802464,-1.4398835034974011
0.6809501716758725,-1.4363158795572504
0.6834263313714986,-1.4328958177562563
0.6859024910671246,-1.4296906545746797
0.6883786507627507,-1.4267677264927836
0.6908548104583768,-1.42419436999083
0.6933309701540029,-1.4220379215490802
0.6958071298496291,-1.420347248394179
0.6982832895452552,-1.4190871748266223
0.7007594492408813,-1.418198632665474
0.7032356089365074,-1.417622552062991
0.7057117686321335,-1.4172998631714298
0.7081879283277596,-1.4171714961430475
0.7106640880233857,-1.4171783811301004
0.7131402477190119,-1.4172614482848451
0.715616407414638,-1.4173616277595391
0.718092567110264,-1.4174198497064385
0.7205687268058901,-1.4173770442778002
0.7230448865015162,-1.417174141625881
0.7255210461971423,-1.4167610809859275
0.7279972058927684,-1.4161690128921252
0.7304733655883946,-1.4154721198904436
0.7329495252840207,-1.4147449781255579
0.7354256849796468,-1.414062163742143
0.7379018446752729,-1.4134982528848747
0.740378004370899,-1.4131278216984278
0.742854164066525,-1.4130254463274776
0.7453303237621512,-1.413265702916699
0.7478064834577773,-1.4139231676107678
0.7502826431534034,-1.415072304946841
0.7527588028490295,-1.4167414779382912
0.7552349625446556,-1.4188420583046233
0.7577111222402817,-1.4212671371647143
0.7601872819359078,-1.4239098056374413
0.762663441631534,-1.426663154841681
0.7651396013271601,-1.4294202758963102
0.7676157610227862,-1.4320742599202054
0.7700919207184123,-1.4345181980322435
0.7725680804140383,-1.4366451813513013
0.7750442401096644,-1.4383483009962554
0.7775203998052905,-1.439520648085983
0.7799965595009167,-1.4400553137393608
0.7824727191965428,-1.4398453890752658
0.7849488788921689,-1.4387839652125738
0.787425038587795,-1.4367641332701622
0.7899011982834211,-1.4336789843669084
0.7923773579790472,-1.4294216096216883
0.7948535176746733,-1.4238872960338842
0.7973296773702995,-1.4172720153314105
0.7998058370659256,-1.4103052375540277
0.8022819967615517,-1.4032635743102302
0.8047581564571777,-1.3961861366015869
0.8072343161528038,-1.3891108681277384
0.8097104758484299,-1.382075712588325
0.812186635544056,-1.3751186136829867
0.8146627952396822,-1.3682775151113629
0.8171389549353083,-1.3615903605730946
0.8196151146309344,-1.355095093767822
0.8220912743265605,-1.348829658395185
0.8245674340221866,-1.3428319981548245
0.8270435937178127,-1.337140056746379
0.8295197534134388,-1.3317917778694905
0.831995913109065,-1.326825105223798
0.834472072804691,-1.322277982508942
0.8369482325003171,-1.318188353424563
0.8394243921959432,-1.314587654754946
0.8419005518915693,-1.3114595220248382
0.8443767115871954,-1.308766278625178
0.8468528712828215,-1.3064701498061502
0.8493290309784477,-1.3045333608179417
0.8518051906740738,-1.302918136910738
0.8542813503696999,-1.3015867033347255
0.856757510065326,-1.3005012609031148
0.8592336697609521,-1.2996213212589973
0.8617098294565781,-1.2989013114066428
0.8641859891522042,-1.2982950929847485
0.8666621488478304,-1.2977565276320107
0.8691383085434565,-1.2972394769871278
0.8716144682390826,-1.296697802688797
0.8740906279347087,-1.2960853663757144
0.8765667876303348,-1.295356029686578
0.8790429473259609,-1.2944636542600851
0.881519107021587,-1.2933621017349326
0.8839952667172132,-1.292005233749818
0.8864714264128393,-1.2903469119434379
0.8889475861084654,-1.2883751667148133
0.8914237458040914,-1.2866589532160064
0.8938999054997175,-1.2859996770046354
0.8963760651953436,-1.2862381851501625
0.8988522248909697,-1.28698135528045
0.9013283845865959,-1.287932332718237
0.903804544282222,-1.2889784200142402
0.9062807039778481,-1.2900276913846986
0.9087568636734742,-1.2909882210458525
0.9112330233691003,-1.2917680832139418
0.9137091830647264,-1.2922753521052064
0.9161853427603525,-1.292418101935886
0.9186615024559787,-1.292104406922221
0.9211376621516048,-1.2912423412804506
0.9236138218472308,-1.2897399792268152
0.9260899815428569,-1.2875053949775546
0.928566141238483,-1.284448318584912
0.9310423009341091,-1.2805091685918382
0.9335184606297352,-1.2756554313579727
0.9359946203253614,-1.2698555213645495
0.9384707800209875,-1.2630946680984712
0.9409469397166136,-1.2555919096202408
0.9434230994122397,-1.2477375828447608
0.9458992591078658,-1.2399259572314443
0.9483754188034919,-1.2325513022397043
0.950851578499118,-1.2260078873289544
0.9533277381947441,-1.220689981958607
0.9558038978903702,-1.2169918555880757
0.9582800575859963,-1.2153077776767733
0.9607562172816224,-1.216032017684113
0.9632323769772485,-1.2195588450695078
0.9657085366728746,-1.226282529292371
0.9681846963685008,-1.236597339812116
0.9706608560641269,-1.2508975460881548
0.973137015759753,-1.2695774175799017
0.9756131754553791,-1.2930312237467687
0.9780893351510052,-1.3216532340481697
0.9805654948466312,-1.3558377179435173
0.9830416545422573,-1.3959789448922253
0.9855178142378835,-1.4424711843537077
0.9879939739335095,-1.495708705787372
1.0,-1.617101705787372
0.9975480247774479,-1.4471418620545333
0.9950960495548958,-1.3114007185011687
0.9926440743323437,-1.2039629523178252
0.9901920991097916,-1.1189132406950695
0.9877401238872394,-1.0503362608234599
0.9852881486646873,-0.9923166898935567
0.9828361734421351,-0.9389392050959184
0.980384198219583,-0.8842884836211047
0.9779322229970309,-0.8224492026596747
0.9754802477744787,-0.7475060394021882
0.9730282725519267,-0.6541992115829389
0.9705762973293746,-0.5441040668740373
0.9681243221068224,-0.42285927639904614
0.9656723468842703,-0.29615724179251235
0.9632203716617181,-0.16969036468898224
0.960768396439166,-0.04915104672300255
0.9583164212166139,0.059768310470880055
0.9558644459940617,0.15137530525811926
0.9534124707715096,0.2199775360041682
0.9509604955489576,0.26174565638770386
0.9485085203264054,0.2817587176116117
0.9460565451038533,0.28775535987469647
0.9436045698813011,0.28747469191217323
0.941152594658749,0.2874781160301082
0.9387006194361969,0.2890546384045129
0.9362486442136447,0.29201843125270543
0.9337966689910926,0.2961835970829162
0.9313446937685405,0.30136423840337623
0.9288927185459884,0.3073744577223155
0.9264407433234363,0.31402835754796543
0.9239887681008842,0.32114004038855626
0.921536792878332,0.3285236087523186
0.9190848176557799,0.33599316514748323
0.9166328424332277,0.3433628120822807
0.9141808672106756,0.35044665206494174
0.9117288919881235,0.3571050269049767
0.9092769167655713,0.36341938182479877
0.9068249415430193,0.3695370139257097
0.9043729663204672,0.37556081646986705
0.901920991097915,0.3814888254600154
0.8994690158753629,0.387303951049813
0.8970170406528107,0.392989103392919
0.8945650654302586,0.39852719264299175
0.8921130902077065,0.40390112895369035
0.8896611149851543,0.40909382247867354
0.8872091397626022,0.41408818337159997
0.8847571645400502,0.4188671217861283
0.882305189317498,0.4234135478759175
0.8798532140949459,0.42771037188338923
0.8774012388723937,0.4317482709363805
0.8749492636498416,0.4355469157766807
0.8724972884272895,0.43913274124710006
0.8700453132047373,0.4425321821904482
0.8675933379821852,0.4457716734495355
0.865141362759633,0.4488776498671715
0.8626893875370809,0.4518765462861666
0.8602374123145289,0.4547947975493303
0.8577854370919767,0.4576588384994731
0.8553334618694246,0.46049510397940474
0.8528814866468725,0.46333002883193514
0.8504295114243203,0.4661900478998743
0.8479775362017682,0.4691015960260323
0.845525560979216,0.47209110805321897
0.8430735857566639,0.47510683595890496
0.8406216105341118,0.47771859519374243
0.8381696353115597,0.47974521773877865
0.8357176600890076,0.4814449576072968
0.8332656848664555,0.4831010137682378
0.8308137096439033,0.4849017521628689
0.8283617344213512,0.4868361315044733
0.825909759198799,0.48886792114163397
0.8234577839762469,0.4909608904229341
0.8210058087536948,0.4930788086969565
0.8185538335311426,0.4951854453122846
0.8161018583085906,0.4972445696175009
0.8136498830860385,0.4992199509611891
0.8111979078634863,0.5010753586919318
0.8087459326409342,0.5027745621583122
0.8062939574183821,0.5042813307089133
0.8038419821958299,0.5055595058037321
0.8013900069732778,0.5066054101250089
0.7989380317507256,0.5074989837801669
0.7964860565281735,0.5083334383912914
0.7940340813056215,0.5092019855804674
0.7915821060830693,0.510189748870236
0.7891301308605172,0.5113065902479887
0.7866781556379651,0.5125214563328702
0.7842261804154129,0.5138028854035188
0.7817742051928608,0.5151194157385737
0.7793222299703086,0.516439585616673
0.7768702547477565,0.5177319333164557
0.7744182795252044,0.5189649971165606
0.7719663043026523,0.5201073152956265
0.7695143290801002,0.5211274290273908
0.7670623538575481,0.5220059603745516
0.7646103786349959,0.5227631850654888
0.7621584034124438,0.5234275024137884
0.7597064281898916,0.5240273117330365
0.7572544529673395,0.5245910123368197
0.7548024777447874,0.5251470035387238
0.7523505025222352,0.5257236846523354
0.7498985272996832,0.5263483187128993
0.7474465520771311,0.5270290714782214
0.7449945768545789,0.5277582564381358
0.7425426016320268,0.528527706870314
0.7400906264094747,0.5293292560524271
0.7376386511869225,0.5301547372621467
0.7351866759643704,0.5309959837771436
0.7327347007418182,0.5318448288750897
0.7302827255192661,0.5326931058336561
0.727830750296714,0.5335326479305138
0.7253787750741619,0.5343553156006315
0.7229267998516098,0.5351533225951404
0.7204748246290577,0.5359191298433956
0.7180228494065055,0.5366452033514949
0.7155708741839534,0.5373240091255366
0.7131188989614012,0.5379480131716188
0.7106669237388491,0.5385096814958391
0.708214948516297,0.539001480104296
0.7057629732937448,0.5394158750030876
0.7033109980711928,0.5397454843297398
0.7008590228486407,0.5399901106342977
0.6984070476260885,0.5401596988998896
0.6959550724035364,0.5402649599836638
0.6935030971809842,0.5403166047427682
0.6910511219584321,0.5403253440343507
0.68859914673588,0.5403018887155601
0.6861471715133278,0.5402569496435433
0.6836951962907757,0.5402012376754493
0.6812432210682237,0.5401454636684255
0.6787912458456715,0.5401003384796204
0.6763392706231194,0.5400765729661816
0.6738872954005672,0.5400848779852576
0.6714353201780151,0.5401358406231127
0.668983344955463,0.5402318715149553
0.6665313697329108,0.5403622565090427
0.6640793945103587,0.5405150979957607
0.6616274192878066,0.5406784983654949
0.6591754440652545,0.5408406799199981
0.6567234688427024,0.5409941481608447
0.6542714936201502,0.5411367631230344
0.6518195183975981,0.5412667223726935
0.649367543175046,0.5413822234759472
0.6469155679524938,0.5414814639989218
0.6444635927299417,0.541562641507743
0.6420116175073896,0.5416239535685365
0.6395596422848374,0.5416635977474284
0.6371076670622854,0.5416797716105441
0.6346556918397332,0.5416706727240098
0.6322037166171811,0.5416344986539512
0.629751741394629,0.541569446966494
0.6272997661720768,0.5414747788757481
0.6248477909495247,0.5413911097550592
0.6223958157269726,0.5413576731412693
0.6199438405044204,0.5413681337011567
0.6174918652818683,0.5414147722027907
0.6150398900593163,0.5414898694142409
0.6125879148367641,0.5415857061035763
0.610135939614212,0.5416945630388665
0.6076839643916598,0.5418087209881808
0.6052319891691077,0.5419204607195885
0.6027800139465556,0.5420220630011592
0.6003280387240034,0.5421058086009622
0.5978760635014513,0.5421639782870665
0.5954240882788991,0.5421895580406478
0.5929721130563471,0.5421820968843318
0.590520137833795,0.5421447121727176
0.5880681626112428,0.5420805568855975
0.5856161873886907,0.5419927840027643
0.5831642121661386,0.5418845465040107
0.5807122369435864,0.5417589973691292
0.5782602617210343,0.5416192895779127
0.5758082864984821,0.5414685761101535
0.57335631127593,0.5413100099456448
0.570904336053378,0.5411467440641788
0.5684523608308258,0.5409819314455482
0.5660003856082737,0.5408187225872944
0.5635484103857216,0.5406598534994362
0.5610964351631694,0.5405071850611298
0.5586444599406173,0.5403624670700065
0.5561924847180651,0.5402268045006081
0.553740509495513,0.5400988218968827
0.5512885342729609,0.5399765474702944
0.5488365590504087,0.5398580094323083
0.5463845838278567,0.5397412359943887
0.5439326086053046,0.539624255368
0.5414806333827524,0.5395050957646068
0.5390286581602003,0.5393817853956737
0.5365766829376482,0.5392523524726656
0.534124707715096,0.5391148858949711
0.5316727324925439,0.5389695272742718
0.5292207572699917,0.5388189198610185
0.5267687820474396,0.5386658584813337
0.5243168068248876,0.5385131379613408
0.5218648316023354,0.538363553127162
0.5194128563797833,0.5382198988049203
0.5169608811572312,0.5380849698207382
0.514508905934679,0.5379615610007387
0.5120569307121269,0.5378524671710445
0.5096049554895747,0.537760247605604
0.5071529802670227,0.5376657753153548
0.5047010050444706,0.5375110526199444
0.5022490298219184,0.5372507758566774
0.4997970545993663,0.5368946638561438
0.4973450793768142,0.5364637242709479
0.4948931041542621,0.5359789647536936
0.49244112893170994,0.5354613929569851
0.4899891537091578,0.5349320165334266
0.48753717848660566,0.534411843135622
0.4850852032640536,0.5339208082907718
0.48263322804150144,0.5334663991657543
0.4801812528189493,0.5330480788903069
0.47772927759639716,0.532665177181666
0.4752773023738451,0.5323170237570676
0.47282532715129294,0.5320029483337478
0.4703733519287408,0.5317222806289432
0.46792137670618866,0.53147435035989
0.4654694014836365,0.5312584872438242
0.46301742626108444,0.5310740209979821
0.4605654510385323,0.5309202813395999
0.45811347581598016,0.5307971830840525
0.455661500593428,0.530707307275134
0.45320952537087594,0.5306539940037203
0.4507575501483238,0.5306405834153325
0.44830557492577167,0.5306704156554913
0.4458535997032195,0.5307468308697185
0.4434016244806674,0.5308731692035342
0.4409496492581153,0.5310527708024602
0.43849767403556317,0.5312889758120168
0.43604569881301103,0.5315824351113984
0.4335937235904589,0.5319136949476511
0.43114174836790675,0.5322542001083532
0.42868977314535467,0.5325753504740824
0.42623779792280253,0.5328485459254169
0.4237858227002504,0.5330451863429335
0.42133384747769825,0.5331366716072108
0.41888187225514617,0.5330944015988262
0.41642989703259403,0.5329025899802697
0.4139779218100419,0.5326108028175993
0.41152594658748975,0.5322893873724956
0.4090739713649376,0.5320045515472454
0.40662199614238553,0.5317779156417166
0.4041700209198334,0.5316039699420482
0.40171804569728126,0.5314768207031856
0.3992660704747291,0.5313905741800744
0.39681409525217703,0.5313393366276609
0.3943621200296249,0.5313172143008902
0.39191014480707276,0.5313183134547086
0.3894581695845206,0.5313367403440614
0.3870061943619685,0.5313666012238947
0.3845542191394164,0.5314020023491541
0.38210224391686426,0.5314370499747854
0.3796502686943121,0.5314658503557341
0.37719829347176,0.5314825097469462
0.37474631824920784,0.5314811344033675
0.37229434302665576,0.5314558305799437
0.3698423678041036,0.5314007045316205
0.3673903925815515,0.5313098625133434
0.36493841735899935,0.531178539627582
0.36248644213644726,0.5310237580799857
0.3600344669138951,0.5308822322139879
0.357582491691343,0.5307900611869386
0.35513051646879085,0.5307605158495408
0.3526785412462387,0.5307876074433333
0.3502265660236866,0.5308647437234397
0.3477745908011345,0.5309853324449838
0.34532261557858235,0.5311427813630896
0.3428706403560302,0.5313304982328806
0.3404186651334781,0.5315418908094812
0.337966689910926,0.5317703668480149
0.33551471468837385,0.5320093341036056
0.3330627394658217,0.5322522003313772
0.3306107642432696,0.5324923732864535
0.3281587890207175,0.5327232607239584
0.32570681379816535,0.532938264287772
0.3232548385756132,0.5331254053501517
0.3208028633530611,0.5332574606784044
0.318350888130509,0.5333045256796032
0.31589891290795685,0.5332399001570135
0.3134469376854047,0.5331156837997987
0.3109949624628526,0.5329849601931782
0.30854298724030044,0.5328496588643956
0.30609101201774835,0.5327110064295479
0.3036390367951962,0.5325702295047332
0.3011870615726441,0.532428554706049
0.29873508635009194,0.5322872086495927
0.29628311112753986,0.5321474179514618
0.2938311359049877,0.5320104092277541
0.2913791606824356,0.5318774090945672
0.28892718545988344,0.5317496441679984
0.2864752102373313,0.5316283410641455
0.2840232350147792,0.531514726399106
0.2815712597922271,0.5314100267889774
0.27911928456967494,0.5313154688498576
0.2766673093471228,0.5312322791978437
0.27421533412457066,0.5311616844490337
0.2717633589020186,0.5311049112195249
0.26931138367946644,0.5310623612865587
0.2668594084569143,0.5310310109826116
0.26440743323436217,0.5310071718139561
0.26195545801181,0.5309891515934602
0.25950348278925794,0.530976305184065
0.2570515075667058,0.5309679966905452
0.25459953234415367,0.530963590217676
0.25214755712160153,0.5309624498702319
0.24969558189904942,0.530963939752988
0.2472436066764973,0.5309674239707189
0.24479163145394517,0.5309722666281997
0.24233965623139306,0.530977831830205
0.23988768100884092,0.5309834836815099
0.2374357057862888,0.5309885862868893
0.23498373056373667,0.5309925037511176
0.23253175534118453,0.53099460017897
0.23007978011863242,0.5309942396807166
0.22762780489608028,0.5309909863818474
0.22517582967352817,0.5309851332470659
0.22272385445097603,0.5309771392048748
0.22027187922842392,0.5309674631837769
0.21781990400587178,0.5309565641122747
0.21536792878331965,0.5309449118665157
0.21291595356076753,0.5309330568655064
0.2104639783382154,0.5309215854846612
0.20801200311566329,0.5309110842659552
0.20556002789311115,0.5309021397513635
0.20310805267055904,0.530895338482861
0.2006560774480069,0.5308912670024226
0.19820410222545476,0.5308905118520231
0.19575212700290265,0.530893659573638
0.1933001517803505,0.5309010232757871
0.1908481765577984,0.5309113709936601
0.18839620133524626,0.530922928620583
0.18594422611269415,0.5309339214622577
0.183492250890142,0.5309425748243863
0.1810402756675899,0.5309471140126714
0.17858830044503776,0.5309457643328145
0.17613632522248562,0.5309367510905181
0.1736843499999335,0.5309182995914843
0.17123237477738137,0.5308886351414146
0.16878039955482926,0.530845983046012
0.16632842433227712,0.5307885686109781
0.16387644910972501,0.5307152034317383
0.16142447388717288,0.5306408904483686
0.15897249866462076,0.5305740368819772
0.15652052344206863,0.5305144459329394
0.1540685482195165,0.5304619207842819
0.15161657299696438,0.5304162646190322
0.14916459777441224,0.5303772806202176
0.14671262255186013,0.5303447719708654
0.144260647329308,0.5303185418540024
0.14180867210675585,0.5302983934526564
0.13935669688420374,0.5302841299498542
0.1369047216616516,0.5302755545286233
0.1344527464390995,0.530272470371991
0.13200077121654735,0.5302746805335554
0.12954879599399524,0.5302817144552745
0.1270968207714431,0.5302922505921968
0.12464484554889096,0.5303048024348381
0.12219287032633885,0.5303178834737143
0.11974089510378672,0.5303300071993412
0.1172889198812346,0.5303396871022346
0.11483694465868247,0.5303454453395192
0.11238496943613036,0.5303465763901047
0.10993299421357822,0.5303437451775024
0.10748101899102608,0.5303377573937966
0.10502904376847397,0.5303294187310713
0.10257706854592183,0.5303195348814109
0.10012509332336972,0.5303089115368993
0.09767311810081758,0.5302983543896209
0.09522114287826547,0.5302886691316597
0.09276916765571333,0.5302806614550998
0.09031719243316122,0.5302751370520256
0.08786521721060908,0.5302729016145209
0.08541324198805694,0.5302747601832527
0.08296126676550483,0.5302809929404311
0.0805092915429527,0.5302904096185966
0.07805731632040058,0.5303015643849789
0.07560534109784844,0.5303130114068073
0.07315336587529632,0.5303233048513116
0.0707013906527442,0.530330998885721
0.06824941543019207,0.5303346476772648
0.06579744020763995,0.5303328295882245
0.06334546498508781,0.5303250625418126
0.06089348976253569,0.530312084393374
0.058441514539983565,0.5302947144689749
0.05598953931743144,0.5302737720946813
0.05353756409487931,0.5302500765965594
0.051085588872327184,0.530224447300675
0.04863361364977506,0.5301977035330941
0.046181638427222935,0.5301706646198829
0.0437296632046708,0.5301441498871075
0.04127768798211868,0.5301189786608338
0.038825712759566554,0.5300959702671277
0.03637373753701442,0.5300759440320555
0.0339217623144623,0.5300597192816827
0.03146978709191017,0.5300481153420762
0.02901781186935805,0.5300419515393013
0.02656583664680592,0.5300420471994242
0.024113861424253792,0.5300492216485113
0.021661886201701668,0.5300642942126281


==> figs/data/delta_x0p4.csv <==
z,cp
3.128279086225291e-06,-0.5304377057873718
0.0024741952161704693,-0.5308356070123955
0.004945262153254713,-0.5309105717337268
0.007416329090338957,-0.5307728926320134
0.0098873960274232,-0.530532862387904
0.012358462964507445,-0.5303007736820455
0.014829529901591688,-0.5301869191950861
0.017300596838675932,-0.5302981134816038
0.019771663775760177,-0.5306247237688657
0.02224273071284442,-0.5310158882894598
0.024713797649928666,-0.5313201418318247
0.02718486458701291,-0.5314931348833003
0.02965593152409715,-0.5315677222404359
0.032126998461181396,-0.5315784635402458
0.03459806539826564,-0.5315599184197441
0.037069132335349884,-0.5315400485158909
0.03954019927243413,-0.5315107207705649
0.04201126620951837,-0.5314515217854703
0.04448233314660262,-0.5313420279376293
0.04695340008368686,-0.5311618156040647
0.04942446702077111,-0.5308958601426891
0.05189553395785535,-0.5306433277008726
0.054366600894939596,-0.5306045100315748
0.05683766783202384,-0.5308347929239319
0.05930873476910808,-0.531255140592545
0.06177980170619232,-0.5317817139797367
0.06425086864327657,-0.532330674027829
0.06672193558036082,-0.532818181679144
0.06919300251744506,-0.5331603978760038
0.07166406945452931,-0.5332735050509702
0.07413513639161355,-0.5331835408891694
0.0766062033286978,-0.533274311646438
0.07907727026578204,-0.5337098239706872
0.08154833720286628,-0.5342733146579475
0.08401940413995053,-0.5347229114947685
0.08649047107703477,-0.5348387487930268
0.08896153801411902,-0.5346293161636595
0.09143260495120326,-0.5342383541412008
0.09390367188828751,-0.5338113721483019
0.09637473882537174,-0.533493879607614
0.098845805762456,-0.5334245462899212
0.10131687269954023,-0.5335417282110281
0.10378793963662448,-0.5335574914867534
0.10625900657370872,-0.5332968629737667
0.10873007351079297,-0.5328126699427762
0.11120114044787721,-0.5321818693070609
0.11367220738496146,-0.5314814179799003
0.1161432743220457,-0.5307882728745741
0.11861434125912994,-0.5301793909043615
0.12108540819621419,-0.5297317289825421
0.12355647513329843,-0.529522237991463
0.12602754207038266,-0.5295948901376089
0.1284986090074669,-0.5298926466063925
0.13096967594455114,-0.530360378432153
0.1334407428816354,-0.5309471097674
0.13591180981871964,-0.531602196471251
0.13838287675580388,-0.5322798101538626
0.14085394369288812,-0.5329377555497739
0.14332501062997238,-0.5335339266712098
0.14579607756705662,-0.5340262175303951
0.14826714450414086,-0.5343725221395552
0.1507382114412251,-0.5345315379060156
0.15320927837830936,-0.5345080477690631
0.1556803453153936,-0.5343741487549059
0.15815141225247784,-0.5341751767372684
0.16062247918956207,-0.5339360181883497
0.1630935461266463,-0.5336812457896911
0.16556461306373058,-0.5334354322228332
0.1680356800008148,-0.5332231501693173
0.17050674693789905,-0.5330689723106843
0.1729778138749833,-0.5329972969044778
0.17544888081206755,-0.533018875924485
0.1779199477491518,-0.5331212441332174
0.18039101468623603,-0.5332896765386907
0.18286208162332027,-0.533509448148921
0.18533314856040453,-0.533765858347631
0.18780421549748877,-0.5340485747926982
0.190275282434573,-0.5343566452835868
0.19274634937165724,-0.5346903319541811
0.1952174163087415,-0.5350498969383646
0.19768848324582575,-0.5354352345266031
0.20015955018290998,-0.535833059754346
0.20263061711999422,-0.536213588834902
0.20510168405707846,-0.5365459957041172
0.20757275099416272,-0.5367994542978387
0.21004381793124696,-0.5369502283795642
0.2125148848683312,-0.5370164276529721
0.21498595180541544,-0.5370314606177847
0.2174570187424997,-0.5370287584753171
0.21992808567958394,-0.5370417524268836
0.22239915261666818,-0.5371038088241735
0.22487021955375242,-0.5372349820335134
0.22734128649083668,-0.5374258370011402
0.22981235342792092,-0.5376629811168775
0.23228342036500516,-0.5379330217705482
0.2347544873020894,-0.5382225663519761
0.23722555423917363,-0.5385182768137853
0.2396966211762579,-0.5388209562355053
0.24216768811334213,-0.5391643272224402
0.24463875505042637,-0.5395835086703256
0.2471098219875106,-0.5400767678523855
0.24958088892459487,-0.5406191800714643
0.2520519558616791,-0.5411854594773811
0.2545230227987634,-0.541752718680232
0.2569940897358476,-0.5423184523718729
0.25946515667293185,-0.5428904443137762
0.26193622361001606,-0.543476557354682
0.2644072905471003,-0.5440846543433312
0.2668783574841846,-0.5447225981284638
0.2693494244212688,-0.5453913545502213
0.27182049135835307,-0.5460594920401377
0.27429155829543733,-0.5466860748392804
0.27676262523252154,-0.5472309447190541
0.2792336921696058,-0.5476955327430317
0.28170475910669,-0.54814294119461
0.2841758260437743,-0.5486412639739162
0.28664689298085855,-0.5492585949810787
0.28911795991794276,-0.5500630281162251
0.291589026855027,-0.5511132713129777
0.29406009379211123,-0.55238167096182
0.2965311607291955,-0.5537940466179581
0.29900222766627976,-0.5552757674027814
0.301473294603364,-0.5567522024376788
0.30394436154044824,-0.5581487208440395
0.3064154284775325,-0.559390691743253
0.3088864954146167,-0.5606401403279182
0.311357562351701,-0.5625640021405129
0.3138286292887852,-0.5643124466679791
0.31629969622586945,-0.5659430872370161
0.3187707631629537,-0.5675363251211685
0.32124183010003793,-0.5691725615939802
0.3237128970371222,-0.5709321979289961
0.3261839639742064,-0.5728956353997604
0.32865503091129067,-0.5751429200854312
0.33112609784837493,-0.5777239029732287
0.33359716478545914,-0.5806356516435038
0.3360682317225434,-0.583869914175047
0.3385392986596277,-0.5874147781044163
0.3410103655967119,-0.591201689402269
0.34348143253379615,-0.5951175151324147
0.34595249947088036,-0.5990479178049068
0.3484235664079646,-0.6028785599297993
0.3508946333450489,-0.6064951040171456
0.3533657002821331,-0.609783212576999
0.35583676721921736,-0.6126582943027193
0.3583078341563016,-0.6157457846527015
0.36077890109338584,-0.6201346651386173
0.3632499680304701,-0.6254584081612451
0.3657210349675543,-0.630826908051709
0.3681921019046386,-0.6357068808976811
0.37066316884172285,-0.6402698362963752
0.37313423577880706,-0.6447697609491605
0.3756053027158913,-0.6494606415574057
0.37807636965297553,-0.65459646482248
0.3805474365900598,-0.6604312065504854
0.38301850352714406,-0.6671073154511318
0.38548957046422827,-0.6743811373736857
0.38796063740131254,-0.6819255224449402
0.3904317043383968,-0.6894133207916882
0.392902771275481,-0.6965645698396596
0.3953738382125653,-0.7034917480003293
0.3978449051496495,-0.7105019105960855
0.40031597208673375,-0.7179035068605093
0.402787039023818,-0.7259228606539444
0.4052581059609022,-0.7344918425956662
0.4077291728979865,-0.7434763561016451
0.4102002398350707,-0.7527423045878494
0.41267130677215497,-0.7621555914702491
0.41514237370923923,-0.7715821201648134
0.41761344064632344,-0.7808877941641581
0.4200845075834077,-0.7900493894250677
0.42255557452049197,-0.7994754611654482
0.4250266414575762,-0.8096366412739007
0.42749770839466045,-0.8205446854491412
0.42996877533174466,-0.8319337580461847
0.4324398422688289,-0.8435341596943562
0.4349109092059132,-0.8550761910229798
0.4373819761429974,-0.86635553702248
0.43985304308008166,-0.8775428796554775
0.4423241100171659,-0.8889423461268506
0.44479517695425014,-0.9008582254175752
0.4472662438913344,-0.9135234845343421
0.4497373108284186,-0.926803536002318
0.4522083777655029,-0.9404457296507842
0.45467944470258714,-0.9541975853436413
0.45715051163967135,-0.967862200650575
0.4596215785767556,-0.9813707531719373
0.46209264551383983,-0.9946724008697413
0.4645637124509241,-1.0077163017060013
0.46703477938800836,-1.0204528604404997
0.46950584632509257,-1.0329104313132211
0.47197691326217683,-1.0452400321669852
0.47444798019926104,-1.057585471414759
0.4769190471363453,-1.0700053800802625
0.4793901140734296,-1.0825331905499702
0.4818611810105138,-1.0952023313922519
0.48433224794759805,-1.1080462311754795
0.4868033148846823,-1.1210983184680237
0.4892743818217665,-1.1343920218382548
0.4917454487588508,-1.1479607698545442
0.494216515695935,-1.1618120561279575
0.49668758263301926,-1.1757435147245499
0.49915864957010353,-1.1895057117757635
0.5016297165071878,-1.2031040532208364
0.504100783444272,-1.2166186086360788
0.5065718503813562,-1.2301294566997751
0.5090429173184405,-1.2437166760902088
0.5115139842555247,-1.2574603454856614
0.513985051192609,-1.2714405435644167
0.5164561181296932,-1.2857373490047577
0.5189271850667775,-1.299228781190115
0.5213982520038617,-1.3109957286101386
0.5238693189409459,-1.3230624701001674
0.5263403858780302,-1.3353465436388983
0.5288114528151144,-1.3477639730306423
0.5312825197521986,-1.3602307820797142
0.533753586689283,-1.3726629945904274
0.5362246536263672,-1.3849766343670944
0.5386957205634514,-1.3970877252140297
0.5411667875005357,-1.408912372098583
0.5436378544376199,-1.4204044706306895
0.5461089213747041,-1.4316157248931658
0.5485799883117884,-1.4426134535122084
0.5510510552488727,-1.45346497511401
0.5535221221859569,-1.4642376083247666
0.5559931891230411,-1.474998671770673
0.5584642560601254,-1.4858154840779239
0.5609353229972096,-1.496755363872714
0.5634063899342938,-1.5071864500765049
0.5658774568713781,-1.5167097147777002
0.5683485238084623,-1.5268338998179096
0.5708195907455466,-1.5372658485437736
0.5732906576826309,-1.5477124043019326
0.5757617246197151,-1.5578804104390276
0.5782327915567993,-1.5674767103016984
0.5807038584938836,-1.5762081472365863
0.5831749254309678,-1.5837815645903321
0.585645992368052,-1.5899130379454982
0.5881170593051362,-1.5947391021687367
0.5905881262422206,-1.5989810300430543
0.5930591931793048,-1.6034033067887337
0.595530260116389,-1.6087704176260607
0.5980013270534733,-1.6158468477753214
0.6004723939905575,-1.62539062964699
0.6029434609276417,-1.6364194145771735
0.605414527864726,-1.6438667370813977
0.6078855948018103,-1.6420843491745694
0.6103566617388945,-1.628565119607583
0.6128277286759788,-1.6097559325473907
0.615298795613063,-1.5922022159069482
0.6177698625501472,-1.5770021145881588
0.6202409294872314,-1.5640062902011813
0.6227119964243157,-1.5530654043561756
0.6251830633614,-1.5440301186632999
0.6276541302984842,-1.5367510947327134
0.6301251972355685,-1.5310789941745757
0.6325962641726527,-1.526863903114552
0.6350673311097369,-1.5239197704264345
0.6375383980468212,-1.5220035874321862
0.6400094649839054,-1.5208665515487476
0.6424805319209896,-1.520200607857236
0.644951598858074,-1.5195979744430963
0.6474226657951582,-1.5186412978855572
0.6498937327322424,-1.5169132247638473
0.6523647996693266,-1.5139968749254467
0.6548358666064109,-1.5097237455237273
0.6573069335434951,-1.504580360303028
0.6597780004805793,-1.4991473456158049
0.6622490674176637,-1.4937275485987835
0.6647201343547479,-1.4883527416049498
0.6671912012918321,-1.4830434228425282
0.6696622682289164,-1.4778200905197423
0.6721333351660006,-1.4727032428448164
0.6746044021030848,-1.4677133780259743
0.6770754690401691,-1.4629109972792331
0.6795465359772533,-1.4587802013706663
0.6820176029143376,-1.4555115093221827
0.6844886698514218,-1.452943273378121
0.6869597367885061,-1.4509094134151463
0.6894308037255903,-1.4492438493099236
0.6919018706626745,-1.4477805009391183
0.6943729375997588,-1.4463532881793946
0.696844004536843,-1.4448061451409968
0.6993150714739272,-1.443092247536149
0.7017861384110116,-1.4412319861852179
0.7042572053480958,-1.4392467342675297
0.70672827228518,-1.4371578649624113
0.7091993392222643,-1.4349867514491885
0.7116704061593485,-1.4327547669071883
0.7141414730964327,-1.430483284515737
0.7166125400335169,-1.4281945825446487
0.7190836069706013,-1.4259575823513904
0.7215546739076855,-1.4239094099935798
0.7240257408447697,-1.4221913169292866
0.726496807781854,-1.4208338973406556
0.7289678747189382,-1.4196736597363944
0.7314389416560224,-1.418527469083993
0.7339100085931067,-1.4172121917360903
0.7363810755301909,-1.4155976866436282
0.7388521424672752,-1.4137472187284095
0.7413232094043595,-1.4117681632899357
0.7437942763414437,-1.4097678956277084
0.7462653432785279,-1.4078537910412288
0.7487364102156122,-1.4061332248299987
0.7512074771526964,-1.4047135722935196
0.7536785440897806,-1.4037012066253545
0.7561496110268648,-1.4031381770709075
0.7586206779639492,-1.4029643391784095
0.7610917449010334,-1.4031104598418227
0.7635628118381176,-1.4035073059551078
0.7660338787752019,-1.4040856444122278
0.7685049457122861,-1.4047762421071441
0.7709760126493703,-1.4055098659338179
0.7734470795864546,-1.406218162310866
0.7759181465235389,-1.4068549393193597
0.7783892134606231,-1.4073972967036408
0.7808602803977074,-1.407823439908102
0.7833313473347916,-1.4081115743771369
0.7858024142718758,-1.408243550278656
0.78827348120896,-1.4083328171465537
0.7907445481460443,-1.4086581587257117
0.7932156150831285,-1.4095088607916209
0.7956866820202128,-1.411149351691721
0.7981577489572971,-1.413508818964348
0.8006288158943813,-1.4162759508393288
0.8030998828314655,-1.4191341840904927
0.8055709497685498,-1.4217669554916696
0.808042016705634,-1.4238577018166874
0.8105130836427182,-1.425089859839376
0.8129841505798026,-1.4251468663335638
0.8154552175168868,-1.4237121580730812
0.817926284453971,-1.4204691718317564
0.8203973513910552,-1.415120783683025
0.8228684183281395,-1.4077844973318339
0.8253394852652237,-1.3989751661545866
0.8278105522023079,-1.3892236252726065
0.8302816191393922,-1.379060709807217
0.8327526860764765,-1.369017254879743
0.8352237530135607,-1.3596240956115082
0.837694819950645,-1.3514120671238357
0.8401658868877292,-1.3448523472140064
0.8426369538248134,-1.3397744272753511
0.8451080207618977,-1.3356171593482045
0.8475790876989819,-1.331813889151512
0.8500501546360661,-1.3278942699053102
0.8525212215731504,-1.3236970855726242
0.8549922885102347,-1.3191230196264172
0.8574633554473189,-1.3140727555396516
0.8599344223844031,-1.3084469767852902
0.8624054893214874,-1.3021463668362945
0.8648765562585716,-1.295071609165628
0.8673476231956558,-1.2872202915739543
0.8698186901327402,-1.2789947148118301
0.8722897570698244,-1.2709028186019755
0.8747608240069086,-1.2634525429683612
0.8772318909439929,-1.2571518279349574
0.8797029578810771,-1.2524920147746372
0.8821740248181613,-1.249568214005319
0.8846450917552455,-1.2480711018741242
0.8871161586923298,-1.2476731149579137
0.8895872256294141,-1.2480466898335494
0.8920582925664983,-1.248864263077893
0.8945293595035826,-1.2497982712678066
0.8970004264406668,-1.2505211509801506
0.899471493377751,-1.2507154893367387
0.9019425603148353,-1.250326676890377
0.9044136272519195,-1.2495803218943538
0.9068846941890037,-1.248715670495919
0.9093557611260881,-1.2479552078225242
0.9118268280631723,-1.2473734924576398
0.9142978950002565,-1.2469680415376847
0.9167689619373407,-1.2467357089123356
0.919240028874425,-1.2466733484312678
0.9217110958115092,-1.2467778139441577
0.9241821627485934,-1.247045959300682
0.9266532296856778,-1.2474786096711619
0.929124296622762,-1.2481416700102888
0.9315953635598462,-1.249154204535073
0.9340664304969305,-1.2506335673748799
0.9365374974340147,-1.2525450624872718
0.9390085643710989,-1.2546406161155828
0.9414796313081832,-1.2566561791304776
0.9439506982452674,-1.2583465663640032
0.9464217651823517,-1.259614270787064
0.9488928321194359,-1.2604313521029327
0.9513638990565202,-1.2607702773873646
0.9538349659936044,-1.2605990394332451
0.9563060329306886,-1.2596919026232827
0.9587770998677729,-1.2575593830880516
0.9612481668048571,-1.253693099468645
0.9637192337419414,-1.247591765281274
0.9661903006790257,-1.239221320963021
0.9686613676161099,-1.2292968577550774
0.9711324345531941,-1.218600916824598
0.9736035014902784,-1.2079160393387391
0.9760745684273626,-1.198024766464659
0.9785456353644468,-1.190789430493422
0.9810167023015312,-1.1974988687038082
0.9834877692386154,-1.2343075974573112
0.9859588361756996,-1.3174107057873718
1.0,-1.231284705787372
0.9975083000575216,-1.2875601920068502
0.9950166001150429,-1.1554855099200185
0.9925249001725645,-0.8992006020859744
0.9900332002300858,-0.5828454110637545
0.9875415002876073,-0.2705598794124897
0.9850498003451287,-0.026483949691206033
0.9825581004026502,0.09801903977509852
0.9800664004601716,0.12489837321859552
0.9775747005176931,0.10220402137474295
0.9750830005752145,0.07801770928383746
0.972591300632736,0.08928897637580813
0.9700996006902574,0.1240965613006301
0.9676079007477789,0.15744794004902696
0.9651162008053003,0.17724348923656208
0.9626245008628218,0.18804089051232947
0.9601328009203431,0.19550190440317466
0.9576411009778645,0.20507699549206648
0.955149401035386,0.21804212142644824
0.9526577010929074,0.23184738244616543
0.9501660011504289,0.24441041030244426
0.9476743012079503,0.2557302551968119
0.9451826012654718,0.266250302637023
0.9426909013229932,0.27641393813083603
0.9401992013805147,0.2866645471860061
0.937707501438036,0.2974455153102913
0.9352158014955576,0.30867522286845084
0.9327241015530789,0.31624545222304773
0.9302324016106005,0.32306228641145385
0.9277407016681218,0.3302630680377885
0.9252490017256434,0.3376114956024564
0.9227573017831647,0.3448712676058647
0.9202656018406863,0.351806082548418
0.9177739018982076,0.3581796389305236
0.9152822019557292,0.36375654069959146
0.9127905020132505,0.3684838813466769
0.9102988020707721,0.3727113596911698
0.9078071021282934,0.3768424509831274
0.905315402185815,0.38128063047260574
0.9028237022433363,0.38642937340966177
0.9003320023008579,0.3926921550443516
0.8978403023583792,0.4004481967125836
0.8953486024159008,0.4064564543018607
0.8928569024734221,0.4090299771591594
0.8903652025309436,0.41197732427274436
0.887873502588465,0.4153012730695336
0.8853818026459865,0.4188614310208484
0.8828901027035079,0.42251740559801043
0.8803984027610294,0.42612880427234084
0.8779067028185508,0.42955523451516164
0.8754150028760723,0.43265910138418573
0.8729233029335937,0.4353933134210499
0.8704316029911152,0.4378187582936881
0.8679399030486366,0.44000265057134325
0.8654482031061581,0.44201220482325776
0.8629565031636794,0.4439146356186745
0.860464803221201,0.4457771575268359
0.8579731032787223,0.44766698511698455
0.8554814033362439,0.4496513329583631
0.8529897033937652,0.45097241239380204
0.8504980034512868,0.45212385686721707
0.8480063035088081,0.4532640728320282
0.8455146035663297,0.45439150158947583
0.843022903623851,0.455504584440801
0.8405312036813726,0.45660176268724384
0.8380395037388939,0.45768147763004563
0.8355478037964155,0.45874217057044664
0.8330561038539368,0.4597824625581489
0.8305644039114584,0.46080707811475746
0.8280727039689797,0.46182819369676653
0.8255810040265013,0.4628584385749258
0.8230893040840226,0.4639104420199861
0.8205976041415441,0.46499683330269714
0.8181059041990655,0.46613024169380973
0.815614204256587,0.4673060889166922
0.8131225043141084,0.46845352282556585
0.8106308043716299,0.46953575551811916
0.8081391044291513,0.4705270326269283
0.8056474044866728,0.4714015997845692
0.8031557045441942,0.472133702623618
0.8006640046017157,0.4726975867766508
0.798172304659237,0.4730674978762438
0.7956806047167586,0.47324081827798714
0.79318890477428,0.47338189713926493
0.7906972048318015,0.47372109100535287
0.7882055048893228,0.4743223144204761
0.7857138049468444,0.4750831053325232
0.7832221050043657,0.4758937975318372
0.7807304050618873,0.4766447248087604
0.7782387051194086,0.4772262209536358
0.7757470051769302,0.4775309211421992
0.7732553052344515,0.47758450189913904
0.7707636052919731,0.4776160059093959
0.7682719053494944,0.4778716410459388
0.765780205407016,0.47849854414492604
0.7632885054645373,0.47910856306451394
0.7607968055220589,0.47945325721128584
0.7583051055795802,0.47957433714636744
0.7558134056371018,0.47952331286088146
0.7533217056946231,0.47935169434595104
0.7508300057521446,0.47911099159269893
0.748338305809666,0.478852714592248
0.7458466058671875,0.4786283733357214
0.7433549059247089,0.4784894778142419
0.7408632059822304,0.4784870528364449
0.7383715060397518,0.4785806222012896
0.7358798060972733,0.4786512480769274
0.7333881061547947,0.47868803338909427
0.7308964062123162,0.47868606268421365
0.7284047062698376,0.47864042050870914
0.7259130063273591,0.4785461914090039
0.7234213063848804,0.4783984599315213
0.720929606442402,0.4781923106226845
0.7184379064999233,0.4779228280289174
0.7159462065574449,0.47777459943184475
0.7134545066149662,0.47773635149027344
0.7109628066724878,0.4777142223045553
0.7084711067300091,0.47769474167596715
0.7059794067875307,0.47766443940578646
0.703487706845052,0.47760984529529016
0.7009960069025736,0.47751748914575537
0.6985043069600949,0.47737752908738573
0.6960126070176165,0.4772387935034594
0.6935209070751378,0.47719676173179093
0.6910292071326594,0.4772926246421736
0.6885375071901807,0.4774790352223319
0.6860458072477023,0.47770075825924163
0.6835541073052236,0.4779025585398783
0.6810624073627451,0.47803026496129486
0.6785707074202665,0.47807862903207277
0.676079007477788,0.47811070750799023
0.6735873075353094,0.4781821280527816
0.6710956075928309,0.4782860617364993
0.6686039076503523,0.4783962208903271
0.6661122077078738,0.4784863115276884
0.6636205077653952,0.47853003966200625
0.6611288078229167,0.4785011113067038
0.658637107880438,0.4783732324752042
0.6561454079379596,0.47813146426105385
0.653653707995481,0.47781321784475256
0.6511620080530025,0.47747098079978084
0.6486703081105238,0.477154618447859
0.6461786081680454,0.47688470870121547
0.6436869082255667,0.47666349456863544
0.6411952082830883,0.4764929376876736
0.6387035083406096,0.4763749996958847
0.6362118083981312,0.4763116422308239
0.6337201084556525,0.47630090825572924
0.6312284085131741,0.47630523818047366
0.6287367085706954,0.47626943513101394
0.626245008628217,0.4761740921826119
0.6237533086857383,0.4760387628638164
0.6212616087432599,0.4758849486186161
0.6187699088007812,0.475734150890999
0.6162782088583028,0.47560787112495384
0.6137865089158241,0.47552761076446887
0.6112948089733456,0.4755076033907142
0.608803109030867,0.47552625064895737
0.6063114090883885,0.4755509305639225
0.6038197091459099,0.4755516078967307
0.6013280092034314,0.4755214190508411
0.5988363092609528,0.4754657042633865
0.5963446093184743,0.4753899130643898
0.5938529093759957,0.4752994949838746
0.5913612094335172,0.4751998995518635
0.5888695094910386,0.4750965762983799
0.5863778095485601,0.4749949747534471
0.5838861096060814,0.47496051959936336
0.581394409663603,0.474920022529289
0.5789027097211243,0.47484494294736856
0.5764110097786459,0.4747447154502684
0.5739193098361672,0.4746287746346549
0.5714276098936888,0.4745065550971945
0.5689359099512101,0.47438749143455367
0.5664442100087317,0.4742810182433987
0.563952510066253,0.4741965511895783
0.5614608101237746,0.47412305418788636
0.5589691101812959,0.4740182856235752
0.5564774102388175,0.47388434827283515
0.5539857102963388,0.47372953489094055
0.5514940103538604,0.4735621382331655
0.5490023104113817,0.4733904510547844
0.5465106104689033,0.4732227661110715
0.5440189105264246,0.4730679201195867
0.5415272105839462,0.47293930541730633
0.5390355106414675,0.47285258628331167
0.536543810698989,0.4727712883169233
0.5340521107565104,0.4727113904430844
0.5315604108140319,0.47272593600151347
0.5290687108715533,0.47279380202657767
0.5265770109290748,0.47289386555264357
0.5240853109865962,0.4730050036140785
0.5215936110441177,0.4731060932452492
0.5191019111016391,0.4731760114805226
0.5166102111591606,0.4731936353542656
0.514118511216682,0.47313964949674914
0.5116268112742035,0.4730156482563811
0.5091351113317248,0.4728366670988304
0.5066434113892464,0.4726179633161457
0.5041517114467677,0.4723747942003752
0.5016600115042893,0.4721224170435674
0.4991683115618107,0.4718760891377707
0.49667661161933213,0.47165276857540184
0.4941849116768536,0.4715135712545053
0.491693211734375,0.4715515613280705
0.48920151179189647,0.4717076754089031
0.4867098118494179,0.47185816002047337
0.48421811190693936,0.4719732346425559
0.48172641196446075,0.4720454822853776
0.4792347120219822,0.47206748595916526
0.47674301207950365,0.47203182867414584
0.4742513121370251,0.4719310934405464
0.47175961219454654,0.47175788641935845
0.469267912252068,0.4715206413851008
0.46677621230958943,0.47127117088304904
0.4642845123671109,0.4710686526317472
0.4617928124246323,0.47096529215058813
0.4593011124821538,0.47095558706595514
0.4568094125396752,0.4710055375445993
0.45431771259719667,0.47108094221058183
0.4518260126547181,0.4711475996879635
0.44933431271223956,0.471173794028533
0.446842612769761,0.4711430199869475
0.44435091282728245,0.4710445243516369
0.4418592128848039,0.4708675646777406
0.43936751294232534,0.47060139852039784
0.4368758129998468,0.4702352834347482
0.43438411305736824,0.4698211950496213
0.4318924131148897,0.46968540570419903
0.42940071317241113,0.4696695717350442
0.4269090132299326,0.46961356807686666
0.424417313287454,0.46953149969019425
0.42192561334497547,0.4694400163166928
0.4194339134024969,0.4693557676980283
0.41694221346001836,0.4692954035758664
0.4144505135175398,0.46927380116636136
0.41195881357506126,0.4692872206276111
0.4094671136325827,0.46932079253625736
0.40697541369010415,0.46935949783841685
0.4044837137476256,0.4693883174802065
0.40199201380514704,0.469392249418696
0.3995003138626685,0.4693589900239902
0.39700861392018993,0.46928186175250364
0.3945169139777114,0.46915489166178304
0.3920252140352328,0.4689769573534347
0.3895335140927543,0.46876306695011344
0.3870418141502757,0.4685315774104592
0.38455011420779717,0.46830081242629235
0.3820584142653186,0.468084457836917
0.37956671432284006,0.467886842227706
0.3770750143803615,0.46771116860379025
0.37458331443788295,0.4675606399703012
0.3720916144954044,0.46743697628467407
0.36959991455292585,0.4673333448460084
0.3671082146104473,0.4672398535649545
0.36461651466796874,0.4671466064912282
0.3621248147254902,0.46704370767454506
0.35963311478301163,0.466921261164621
0.3571414148405331,0.46676937143424013
0.3546497148980545,0.46659690356311867
0.35215801495557597,0.4664815030364058
0.3496663150130974,0.46650104613542676
0.34717461507061886,0.46662926313102326
0.3446829151281403,0.46679705709720454
0.34219121518566176,0.4669385814286277
0.3396995152431832,0.4670318935447449
0.33720781530070465,0.4670857170460442
0.3347161153582261,0.467109402906822
0.33222441541574754,0.46711230210137467
0.329732715473269,0.46710376520456165
0.32724101553079044,0.46708890946340975
0.3247493155883119,0.4670581710536861
0.32225761564583333,0.46699880576013164
0.3197659157033548,0.4668980693674875
0.3172742157608762,0.4667442007350921
0.31478251581839767,0.4665509695545826
0.3122908158759191,0.46635941241225193
0.30979911593344056,0.4662118966525935
0.307307415990962,0.4661483985193686
0.30481571604848345,0.4661722935990912
0.3023240161060049,0.4662583554300791
0.29983231616352635,0.4663805967262018
0.2973406162210478,0.4665130302013285
0.29484891627856924,0.4666296685693283
0.2923572163360907,0.4667045245440703
0.28986551639361213,0.46671161083942414
0.2873738164511336,0.46663175749260677
0.284882116508655,0.466516929053315
0.28239041656617647,0.4663975456063495
0.2798987166236979,0.46626802352442454
0.27740701668121936,0.4661224989664263
0.2749153167387408,0.46595511379065513
0.27242361679626226,0.46576625012200046
0.2699319168537837,0.46557444063124065
0.26744021691130515,0.46540149968208033
0.2649485169688266,0.46526924163822403
0.26245681702634804,0.46519479318916923
0.2599651170838695,0.46515906307289656
0.25747341714139094,0.46514481832154
0.2549817171989124,0.46514082207220153
0.25249001725643383,0.46513583746794074
0.24999831731395528,0.46511862765181744
0.24750661737147672,0.4650779557668915
0.24501491742899817,0.46500258495622226
0.2425232174865196,0.4648800939651192
0.24003151754404103,0.46468980637398355
0.23753981760156248,0.46441095150881534
0.23504811765908393,0.46406408203262917
0.23255641771660537,0.46369719215869676
0.23006471777412682,0.46335876947592125
0.22757301783164827,0.4630973015732053
0.2250813178891697,0.462954076885196
0.22258961794669116,0.46292957461490714
0.2200979180042126,0.46300991146416526
0.21760621806173405,0.46318118818333703
0.2151145181192555,0.4634295055227896
0.21262281817677695,0.4637409642328898
0.2101311182342984,0.46410166506400424
0.20763941829181984,0.4644463673145439
0.20514771834934128,0.46431674259905276
0.20265601840686273,0.464184128616472
0.20016431846438418,0.46411824767418264
0.19767261852190562,0.464099663021983
0.19518091857942707,0.4641089379096711
0.19268921863694852,0.46412663558704537
0.19019751869446996,0.46413331930390406
0.1877058187519914,0.4641097690432432
0.18521411880951286,0.4640445965433725
0.1827224188670343,0.4639362565151451
0.18023071892455575,0.4637838292452966
0.1777390189820772,0.4635863950205625
0.17524731903959864,0.46334365644567366
0.1727556190971201,0.463098639266729
0.17026391915464154,0.4629652075945511
0.16777221921216298,0.463034818307835
0.16528051926968443,0.46327351153002694
0.16278881932720587,0.4636133763856548
0.16029711938472732,0.46398650141217374
0.15780541944224877,0.46432497514703186
0.15531371949977021,0.46456032130328095
0.15282201955729166,0.46462182437436184
0.1503303196148131,0.4644653510437383
0.14783861967233455,0.46413830331096156
0.145346919729856,0.46370857299731205
0.14285521978737745,0.4632443004671238
0.1403635198448989,0.462813626084731
0.13787181990242034,0.46248469021446753
0.13538011995994179,0.46232435085902013
0.13288842001746323,0.46234916137789783
0.13039672007498468,0.4625100644346424
0.12790502013250613,0.4627535912449009
0.12541332019002757,0.4630262730243212
0.122921620247549,0.4632746409885505
0.12042992030507045,0.4634515869736987
0.1179382203625919,0.4635390964617668
0.11544652042011334,0.46353606932470043
0.11295482047763479,0.4634664609611638
0.11046312053515624,0.46335876160015194
0.10797142059267768,0.4632414614706597
0.10547972065019913,0.46314305080168183
0.10298802070772058,0.4630920198222134
0.10049632076524202,0.4631168587612491
0.09800462082276347,0.46320601203311507
0.09551292088028492,0.4630837334623613
0.09302122093780636,0.46275415761632943
0.09052952099532781,0.46245472835673695
0.08803782105284925,0.4622650875217927
0.0855461211103707,0.4621633030243522
0.08305442116789215,0.4621258510631129
0.0805627212254136,0.4621292078367721
0.07807102128293504,0.4621498495440275
0.07557932134045649,0.4621642523835764
0.07308762139797793,0.46215488531943383
0.07059592145549938,0.46212913214018014
0.06810422151302083,0.46210085049686517
0.06561252157054227,0.4620838980538221
0.0631208216280637,0.46209190151296287
0.06062912168558516,0.46213216834685505
0.058137421743106606,0.4622050708341949
0.05564572180062805,0.46231006005070596
0.0531540218581495,0.4624422954950736
0.050662321915670945,0.4625949720262722
0.04817062197319239,0.4627612743194707
0.04567892203071384,0.4629343870498384
0.043187222088235284,0.4631074531504933
0.04069552214575673,0.4632716329275545
0.03820382220327818,0.4634152811613894
0.035712122260799624,0.46352654006707716
0.03322042231832106,0.4635937641315705
0.030728722375842513,0.4636148574825606
0.02823702243336396,0.46360093724420415
0.025745322490885406,0.46356408978398145
0.023253622548406853,0.4635164014693725
0.0207619226059283,0.46346995866785756
0.018270222663449742,0.46343684774691674
0.01577852272097119,0.46342915507403004
0.013286822778492637,0.4634589670166779
0.010795122836014082,0.4635383699423399
0.008303422893535528,0.46367945021849666
0.0058117229510569746,0.4638942942126283


==> figs/data/delta_x0p6.csv <==
z,cp
2.0859088228461137e-06,-0.22728870578737181
0.0024905202691486656,-0.22826078320709092
0.0049789546294744845,-0.22990119634588194
0.007467388989800304,-0.23177511017392832
0.009955823350126123,-0.23344768966141372
0.012444257710451942,-0.2344840997785216
0.014932692070777763,-0.23458812730768758
0.017421126431103582,-0.234069917750366
0.0199095607914294,-0.23340214109895863
0.02239799515175522,-0.23292214951295503
0.02488642951208104,-0.23278549102303864
0.027374863872406858,-0.2331346490289155
0.02986329823273268,-0.23402241729473605
0.0323517325930585,-0.23528529938927878
0.03484016695338432,-0.23672062663408117
0.03732860131371014,-0.238113851781259
0.03981703567403596,-0.23924932801065113
0.04230547003436178,-0.2399167412585477
0.0447939043946876,-0.24011213225224726
0.04728233875501342,-0.240099052071076
0.049770773115339235,-0.24015887456102458
0.05225920747566506,-0.24056156043284566
0.05474764183599087,-0.24107133081743007
0.057236076196316696,-0.24134715882443375
0.05972451055664252,-0.24142595373483822
0.062212944916968334,-0.24135101008679882
0.06470137927729415,-0.24116562241847117
0.06718981363761997,-0.24096012131560696
0.0696782479979458,-0.24127273110138697
0.07216668235827162,-0.24211027102337246
0.07465511671859743,-0.2432736227964073
0.07714355107892325,-0.24456366813533564
0.07963198543924907,-0.24578128875500138
0.08212041979957489,-0.24672803920793865
0.08460885415990071,-0.24731607592599802
0.08709728852022652,-0.24768017856993374
0.08958572288055235,-0.2479526636613979
0.09207415724087817,-0.2482572389625325
0.09456259160120399,-0.24861338129836397
0.0970510259615298,-0.24889865320439702
0.09953946032185562,-0.24907739032955925
0.10202789468218144,-0.24922951407584176
0.10451632904250727,-0.2494421255000005
0.10700476340283309,-0.24984054087045213
0.1094931977631589,-0.2505968534554668
0.11198163212348472,-0.2516477928330902
0.11447006648381054,-0.2527687435490088
0.11695850084413636,-0.25373229725717894
0.11944693520446219,-0.25431104561155743
0.121935369564788,-0.2543170276258777
0.12442380392511382,-0.2541060050430515
0.12691223828543963,-0.254390488165426
0.12940067264576544,-0.25533907106635756
0.13188910700609127,-0.25671148343952066
0.13437754136641708,-0.25825808717346904
0.1368659757267429,-0.25973902697741647
0.13935441008706873,-0.2609277549215013
0.14184284444739453,-0.261602085815673
0.14433127880772037,-0.26174761872816293
0.14681971316804618,-0.2616738468536431
0.149308147528372,-0.2617093119436126
0.15179658188869782,-0.26199162799031595
0.15428501624902363,-0.2624763320242595
0.15677345060934947,-0.2631117043681609
0.15926188496967528,-0.2638400869565598
0.16175031933000109,-0.26440687943694624
0.16423875369032692,-0.2647598934400046
0.16672718805065273,-0.2649836986502693
0.16921562241097857,-0.2651628647522748
0.17170405677130438,-0.26538196143055515
0.17419249113163018,-0.2657245905860489
0.17668092549195602,-0.2662106906226362
0.17916935985228183,-0.2668218259373333
0.18165779421260767,-0.26756319005222456
0.18414622857293347,-0.26844000467404894
0.18663466293325928,-0.2694574915095453
0.18912309729358512,-0.2706208722654525
0.19161153165391093,-0.27191849419400727
0.19409996601423674,-0.27323445884213127
0.19658840037456257,-0.2744145713368147
0.19907683473488838,-0.2754020348714955
0.20156526909521422,-0.27629675478334537
0.20405370345554003,-0.27721279424069023
0.20654213781586583,-0.2782529461943949
0.20903057217619167,-0.27940916829145723
0.21151900653651748,-0.2806104570996981
0.21400744089684332,-0.2817872899811494
0.21649587525716912,-0.28289726271944704
0.21898430961749493,-0.2839161969878981
0.22147274397782077,-0.2848202527789077
0.22396117833814658,-0.2855918005518667
0.2264496126984724,-0.28628909219516224
0.22893804705879822,-0.28702055470379134
0.23142648141912403,-0.2878482619040812
0.23391491577944987,-0.2887531565843882
0.23640335013977568,-0.2897081982282629
0.2388917845001015,-0.2906968521798288
0.24138021886042732,-0.29180901548829097
0.24386865322075313,-0.2931377357224198
0.24635708758107897,-0.2946368277455939
0.24884552194140477,-0.2962397715225381
0.2513339563017306,-0.2978800470179773
0.2538223906620564,-0.2994916458279613
0.2563108250223822,-0.30103852616864846
0.25879925938270804,-0.3025270997991096
0.2612876937430339,-0.3039669283684181
0.2637761281033597,-0.3053680394606337
0.2662645624636855,-0.306746381951012
0.2687529968240113,-0.3081219791183075
0.27124143118433713,-0.309514934540248
0.27372986554466294,-0.3109453547629124
0.2762182999049888,-0.31248971486021015
0.2787067342653146,-0.31437035806985547
0.2811951686256404,-0.31646361547610213
0.28368360298596623,-0.3185562553771547
0.28617203734629204,-0.32063392306929434
0.2886604717066179,-0.3227127539165213
0.2911489060669437,-0.3248088832828355
0.2936373404272695,-0.32693803875097244
0.29612577478759533,-0.3290879465863792
0.29861420914792114,-0.3312007666276806
0.301102643508247,-0.3332144746632275
0.3035910778685728,-0.3350670464813709
0.3060795122288986,-0.33670647410042154
0.30856794658922443,-0.33830097467538944
0.31105638094955024,-0.34023341394679113
0.3135448153098761,-0.3427294852199043
0.3160332496702019,-0.3455071898138845
0.3185216840305277,-0.3483656148787686
0.3210101183908535,-0.35129756568266024
0.32349855275117934,-0.35430538698058733
0.3259869871115052,-0.3573914235275776
0.328475421471831,-0.3605580200786589
0.3309638558321568,-0.36383967398213435
0.3334522901924826,-0.3674080258244964
0.33594072455280843,-0.3714707248654766
0.3384291589131343,-0.3760595473672085
0.3409175932734601,-0.38077976358746923
0.3434060276337859,-0.3851732490149583
0.3458944619941117,-0.38882231260827577
0.34838289635443753,-0.3918019758783961
0.3508713307147634,-0.39451624773760197
0.3533597650750892,-0.397375141608959
0.355848199435415,-0.40081134106867167
0.3583366337957408,-0.405228785440773
0.36082506815606663,-0.41048956728405694
0.3633135025163925,-0.41633139846080325
0.3658019368767183,-0.4224919908332909
0.3682903712370441,-0.42870905626379935
0.3707788055973699,-0.43470961062738567
0.37326723995769573,-0.4400970625239642
0.37575567431802154,-0.4449510452862371
0.3782441086783474,-0.44978118370291376
0.3807325430386732,-0.45478024188222343
0.383220977398999,-0.45998833574685194
0.3857094117593248,-0.46544475213736347
0.38819784611965064,-0.47118931649169465
0.3906862804799765,-0.47727641691783695
0.3931747148403023,-0.48377632593926856
0.3956631492006281,-0.4907601196515424
0.3981515835609539,-0.4982986414807367
0.40064001792127973,-0.5059481201395437
0.4031284522816056,-0.5122215042263902
0.4056168866419314,-0.519014335775852
0.4081053210022572,-0.526927152702499
0.410593755362583,-0.5357925272508828
0.41308218972290883,-0.5454430316655553
0.4155706240832347,-0.5557112381910686
0.4180590584435605,-0.5664289999450307
0.4205474928038863,-0.5772764209547894
0.4230359271642121,-0.5881066203524565
0.42552436152453793,-0.5989941589237329
0.4280127958848638,-0.6100138846000218
0.4305012302451896,-0.6212406453127259
0.4329896646055154,-0.6327492885378603
0.4354780989658412,-0.6443155680362846
0.43796653332616703,-0.6556200824226858
0.4404549676864929,-0.6669222633271266
0.4429434020468187,-0.6784952431779254
0.4454318364071445,-0.6906121544034012
0.4479202707674703,-0.7034975718851839
0.4504087051277961,-0.7167300914388014
0.452897139488122,-0.7299996029770524
0.4553855738484478,-0.743541275865951
0.4578740082087736,-0.7576108241461529
0.4603624425690994,-0.7724549501276194
0.4628508769294252,-0.7880032675712667
0.4653393112897511,-0.8037917644972372
0.4678277456500769,-0.8193911418745607
0.4703161800104027,-0.8345602256386986
0.4728046143707285,-0.8491274008568896
0.4752930487310543,-0.8631950598983236
0.4777814830913802,-0.8770113002693989
0.480269917451706,-0.8908692998873581
0.4827583518120318,-0.9050779814416512
0.4852467861723576,-0.9199461651365199
0.4877352205326834,-0.9356213060306936
0.49022365489300923,-0.9517716856218685
0.4927120892533351,-0.96797705159596
0.4952005236136609,-0.9838171516388832
0.4976889579739867,-0.9990221115335897
0.5001773923343126,-1.0139632797150429
0.5026658266946384,-1.0290868148854027
0.5051542610549642,-1.0446895840494306
0.5076426954152901,-1.0605816095784686
0.5101311297756159,-1.0762994392042975
0.5126195641359417,-1.091417725826989
0.5151079984962675,-1.1059203165264906
0.5175964328565933,-1.1200251670359567
0.5200848672169192,-1.133954849204998
0.522573301577245,-1.14793693663123
0.5250617359375708,-1.1621635271312634
0.5275501702978966,-1.1765649881521094
0.5300386046582224,-1.1909569136647904
0.5325270390185483,-1.2051474098420034
0.535015473378874,-1.2189099643075412
0.5375039077391999,-1.2320073798608477
0.5399923420995257,-1.2443902136758789
0.5424807764598515,-1.2569459455693517
0.5449692108201774,-1.2704431766300615
0.5474576451805031,-1.2846462500384557
0.549946079540829,-1.2991690776209412
0.5524345139011548,-1.3136255712039233
0.5549229482614806,-1.327684298827307
0.5574113826218065,-1.341426567969621
0.5598998169821322,-1.3547168303261012
0.5623882513424581,-1.3673398678645041
0.5648766857027839,-1.3790924561519562
0.5673651200631097,-1.3903851677776204
0.5698535544234355,-1.4021953319674636
0.5723419887837613,-1.4144421484511902
0.5748304231440872,-1.4268024155795205
0.577318857504413,-1.4389529317031706
0.5798072918647388,-1.4505737723660093
0.5822957262250646,-1.4614261370452897
0.5847841605853904,-1.4713576063849758
0.5872725949457163,-1.4804320582222212
0.5897610293060421,-1.4891149295492707
0.5922494636663679,-1.4979163130542548
0.5947378980266937,-1.5073463014253023
0.5972263323870195,-1.5179149873505433
0.5997147667473454,-1.5280494473414101
0.6022032011076712,-1.5213417949516062
0.604691635467997,-1.5131580562186087
0.6071800698283228,-1.5112736701140759
0.6096685041886486,-1.513047397674673
0.6121569385489745,-1.515815651148221
0.6146453729093003,-1.5169148427825396
0.6171338072696261,-1.5137225675499077
0.6196222416299519,-1.505213443841298
0.6221106759902777,-1.4924343948240377
0.6245991103506036,-1.4765706096565574
0.6270875447109294,-1.4588072775171113
0.6295759790712552,-1.441728877216673
0.632064413431581,-1.4320852439966285
0.6345528477919068,-1.4280561638650238
0.6370412821522327,-1.4242372836146322
0.6395297165125585,-1.4190965521303287
0.6420181508728843,-1.412362456638761
0.6445065852332101,-1.4037641337500308
0.6469950195935359,-1.3933954327114488
0.6494834539538618,-1.3830431358934954
0.6519718883141876,-1.3737868312976325
0.6544603226745134,-1.3651276208870264
0.6569487570348392,-1.356461251244566
0.659437191395165,-1.347183632181369
0.6619256257554909,-1.3380407678373751
0.6644140601158167,-1.3311199531333737
0.6669024944761425,-1.324306083762799
0.6693909288364683,-1.3166687146365694
0.6718793631967941,-1.3094736859578089
0.67436779755712,-1.3041034044397546
0.6768562319174458,-1.2998082878409258
0.6793446662777716,-1.2955503175818839
0.6818331006380974,-1.2914485987912387
0.6843215349984232,-1.287623911216624
0.686809969358749,-1.284197034605671
0.6892984037190749,-1.2812768381917636
0.6917868380794007,-1.278430776701537
0.6942752724397265,-1.2751240583534185
0.6967637068000523,-1.2716672945080938
0.6992521411603781,-1.2684332471922177
0.701740575520704,-1.2657934547561398
0.7042290098810298,-1.263813156606632
0.7067174442413556,-1.2618659791800975
0.7092058786016814,-1.2597520071481538
0.7116943129620072,-1.2578970312282154
0.7141827473223331,-1.2567448135271522
0.7166711816826589,-1.256396337301155
0.7191596160429847,-1.2566502751248319
0.7216480504033105,-1.2572949355320922
0.7241364847636363,-1.2581186270568459
0.7266249191239622,-1.2588066314214954
0.729113353484288,-1.2583563451528201
0.7316017878446138,-1.257834832559427
0.7340902222049396,-1.2574587166987565
0.7365786565652654,-1.2574424412912735
0.7390670909255913,-1.258000450057441
0.7415555252859171,-1.2593446708144727
0.7440439596462429,-1.2613828497390402
0.7465323940065687,-1.2634507811790057
0.7490208283668945,-1.2652307428108533
0.7515092627272203,-1.2668109586705856
0.7539976970875462,-1.268296660472613
0.756486131447872,-1.2697930799313473
0.7589745658081978,-1.2714054487611999
0.7614630001685236,-1.2731066782299432
0.7639514345288494,-1.2746636493694115
0.7664398688891753,-1.27617792409347
0.7689283032495011,-1.2777819884753026
0.7714167376098269,-1.2796083285880933
0.7739051719701527,-1.281780112178758
0.7763936063304785,-1.2842953239563861
0.7788820406908044,-1.2870623858012382
0.7813704750511302,-1.2899873130675972
0.783858909411456,-1.2929008754652156
0.7863473437717818,-1.2954760661908038
0.7888357781321076,-1.2974164292601131
0.7913242124924335,-1.2987157573107717
0.7938126468527593,-1.299471501243069
0.7963010812130851,-1.2997812411638536
0.7987895155734109,-1.2997425571799743
0.8012779499337367,-1.2994530293982798
0.8037663842940626,-1.2990102379256183
0.8062548186543884,-1.2985117628688392
0.8087432530147142,-1.300680557814164
0.81123168737504,-1.300984890644492
0.8137201217353658,-1.3007844864226374
0.8162085560956917,-1.3015479064488114
0.8186969904560175,-1.3030858176907425
0.8211854248163433,-1.3051975091019705
0.8236738591766691,-1.3076822696360355
0.8261622935369949,-1.310339388246477
0.8286507278973207,-1.3129681538868347
0.8311391622576466,-1.3153678555106483
0.8336275966179724,-1.3173332462046285
0.8361160309782982,-1.317842353914739
0.838604465338624,-1.3148002937901078
0.8410928996989498,-1.3082580426658073
0.8435813340592757,-1.2987818173014878
0.8460697684196015,-1.2869378344568
0.8485582027799273,-1.2732923108913936
0.8510466371402531,-1.2584114633649195
0.853535071500579,-1.2428615086370276
0.8560235058609048,-1.2272086634673678
0.8585119402212306,-1.2120191446155917
0.8610003745815564,-1.1978591688413487
0.8634888089418822,-1.1851776643985952
0.865977243302208,-1.1737937404023375
0.8684656776625339,-1.1634256767306501
0.8709541120228597,-1.1538018184384697
0.8734425463831855,-1.1446505105807314
0.8759309807435113,-1.1357000982123724
0.8784194151038371,-1.1266789263883283
0.880907849464163,-1.1173153401635352
0.8833962838244888,-1.107337684592931
0.8858847181848146,-1.0964749332658745
0.8883731525451404,-1.0852389122065556
0.8908615869054662,-1.0764463400544528
0.8933500212657921,-1.0720580907017847
0.8958384556261179,-1.0711030535266612
0.8983268899864437,-1.0722012989835124
0.9008153243467695,-1.0739728975267684
0.9033037587070953,-1.0750420035850743
0.9057921930674212,-1.0747516232044396
0.908280627427747,-1.0739818353886292
0.9107690617880728,-1.0738052522855583
0.9132574961483986,-1.0747436206237901
0.9157459305087244,-1.076318685172788
0.9182343648690503,-1.0781186742311042
0.920722799229376,-1.0798474568705698
0.9232112335897019,-1.081210934171164
0.9256996679500277,-1.0819150072128643
0.9281881023103535,-1.081695201216261
0.9306765366706794,-1.0806784463521817
0.9331649710310052,-1.0792684776718036
0.935653405391331,-1.0778748685708175
0.9381418397516568,-1.0769067998277733
0.9406302741119826,-1.0766006374746517
0.9431187084723085,-1.07676375541195
0.9456071428326343,-1.0773064408202262
0.9480955771929601,-1.078246947985027
0.9505840115532859,-1.0793038812544429
0.9530724459136117,-1.0797955173383458
0.9555608802739376,-1.0790125222067255
0.9580493146342633,-1.0767266353493214
0.9605377489945892,-1.0748639760124161
0.963026183354915,-1.0741192317150632
0.9655146177152408,-1.0733720635325084
0.9680030520755666,-1.0714284039442639
0.9704914864358924,-1.067091675318748
0.9729799207962183,-1.0587382284971245
0.9754683551565441,-1.0468724309446698
0.9779567895168699,-1.0346332859919247
0.9804452238771957,-1.0252337326725327
0.9829336582375215,-1.0223276803192982
0.9854220925978474,-1.0327669783711868
0.9879105269581732,-1.0648132358693694
0.990398961318499,-1.126734221959535
0.9928873956788249,-1.226797705787372
1.0,-1.4669817057873717
0.9975011341012251,-1.0874812480845857
0.9950022682024502,-0.70396475270572
0.9925034023036754,-0.3692289005697291
0.9900045364049005,-0.13606978872165415
0.9875056705061257,-0.035537413470341395
0.9850068046073508,-0.01938270175041136
0.982507938708576,-0.021619963873525782
0.9800090728098011,-0.002617151160984111
0.9775102069110263,0.03228768440101588
0.9750113410122514,0.07336269346953009
0.9725124751134766,0.11120600386542444
0.9700136092147017,0.14106557871304487
0.9675147433159269,0.16309747906092487
0.965015877417152,0.1805580590550282
0.9625170115183772,0.1970710562063057
0.9600181456196023,0.21508292315051447
0.9575192797208274,0.23027070216675227
0.9550204138220526,0.24118727028300788
0.9525215479232777,0.2519589147225726
0.9500226820245029,0.26222473791319345
0.947523816125728,0.2714115381349451
0.9450249502269532,0.2789511268315318
0.9425260843281783,0.28485358275604383
0.9400272184294035,0.2902371443483139
0.9375283525306286,0.2962279250493537
0.9350294866318538,0.30295563074088466
0.9325306207330789,0.3100479153511593
0.9300317548343041,0.3172067775036881
0.9275328889355292,0.3242997891448237
0.9250340230367544,0.3312156097866217
0.9225351571379795,0.33784289894113856
0.9200362912392047,0.34407031612042993
0.9175374253404298,0.3478717943118794
0.915038559441655,0.351087916016312
0.9125396935428801,0.35437361697368186
0.9100408276441053,0.3576376645441893
0.9075419617453304,0.3607888260880351
0.9050430958465556,0.36373586896541943
0.9025442299477807,0.3664373815564053
0.9000453640490059,0.36907814102416536
0.897546498150231,0.3718628557678485
0.8950476322514561,0.3748161228422051
0.8925487663526813,0.3779166931098574
0.8900499004539064,0.38114331742372043
0.8875510345551316,0.3844720153312692
0.8850521686563567,0.38769567813678885
0.8825533027575819,0.39040666939875845
0.880054436858807,0.3925815271756836
0.8775555709600322,0.3943079384241625
0.8750567050612573,0.39567359195167195
0.8725578391624825,0.39676617656568836
0.8700589732637076,0.39775051335989675
0.8675601073649328,0.39887707170283604
0.8650612414661579,0.40002048060273465
0.8625623755673831,0.40101963304466987
0.8600635096686082,0.4017134220137195
0.8575646437698334,0.40194074049496087
0.8550657778710585,0.40190489370003013
0.8525669119722837,0.4026070140961149
0.8500680460735088,0.4039518895935734
0.847569180174734,0.40570541512929353
0.8450703142759591,0.4076334856401631
0.8425714483771843,0.4095019960630702
0.8400725824784094,0.4109953660350546
0.8375737165796346,0.41161981654831625
0.8350748506808597,0.4114997233980062
0.8325759847820848,0.41091360507387553
0.83007711888331,0.4102204626751527
0.8275782529845351,0.4099255866326014
0.8250793870857603,0.41052257216184007
0.8225805211869854,0.4114460709084468
0.8200816552882106,0.4118609069405966
0.8175827893894357,0.41190449252668293
0.8150839234906609,0.4117503382150466
0.812585057591886,0.4115719545540284
0.8100861916931112,0.41154279295977425
0.8075873257943363,0.4117517558990922
0.8050884598955615,0.4120438355860933
0.8025895939967866,0.41230822570070513
0.8000907280980118,0.4124860115658605
0.797591862199237,0.41252341087510547
0.7950929963004622,0.41247225693626743
0.7925941304016872,0.4124907150708564
0.7900952645029125,0.41272592567649413
0.7875963986041375,0.4129816693276833
0.7850975327053628,0.41273374215241815
0.7825986668065879,0.41185130897894157
0.7800998009078131,0.41087339535002193
0.7776009350090382,0.4104014333125936
0.7751020691102634,0.41092506522900774
0.7726032032114885,0.41182852318037744
0.7701043373127135,0.4120663801110559
0.7676054714139388,0.4116866532668735
0.7651066055151639,0.411112307553815
0.7626077396163891,0.4107665704468791
0.7601088737176142,0.41087122688353506
0.7576100078188394,0.4109911296984735
0.7551111419200645,0.4107239680545547
0.7526122760212897,0.4101941633390396
0.7501134101225148,0.40963001198573173
0.74761454422374,0.4092595568113515
0.7451156783249651,0.4091997905699539
0.7426168124261903,0.4092848264860114
0.7401179465274154,0.4093618811740839
0.7376190806286406,0.4093496247992586
0.7351202147298657,0.4091711259120061
0.7326213488310909,0.40876212324687433
0.730122482932316,0.40825114497912474
0.7276236170335412,0.4078628869080445
0.7251247511347663,0.40761469294211744
0.7226258852359915,0.40747213027730556
0.7201270193372166,0.40740076610957093
0.7176281534384418,0.40736612830977015
0.7151292875396669,0.4073303039082523
0.7126304216408921,0.4072497228015223
0.7101315557421172,0.40710457594836336
0.7076326898433424,0.4069126061230772
0.7051338239445675,0.4066947587931181
0.7026349580457926,0.4064719794259406
0.7001360921470178,0.406260783717092
0.6976372262482429,0.40602055439853874
0.6951383603494681,0.4056733085664821
0.6926394944506932,0.4052246799371445
0.6901406285519184,0.404785899102741
0.6876417626531435,0.40447482427734177
0.6851428967543687,0.4043455438085405
0.6826440308555938,0.40425948959498265
0.680145164956819,0.4041250225474926
0.6776462990580441,0.4039428229100228
0.6751474331592693,0.4037182665271565
0.6726485672604944,0.4034567292434765
0.6701497013617196,0.40316358690356613
0.6676508354629447,0.40285390498896234
0.6651519695641699,0.4026698184571226
0.662653103665395,0.40260569115190337
0.6601542377666202,0.4026146899760285
0.6576553718678453,0.40264998183222145
0.6551565059690705,0.40266473362320554
0.6526576400702956,0.4026126494349944
0.6501587741715208,0.402511163792308
0.6476599082727459,0.40249843130038815
0.6451610423739711,0.40260886373085036
0.6426621764751962,0.40270730749786254
0.6401633105764213,0.40264544425176185
0.6376644446776465,0.4022889972977749
0.6351655787788716,0.40168613200979025
0.6326667128800968,0.4010125314527876
0.6301678469813219,0.40044649178126357
0.6276689810825471,0.40014343236652455
0.6251701151837722,0.39999765433130297
0.6226712492849974,0.399800063574093
0.6201723833862225,0.39972317895177834
0.6176735174874477,0.3999452692266186
0.6151746515886728,0.4003096218400708
0.612675785689898,0.4006103399744326
0.6101769197911231,0.40064442329695793
0.6076780538923483,0.400354885514596
0.6051791879935734,0.39989639053291026
0.6026803220947986,0.3994401957389196
0.6001814561960237,0.39915755851964274
0.5976825902972489,0.3990441585734855
0.595183724398474,0.39874060318833326
0.5926848584996992,0.39853658774208406
0.5901859926009243,0.39840873904479057
0.5876871267021495,0.3983303004884911
0.5851882608033746,0.3982745154652242
0.5826893949045998,0.3982202628561162
0.5801905290058249,0.39816924552082916
0.57769166310705,0.39812894369905816
0.5751927972082752,0.39810683763090443
0.5726939313095003,0.3981104075564696
0.5701950654107255,0.3979982346352722
0.5676961995119506,0.3976880593935579
0.5651973336131758,0.39737362386106945
0.5626984677144009,0.3970748901746531
0.5601996018156261,0.3968118204711557
0.5577007359168512,0.3966043768874238
0.5552018700180764,0.3964721701549926
0.5527030041193015,0.39641000701813534
0.5502041382205267,0.39637245303632984
0.5477052723217518,0.39631826715268914
0.545206406422977,0.39621252603707946
0.5427075405242021,0.39602130885233894
0.5402086746254273,0.3957639669465364
0.5377098087266524,0.39554448734282394
0.5352109428278776,0.3954279721592568
0.5327120769291027,0.3953237293913362
0.5302132110303279,0.39514751322932845
0.527714345131553,0.3949135491392042
0.5252154792327782,0.39465128856384524
0.5227166133340033,0.3943886524385304
0.5202177474352285,0.39415077824214595
0.5177188815364536,0.3939625085205093
0.5152200156376788,0.39383345462820685
0.5127211497389039,0.3937143644887323
0.510222283840129,0.39354290619270815
0.5077234179413542,0.3932968761922492
0.5052245520425793,0.3930039377384107
0.5027256861438045,0.39269486864989833
0.5002268202450297,0.392400446745418
0.49772795434625483,0.3921514498090679
0.49522908844748,0.39196277985035866
0.49273022254870513,0.39180146678085137
0.4902313566499303,0.39169295853190333
0.48773249075115543,0.39168469520610766
0.4852336248523806,0.3917485049303263
0.48273475895360574,0.39177949807354684
0.48023589305483083,0.39166938015112474
0.477737027156056,0.39136511321368656
0.47523816125728113,0.39099176241968764
0.4727392953585063,0.3906659637844072
0.47024042945973143,0.390412474711617
0.4677415635609566,0.3902446512424215
0.46524269766218174,0.390169536725645
0.4627438317634069,0.39016869808911026
0.46024496586463204,0.3902172758684741
0.4577460999658572,0.390286130552402
0.45524723406708234,0.3903312173797907
0.4527483681683075,0.3903057415306691
0.45024950226953264,0.39019479483293695
0.4477506363707578,0.39003428365247417
0.44525177047198294,0.38986465212214194
0.4427529045732081,0.3897254117910322
0.44025403867443325,0.3895959730754404
0.4377551727756584,0.3894307232959922
0.43525630687688355,0.38925434859403973
0.4327574409781087,0.38909516540720956
0.43025857507933385,0.388981452465716
0.427759709180559,0.38892387610655804
0.42526084328178415,0.38888753813901195
0.4227619773830093,0.3888423580841274
0.42026311148423445,0.3887869901807372
0.41776424558545955,0.38872426013542516
0.4152653796866847,0.38865693385665995
0.41276651378790985,0.38858076142836084
0.410267647889135,0.3884779837804192
0.40776878199036015,0.3883293814609913
0.4052699160915853,0.38812363960533813
0.40277105019281045,0.3878641694285565
0.4002721842940356,0.38755598989200063
0.39777331839526076,0.38720472375977333
0.3952744524964859,0.38687470371537014
0.39277558659771106,0.38673264245391226
0.3902767206989362,0.38682361071784266
0.38777785480016136,0.3870431828491354
0.3852789889013865,0.3872789821558864
0.38278012300261166,0.3874186319461908
0.3802812571038368,0.38735705905261864
0.37778239120506196,0.38707984131550066
0.3752835253062871,0.38667384542856487
0.37278465940751226,0.38625335681127704
0.3702857935087374,0.385932999775768
0.36778692760996257,0.38582519693597994
0.3652880617111877,0.3859403976926956
0.36278919581241287,0.38614624150644716
0.360290329913638,0.3862997155718921
0.35779146401486317,0.3862974244928472
0.3552925981160883,0.3861671833195047
0.3527937322173134,0.38596185792189175
0.35029486631853857,0.38571721984476354
0.3477960004197637,0.38546063708315265
0.34529713452098887,0.38521935997989254
0.342798268622214,0.3850188927578687
0.34029940272343917,0.3848827495054078
0.3378005368246643,0.38483433506960457
0.3353016709258895,0.38488040521884614
0.3328028050271146,0.38496858995075434
0.3303039391283398,0.3850354299984477
0.3278050732295649,0.38505417418290633
0.3253062073307901,0.3850299658879883
0.3228073414320152,0.3849690097319348
0.3203084755332404,0.3848775103329869
0.31780960963446553,0.3847598412210145
0.3153107437356907,0.3845938300946947
0.31281187783691583,0.384401280750889
0.310313011938141,0.3842838491666437
0.30781414603936613,0.3842253154939548
0.3053152801405913,0.3841907959113166
0.30281641424181643,0.38414554371216936
0.3003175483430416,0.38406257911190556
0.29781868244426674,0.3839267870599724
0.2953198165454919,0.38373566878307186
0.29282095064671704,0.3835102050791488
0.29032208474794213,0.38327420259231026
0.2878232188491673,0.38305146796666345
0.28532435295039243,0.3828658078463154
0.2828254870516176,0.38272924241941786
0.28032662115284274,0.3827706971632273
0.2778277552540679,0.3829384415107049
0.27532888935529304,0.3830738410152833
0.2728300234565182,0.38317327692292735
0.27033115755774334,0.3832331304796018
0.2678322916589685,0.38324978293127177
0.26533342576019364,0.3832196155239019
0.2628345598614188,0.38314183968393345
0.26033569396264394,0.3830306574885614
0.2578368280638691,0.38290521552334467
0.25533796216509425,0.382784493547409
0.2528390962663194,0.38268373407660616
0.25034023036754455,0.3826145345978136
0.24784136446876973,0.3825878533649052
0.24534249856999488,0.38260093338019174
0.24284363267122003,0.3826357531269456
0.24034476677244515,0.38267349233423714
0.2378459008736703,0.3826953307311368
0.23534703497489545,0.38268347704885286
0.2328481690761206,0.3826448466144166
0.23034930317734575,0.3826109005097317
0.2278504372785709,0.38259374116361033
0.22535157137979606,0.38258301371155123
0.2228527054810212,0.3825672194729255
0.22035383958224636,0.38253485976710344
0.2178549736834715,0.3824744359134561
0.21535610778469666,0.38237500829803395
0.2128572418859218,0.38233732196216885
0.21035837598714693,0.3820726982413184
0.20785951008837208,0.3818425428682886
0.20536064418959724,0.38166867624752304
0.2028617782908224,0.38153758245518243
0.20036291239204754,0.38143574556742726
0.1978640464932727,0.3813496496604183
0.19536518059449784,0.3812659626169377
0.192866314695723,0.3812038238204552
0.19036744879694814,0.3812456685438401
0.1878685828981733,0.3813909441610621
0.18536971699939844,0.3815687025815518
0.1828708511006236,0.3817062071080763
0.18037198520184874,0.3817307210434021
0.17787311930307387,0.38156985859438874
0.17537425340429902,0.3812561842436998
0.17287538750552417,0.38100312678027937
0.17037652160674932,0.3808459369761241
0.16787765570797447,0.3807790560447165
0.16537878980919962,0.38079692519953956
0.16287992391042477,0.38089229370132077
0.16038105801164992,0.3810349878776551
0.15788219211287507,0.3811783372708091
0.15538332621410023,0.3812764257205192
0.15288446031532538,0.3813075602482818
0.15038559441655053,0.38127352846012663
0.14788672851777568,0.3811775917421826
0.1453878626190008,0.38102785213747503
0.14288899672022595,0.3808419274361843
0.1403901308214511,0.3806386251554077
0.13789126492267625,0.3804373535904762
0.1353923990239014,0.3802669359542792
0.13289353312512656,0.3801636670575616
0.1303946672263517,0.3801638693925748
0.12789580132757686,0.38026102485686264
0.125396935428802,0.3803503843912828
0.12289806953002715,0.3803174198861601
0.12039920363125228,0.38014921573636196
0.11790033773247743,0.379941087478763
0.11540147183370258,0.37979360858089656
0.11290260593492774,0.3798023897819228
0.11040374003615289,0.37993658533380115
0.10790487413737804,0.38003319565243093
0.10540600823860317,0.3800110491766754
0.10290714233982833,0.3799231696787401
0.10040827644105348,0.37983382843793045
0.09790941054227863,0.37979704315921237
0.09541054464350378,0.3798022013661824
0.09291167874472893,0.3798139364147138
0.09041281284595407,0.3797990969925543
0.08791394694717922,0.37974091174528657
0.08541508104840437,0.3796623966234908
0.08291621514962952,0.3795928508712788
0.08041734925085467,0.37956149791247273
0.07791848335207982,0.37958881988521376
0.07541961745330497,0.3796785500802312
0.07292075155453011,0.37983252889962493
0.07042188565575526,0.38005209666595413
0.06792301975698041,0.38026971208256677
0.06542415385820556,0.3802885267485816
0.06292528795943071,0.38010089380806944
0.06042642206065586,0.3798984440811236
0.057927556161881014,0.379779321125211
0.055428690263106165,0.37971704012742735
0.05292982436433131,0.37967816724865183
0.05043095846555646,0.37964888026300514
0.04793209256678161,0.37963829475917193
0.045433226668006754,0.3796568282597051
0.042934360769231905,0.37971489828715727
0.040435494870457056,0.3798073080975155
0.0379366289716822,0.3798591855515262
0.03543776307290735,0.3798577614130919
0.0329388971741325,0.3798201547139036
0.03044003127535765,0.3797634994544362
0.027941165376582797,0.3797049296351645
0.025442299477807948,0.3798126053505706
0.022943433579033095,0.37988229686827313
0.020444567680258242,0.37990554188728465
0.017945701781483393,0.3799096801594576
0.015446835882708539,0.3799220514366446
0.012947969983933688,0.3799699954706981
0.010449104085158837,0.38008085201347064
0.007950238186383986,0.38028196081681487
0.005451372287609135,0.3806006616325833
0.0029525063888342835,0.38106429421262833


==> figs/data/delta_x0p8.csv <==
z,cp
1.5647292827158046e-06,-0.4047237057873718
0.0024971308071060115,-0.4034338296325972
0.004992696884929307,-0.40211180356533366
0.007488262962752603,-0.4009205249959671
0.0099838290405759,-0.40002289133488345
0.012479395118399196,-0.3995766832175208
0.014974961196222492,-0.39910370208181234
0.01747052727404579,-0.39790631779468333
0.019966093351869083,-0.39637980850430743
0.022461659429692377,-0.3949849222920739
0.024957225507515675,-0.394169753757983
0.027452791585338972,-0.39392146026404457
0.029948357663162267,-0.39398908823198187
0.03244392374098556,-0.3941855365600546
0.03493948981880886,-0.3943229997118395
0.03743505589663215,-0.39427781086952574
0.039930621974455446,-0.39419570739817655
0.04242618805227874,-0.39429314930270815
0.044921754130102035,-0.39453105210443595
0.047417320207925336,-0.3935040088555981
0.04991288628574863,-0.39243630769427174
0.052408452363571924,-0.3916296702508283
0.054904018441395225,-0.3912540036964441
0.05739958451921852,-0.3913933571099544
0.05989515059704181,-0.39166881100723094
0.06239071667486511,-0.39169136285353295
0.0648862827526884,-0.3914034135603178
0.0673818488305117,-0.39080392775279715
0.069877414908335,-0.3899290965567823
0.0723729809861583,-0.38882370031239066
0.07486854706398159,-0.3878725421069802
0.07736411314180489,-0.3879498629231435
0.07985967921962818,-0.38831291302686055
0.08235524529745147,-0.3884550610917106
0.08485081137527477,-0.3884856170620533
0.08734637745309806,-0.3885306726852242
0.08984194353092136,-0.38844566649637124
0.09233750960874466,-0.3878549535374265
0.09483307568656796,-0.38702575438687176
0.09732864176439125,-0.386374210793702
0.09982420784221455,-0.38631646450691215
0.10231977392003784,-0.3866507934978006
0.10481533999786113,-0.3865979313852528
0.10731090607568443,-0.38628244428008796
0.10980647215350774,-0.38584723616824046
0.11230203823133103,-0.38543566811444147
0.11479760430915432,-0.38522531805938137
0.11729317038697762,-0.3852114847658872
0.11978873646480091,-0.385283681182377
0.12228430254262421,-0.385331405149243
0.1247798686204475,-0.3852513264186414
0.12727543469827082,-0.3850768337742742
0.1297710007760941,-0.38492923626167225
0.1322665668539174,-0.3848887399095937
0.1347621329317407,-0.38502372013933184
0.137257699009564,-0.3852348526029509
0.1397532650873873,-0.3852776092521717
0.1422488311652106,-0.38503990892662654
0.1447443972430339,-0.38458057258468614
0.14723996332085718,-0.3839730432899442
0.14973552939868048,-0.3833041135030941
0.15223109547650376,-0.3826624859231739
0.15472666155432707,-0.3821019848928622
0.15722222763215035,-0.38163131914718496
0.15971779370997366,-0.38129030827605026
0.16221335978779697,-0.38119453409643334
0.16470892586562025,-0.3814525140258578
0.16720449194344356,-0.3818458613465301
0.16970005802126684,-0.3819220750044381
0.17219562409909014,-0.38186652327518156
0.17469119017691342,-0.38221004166918826
0.17718675625473673,-0.3827492015358494
0.17968232233256,-0.38281169144194693
0.18217788841038332,-0.38239345082397325
0.18467345448820663,-0.382092399248916
0.1871690205660299,-0.3820063658455374
0.18966458664385322,-0.3820285462429992
0.1921601527216765,-0.38213486157625154
0.1946557187994998,-0.38234177117449136
0.19715128487732309,-0.3826647020649675
0.1996468509551464,-0.38283610135463353
0.2021424170329697,-0.382417053137069
0.20463798311079298,-0.3821779155160152
0.2071335491886163,-0.38242635644824646
0.20962911526643957,-0.38286322531514916
0.21212468134426288,-0.3831693267176326
0.21462024742208616,-0.3831145694396661
0.21711581349990947,-0.38286432359295086
0.21961137957773277,-0.38269363190765426
0.22210694565555605,-0.3828775412258795
0.22460251173337936,-0.38346509797634165
0.22709807781120264,-0.3839269500323189
0.22959364388902595,-0.3843772861239066
0.23208920996684923,-0.38490083088500415
0.23458477604467254,-0.385581839682238
0.23708034212249582,-0.3864173627248667
0.23957590820031913,-0.38710653071312845
0.24207147427814243,-0.38740372397661005
0.24456704035596571,-0.387422586679424
0.24706260643378902,-0.38734438413725547
0.2495581725116123,-0.3873524565924552
0.2520537385894356,-0.3876696655077594
0.2545493046672589,-0.38833287307164405
0.25704487074508214,-0.38892751834013745
0.25954043682290545,-0.3894451981144039
0.26203600290072876,-0.3900739403905289
0.26453156897855207,-0.3909945453539113
0.2670271350563754,-0.39217798826330547
0.26952270113419863,-0.3933670526830402
0.27201826721202194,-0.3943218879260045
0.27451383328984524,-0.3950245067926587
0.27700939936766855,-0.39556997841235847
0.27950496544549186,-0.3960835908169771
0.2820005315233151,-0.39669602202920345
0.2844960976011384,-0.3975378586834287
0.28699166367896173,-0.3986403667849849
0.28948722975678504,-0.3998925833582273
0.2919827958346083,-0.40121702339066345
0.2944783619124316,-0.4025283681756979
0.2969739279902549,-0.40374127598648546
0.2994694940680782,-0.4048081692736798
0.3019650601459015,-0.405827192945752
0.3044606262237248,-0.4069347888849446
0.3069561923015481,-0.4082691816792333
0.3094517583793714,-0.4099634087500271
0.3119473244571947,-0.411763035845755
0.31444289053501795,-0.41305888769621146
0.31693845661284126,-0.4142138987267287
0.31943402269066457,-0.41578660671346884
0.3219295887684879,-0.4177417204928978
0.3244251548463112,-0.41952054112444254
0.32692072092413443,-0.42096410197035783
0.32941628700195774,-0.42257718532336386
0.33191185307978105,-0.42435515417048353
0.33440741915760436,-0.42617145093318964
0.3369029852354276,-0.42789951803295534
0.3393985513132509,-0.4301954541014968
0.3418941173910742,-0.43246820660361296
0.34438968346889753,-0.4347367464384552
0.34688524954672084,-0.43720262483338135
0.3493808156245441,-0.44006739301574904
0.3518763817023674,-0.4434013776189967
0.3543719477801907,-0.44657738637578204
0.356867513858014,-0.4490769731351566
0.35936307993583727,-0.45140082805247067
0.3618586460136606,-0.45423048333512495
0.3643542120914839,-0.457657216298311
0.3668497781693072,-0.4608570882484608
0.3693453442471305,-0.46348679080720034
0.37184091032495376,-0.4660123997053377
0.37433647640277706,-0.4689629167452116
0.37683204248060037,-0.47275636591652714
0.3793276085584237,-0.4768014398492596
0.381823174636247,-0.48057395039914885
0.38431874071407024,-0.48422572611492376
0.38681430679189355,-0.4879427261171769
0.38930987286971686,-0.49190735402809405
0.39180543894754016,-0.49611736887666613
0.3943010050253634,-0.5004763412333654
0.3967965711031867,-0.5051541697637463
0.39929213718101003,-0.5103462474991431
0.40178770325883334,-0.5162034939397149
0.40428326933665665,-0.5225745855948891
0.4067788354144799,-0.5291825727241231
0.4092744014923032,-0.5357506555230602
0.4117699675701265,-0.5420034415442858
0.4142655336479498,-0.5479942983531776
0.4167610997257731,-0.5545398194231337
0.4192566658035964,-0.5619518089178632
0.4217522318814197,-0.5691161655986421
0.424247797959243,-0.5756568914752295
0.4267433640370663,-0.5821198540044332
0.42923893011488956,-0.5884775103168502
0.43173449619271287,-0.594881327821035
0.4342300622705362,-0.6015788661129368
0.4367256283483595,-0.6086675538069828
0.4392211944261828,-0.61623856344321
0.44171676050400605,-0.6243049596801968
0.44421232658182935,-0.6322757311402347
0.44670789265965266,-0.6395150123035647
0.44920345873747597,-0.6466056994966723
0.4516990248152992,-0.6544948415532832
0.45419459089312253,-0.6633751321220933
0.45669015697094584,-0.6726163058227931
0.45918572304876915,-0.6818135444781621
0.46168128912659245,-0.691921455801819
0.4641768552044157,-0.7020117093425264
0.466672421282239,-0.7114779004026313
0.4691679873600623,-0.7218005499034346
0.47166355343788563,-0.7336203777888342
0.4741591195157089,-0.7455877405390716
0.4766546855935322,-0.7574567427645853
0.4791502516713555,-0.7692545866105227
0.4816458177491788,-0.7810091186233086
0.4841413838270021,-0.7926087787244582
0.48663694990482537,-0.8035315997738449
0.4891325159826487,-0.813369606607293
0.491628082060472,-0.8231461377299019
0.4941236481382953,-0.8344468400706925
0.49661921421611854,-0.847134502441224
0.49911478029394185,-0.8596657071855496
0.5016103463717652,-0.8716296882813523
0.5041059124495885,-0.8832811533058542
0.5066014785274118,-0.8948825698236127
0.5090970446052351,-0.9066972305240972
0.5115926106830584,-0.9190285553500908
0.5140881767608816,-0.9322463770177167
0.5165837428387049,-0.9464938608162047
0.5190793089165282,-0.9615458131296111
0.5215748749943515,-0.9771446338418392
0.5240704410721748,-0.9923062252513759
0.5265660071499981,-1.0046663903575692
0.5290615732278214,-1.0173481140648422
0.5315571393056447,-1.030647430984411
0.534052705383468,-1.044260640860752
0.5365482714612912,-1.0579830452012737
0.5390438375391146,-1.0720979923834562
0.5415394036169379,-1.0868069412241348
0.5440349696947612,-1.1016174347932388
0.5465305357725845,-1.1159212861695234
0.5490261018504078,-1.1295742951050003
0.5515216679282311,-1.1430041028375815
0.5540172340060544,-1.1566736113181886
0.5565128000838777,-1.1709545027184995
0.559008366161701,-1.1837651876735276
0.5615039322395242,-1.1973660982721026
0.5639994983173475,-1.2124267004344675
0.5664950643951708,-1.227428734398862
0.5689906304729941,-1.240886436035485
0.5714861965508174,-1.2536604861872078
0.5739817626286408,-1.2663211925044484
0.5764773287064641,-1.2781907622529796
0.5789728947842874,-1.2888423115789847
0.5814684608621107,-1.298952524681746
0.5839640269399339,-1.3094680829312715
0.5864595930177572,-1.320762068104779
0.5889551590955805,-1.3327241326893788
0.5914507251734038,-1.3452239224490512
0.5939462912512271,-1.358075244023826
0.5964418573290504,-1.3710563603036383
0.5989374234068737,-1.3839376097599705
0.601432989484697,-1.3964313671188955
0.6039285555625203,-1.4081881367188307
0.6064241216403435,-1.418584120325591
0.6089196877181668,-1.4268666251543745
0.6114152537959902,-1.4332592187903224
0.6139108198738135,-1.4404941513576643
0.6164063859516368,-1.4499346856554154
0.6189019520294601,-1.4514440445163939
0.6213975181072834,-1.43354331501952
0.6238930841851067,-1.4081307626999289
0.62638865026293,-1.387279152605056
0.6288842163407532,-1.371798583400913
0.6313797824185765,-1.3619252065061378
0.6338753484963998,-1.3578438077803967
0.6363709145742231,-1.345514398872173
0.6388664806520464,-1.3331443484535552
0.6413620467298697,-1.323420318347193
0.643857612807693,-1.314093593283371
0.6463531788855164,-1.3030484279984298
0.6488487449633397,-1.2906088183028932
0.6513443110411629,-1.2777928918876307
0.6538398771189862,-1.2633188528634594
0.6563354431968095,-1.2456970959427647
0.6588310092746328,-1.2255765859671741
0.6613265753524561,-1.2087648930963324
0.6638221414302794,-1.199075553105759
0.6663177075081027,-1.192082288239745
0.668813273585926,-1.1833467419305943
0.6713088396637493,-1.1765114468779894
0.6738044057415725,-1.1725549056016646
0.6762999718193958,-1.1700497906864893
0.6787955378972191,-1.167727683660842
0.6812911039750424,-1.1651461771701241
0.6837866700528658,-1.1623905654623163
0.6862822361306891,-1.1599457454783821
0.6887778022085124,-1.158307395028453
0.6912733682863357,-1.15721917976123
0.693768934364159,-1.155478871058982
0.6962645004419822,-1.1521093511605813
0.6987600665198055,-1.1475427129691473
0.7012556325976288,-1.1426453789705382
0.7037511986754521,-1.1381819847866788
0.7062467647532754,-1.1343470042060217
0.7087423308310987,-1.1311354055293834
0.711237896908922,-1.128429342639641
0.7137334629867453,-1.1259139989966562
0.7162290290645686,-1.1233051534573923
0.7187245951423918,-1.1207447657638465
0.7212201612202152,-1.1184098595079497
0.7237157272980385,-1.1163083590185061
0.7262112933758618,-1.1144494771072582
0.7287068594536851,-1.1128749464630614
0.7312024255315084,-1.11163376690319
0.7336979916093317,-1.1107725258869179
0.736193557687155,-1.1103719755315467
0.7386891237649783,-1.1105903987147037
0.7411846898428016,-1.1112396584801965
0.7436802559206248,-1.1116368639846743
0.7461758219984481,-1.1111890496085803
0.7486713880762714,-1.1100677402594288
0.7511669541540947,-1.1087313905798313
0.753662520231918,-1.1076554276149744
0.7561580863097414,-1.1074993540502995
0.7586536523875647,-1.1081741714731557
0.761149218465388,-1.1088542647882118
0.7636447845432113,-1.109546725479869
0.7661403506210345,-1.1103386854034696
0.7686359166988578,-1.1113157905995381
0.7711314827766811,-1.1123228802609182
0.7736270488545044,-1.1130049723505784
0.7761226149323277,-1.1134654660596248
0.778618181010151,-1.11385693631173
0.7811137470879743,-1.1143319580305682
0.7836093131657976,-1.1151012471181143
0.7861048792436209,-1.117448199405778
0.7886004453214441,-1.120029297468803
0.7910960113992674,-1.1227037161772955
0.7935915774770907,-1.1254103112180558
0.7960871435549141,-1.1280886732915478
0.7985827096327374,-1.1307535773593562
0.8010782757105607,-1.1335589496885974
0.803573841788384,-1.1365523720867026
0.8060694078662073,-1.139265177591694
0.8085649739440306,-1.1412147823776484
0.8110605400218538,-1.142632907075198
0.8135561060996771,-1.1440079450234695
0.8160516721775004,-1.1457523636051983
0.8185472382553237,-1.1478430538641295
0.821042804333147,-1.1496160631670134
0.8235383704109703,-1.14985201889679
0.8260339364887936,-1.1484543143942858
0.828529502566617,-1.1484668839280214
0.8310250686444403,-1.1529747069284326
0.8335206347222635,-1.1604733562103533
0.8360162008000868,-1.168393973153841
0.8385117668779101,-1.1747292686736692
0.8410073329557334,-1.17747238117918
0.8435028990335567,-1.1754060802174546
0.84599846511138,-1.1713202216964336
0.8484940311892033,-1.1691784362292095
0.8509895972670266,-1.1694811057121157
0.8534851633448499,-1.1683410140315516
0.8559807294226731,-1.1622579335749195
0.8584762955004964,-1.151941793858045
0.8609718615783197,-1.1393646102424762
0.863467427656143,-1.1254294178684388
0.8659629937339663,-1.1108467564759632
0.8684585598117897,-1.0963271658050797
0.870954125889613,-1.082581185595819
0.8734496919674363,-1.0702008941174848
0.8759452580452596,-1.0587187768200659
0.8784408241230829,-1.0474654603456768
0.8809363902009061,-1.0361160315156615
0.8834319562787294,-1.0243590543327712
0.8859275223565527,-1.0118830927997597
0.888423088434376,-0.9983767109193797
0.8909186545121993,-0.9835284726943841
0.8934142205900226,-0.9670269421275259
0.8959097866678459,-0.9537374333321869
0.8984053527456692,-0.9474431129027694
0.9009009188234925,-0.9389696211023846
0.9033964849013157,-0.9292182818755326
0.905892050979139,-0.9196705961305798
0.9083876170569624,-0.9118080647758953
0.9108831831347857,-0.9071121887198463
0.913378749212609,-0.907054321453667
0.9158743152904323,-0.9113623173235459
0.9183698813682556,-0.9160736628704438
0.9208654474460789,-0.9183610598951445
0.9233610135239022,-0.9183492668600108
0.9258565796017254,-0.916479151772278
0.9283521456795487,-0.9131915826391799
0.930847711757372,-0.9089274274679512
0.9333432778351953,-0.9045461371083225
0.9358388439130186,-0.9070773762441642
0.9383344099908419,-0.9123607820360414
0.9408299760686653,-0.9170300787140153
0.9433255421464886,-0.9209990919264265
0.9458211082243119,-0.9241918137900749
0.9483166743021351,-0.9265332783086809
0.9508122403799584,-0.9280170180800109
0.9533078064577817,-0.9287463310777951
0.955803372535605,-0.9288343901988667
0.9582989386134283,-0.9283950459699031
0.9607945046912516,-0.9276425310625915
0.9632900707690749,-0.9271039322877905
0.9657856368468982,-0.928214413557
0.9682812029247215,-0.9305053020456241
0.9707767690025447,-0.9322248912467825
0.973272335080368,-0.9316134270438389
0.9757679011581913,-0.9286968948039664
0.9782634672360146,-0.9288777178410306
0.980759033313838,-0.9278202082143892
0.9832545993916613,-0.9102664564835052
0.9857501654694846,-0.8759844419527989
0.9882457315473079,-0.8423688748070393
0.9907412976251312,-0.8274402864655349
0.9932368637029544,-0.8062581781794205
0.9957324297807778,-0.6682817057873718
1.0,-0.5373397057873718
0.9974963095253884,-0.45416900341785615
0.9949926190507766,-0.3290446002476216
0.992488928576165,-0.201760229709405
0.9899852381015534,-0.10677407036983624
0.9874815476269417,-0.04431813095438955
0.9849778571523301,-0.0011629547189354389
0.9824741666777184,0.03225560096948205
0.9799704762031067,0.05951069119480571
0.9774667857284951,0.08338535865126989
0.9749630952538835,0.09954563701775061
0.9724594047792717,0.11273199908367107
0.9699557143046601,0.1269351724614992
0.9674520238300485,0.14532141521390654
0.9649483333554368,0.16285624582668168
0.9624446428808251,0.17180252299492987
0.9599409524062135,0.1773156916062751
0.9574372619316018,0.18497917082326934
0.9549335714569902,0.19487198219781207
0.9524298809823786,0.20559162020998484
0.9499261905077668,0.2157027167469103
0.9474225000331552,0.22400842939815754
0.9449188095585436,0.23024473343333943
0.9424151190839319,0.2344146765812734
0.9399114286093202,0.23777635810782694
0.9374077381347086,0.24266836998069657
0.9349040476600969,0.24857750213329602
0.9324003571854853,0.25331257724904954
0.9298966667108737,0.25632377270271756
0.9273929762362619,0.2610196277714773
0.9248892857616503,0.26681250138486756
0.9223855952870387,0.27159443695397956
0.919881904812427,0.27462660280106305
0.9173782143378153,0.2764702238753658
0.9148745238632037,0.2777604222472453
0.912370833388592,0.27920095641951753
0.9098671429139804,0.28131126230495007
0.9073634524393687,0.28393112559402495
0.904859761964757,0.28675412356063934
0.9023560714901454,0.2894698568656109
0.8998523810155338,0.2908479291008714
0.8973486905409221,0.2906333114112791
0.8948450000663104,0.29060468752315416
0.8923413095916988,0.2908263565219627
0.8898376191170871,0.2913038330243004
0.8873339286424755,0.2920326537505912
0.8848302381678638,0.2925603100196491
0.8823265476932521,0.2922903781105627
0.8798228572186405,0.2916096489298839
0.8773191667440289,0.29105052864277114
0.8748154762694171,0.29114975445627306
0.8723117857948055,0.29223459799725493
0.8698080953201939,0.29326209689819965
0.8673044048455822,0.2932576382283949
0.8648007143709706,0.29267427220930575
0.8622970238963589,0.29216496473092846
0.8597933334217472,0.29215002014954405
0.8572896429471356,0.29241643325749533
0.854785952472524,0.29264986747222477
0.8522822619979122,0.2927255802850367
0.8497785715233006,0.2927317759150125
0.847274881048689,0.292507477078228
0.8447711905740773,0.29179025097706435
0.8422675000994656,0.2908011263803192
0.839763809624854,0.28995859815697933
0.8372601191502423,0.2895096454746594
0.8347564286756307,0.2893293457187593
0.8322527382010191,0.2892442752210614
0.8297490477264073,0.28907572234107726
0.8272453572517957,0.2886500813784969
0.8247416667771841,0.2881621036453267
0.8222379763025724,0.28776508791781763
0.8197342858279607,0.28737009442059686
0.8172305953533491,0.28687562673101175
0.8147269048787374,0.2861910520918455
0.8122232144041258,0.28537283574075356
0.8097195239295141,0.28458326146067486
0.8072158334549024,0.28399283181903756
0.8047121429802908,0.28376549457687056
0.8022084525056792,0.2836453656007639
0.7997047620310676,0.2833938720996124
0.7972010715564558,0.28305018313999264
0.7946973810818442,0.28266324507182833
0.7921936906072325,0.28227823340047653
0.7896900001326209,0.2819392530752207
0.7871863096580092,0.28168039988324034
0.7846826191833975,0.2813670791719379
0.7821789287087859,0.28086330552455296
0.7796752382341743,0.2803529157777541
0.7771715477595625,0.280055144260567
0.7746678572849509,0.2800041369441494
0.7721641668103393,0.2797526013909429
0.7696604763357277,0.2791661435585
0.767156785861116,0.2784485226253063
0.7646530953865043,0.2777969116574766
0.7621494049118926,0.27725796819612136
0.759645714437281,0.2768010159599175
0.7571420239626694,0.27639474447228635
0.7546383334880576,0.2760116049229969
0.752134643013446,0.2756385376958961
0.7496309525388344,0.2752143364339328
0.7471272620642228,0.2746928475681474
0.744623571589611,0.2741505990001323
0.7421198811149994,0.2736824495565524
0.7396161906403877,0.27336950556646256
0.7371125001657761,0.2732246434110489
0.7346088096911645,0.27323961925430895
0.7321051192165527,0.27335683573187597
0.7296014287419411,0.2730431508008589
0.7270977382673295,0.2721951464247656
0.7245940477927179,0.27136576972742554
0.7220903573181061,0.2707495000751673
0.7195866668434945,0.27009356161097964
0.7170829763688829,0.2693026317721955
0.7145792858942712,0.26855209786803136
0.7120755954196595,0.2679726759288199
0.7095719049450478,0.26750928165102095
0.7070682144704362,0.2670595674069973
0.7045645239958246,0.26650873664493835
0.702060833521213,0.2659166118433073
0.6995571430466012,0.2654032975262808
0.6970534525719896,0.26508153192380857
0.694549762097378,0.2649888354568144
0.6920460716227663,0.2651188900153353
0.6895423811481546,0.26539692563654815
0.687038690673543,0.2651016303985221
0.6845350001989313,0.2642949123639624
0.6820313097243197,0.26349196300991
0.679527619249708,0.263131771687635
0.6770239287750963,0.2630781860424579
0.6745202383004847,0.26294185471940645
0.6720165478258731,0.2625969148447284
0.6695128573512614,0.26220398746615947
0.6670091668766497,0.26181672285958457
0.664505476402038,0.2614426509921546
0.6620017859274264,0.2610812273689048
0.6594980954528148,0.2606261091067342
0.656994404978203,0.2600521205416193
0.6544907145035914,0.2595064178442461
0.6519870240289798,0.2591446036494076
0.6494833335543682,0.25905402615988604
0.6469796430797564,0.2588075249561777
0.6444759526051448,0.25823612528694306
0.6419722621305332,0.2575756339319758
0.6394685716559215,0.2570374029458887
0.6369648811813099,0.25659522769156806
0.6344611907066982,0.2565153579685757
0.6319575002320865,0.25673021040737154
0.6294538097574749,0.25688039864356194
0.6269501192828633,0.25663557722745456
0.6244464288082515,0.25593021097509994
0.6219427383336399,0.2548394739895676
0.6194390478590283,0.2538275546048506
0.6169353573844166,0.2535618823853135
0.6144316669098049,0.25291208010784744
0.6119279764351933,0.25231810017239464
0.6094242859605816,0.25227190856826964
0.60692059548597,0.252514369156304
0.6044169050113584,0.2526539698178123
0.6019132145367466,0.25264057684531194
0.599409524062135,0.2524427457240266
0.5969058335875234,0.25208026939116623
0.5944021431129117,0.25163258166452196
0.5918984526383,0.2511824754596407
0.5893947621636884,0.2507956594928331
0.5868910716890767,0.2503001806048273
0.5843873812144651,0.24971580388693815
0.5818836907398534,0.24914881185100457
0.5793800002652417,0.2486995599405862
0.5768763097906301,0.24846808601524378
0.5743726193160185,0.24839418420256282
0.5718689288414068,0.24816407604178664
0.5693652383667951,0.24780162466691358
0.5668615478921835,0.24739074752515322
0.5643578574175718,0.2470078960104603
0.5618541669429602,0.24654822613797392
0.5593504764683485,0.24593655907517392
0.5568467859937368,0.24530768774788372
0.5543430955191252,0.24480487350891744
0.5518394050445136,0.24455927065268307
0.5493357145699018,0.24460757342601902
0.5468320240952902,0.24502707990673778
0.5443283336206786,0.24589985589708863
0.5418246431460669,0.24648251185136064
0.5393209526714553,0.24577927644546074
0.5368172621968436,0.2450495477965333
0.5343135717222319,0.24457329876707518
0.5318098812476203,0.24432868001040936
0.5293061907730087,0.24429384217985872
0.5268025002983969,0.24392053127709082
0.5242988098237853,0.24300020377449694
0.5217951193491737,0.24212003747605615
0.519291428874562,0.24146445090550894
0.5167877383999503,0.24121709585439888
0.5142840479253387,0.24136505710857734
0.511780357450727,0.24152925885577298
0.5092766669761154,0.24153352407380244
0.5067729765015038,0.24125083018274912
0.504269286026892,0.24065321920832944
0.5017655955522804,0.2401655619816263
0.4992619050776687,0.23996590380502414
0.496758214603057,0.2398246574796617
0.4942545241284454,0.2396088738311323
0.4917508336538337,0.2395669976394269
0.4892471431792221,0.23971991842838897
0.4867434527046104,0.23983278097444027
0.48423976222999876,0.23979603420799414
0.4817360717553871,0.23960920044423528
0.47923238128077544,0.2392834146468899
0.4767286908061638,0.2388649907741619
0.4742250003315521,0.23844342826455694
0.4717213098569405,0.23810310749376157
0.4692176193823288,0.2378252875783945
0.4667139289077172,0.23752476656033022
0.4642102384331055,0.23716161606971042
0.46170654795849386,0.23674385453322783
0.4592028574838822,0.2363067287230472
0.45669916700927055,0.23590215058301156
0.45419547653465886,0.235578995982411
0.45169178606004723,0.2352836364830057
0.4491880955854356,0.23523391137240024
0.4466844051108239,0.23552326105672847
0.4441807146362123,0.2358591974026337
0.4416770241616006,0.2359452516174912
0.43917333368698896,0.2355183787849357
0.4366696432123773,0.2347612207113321
0.43416595273776565,0.23411232896951165
0.43166226226315396,0.2336681892460435
0.42915857178854233,0.23340206993076051
0.42665488131393065,0.23328834224444195
0.424151190839319,0.23330617758393882
0.42164750036470733,0.23341954227635178
0.4191438098900957,0.23307199322393968
0.41664011941548407,0.23233098076108016
0.4141364289408724,0.23166369950638133
0.41163273846626075,0.23146339022985063
0.40912904799164906,0.2313235828213132
0.40662535751703743,0.23099253627586547
0.40412166704242575,0.2305319374537116
0.4016179765678141,0.2300114184836702
0.39911428609320243,0.22970398962916194
0.3966105956185908,0.2299944568650697
0.3941069051439791,0.2306189940684126
0.3916032146693675,0.23109072328872082
0.3890995241947558,0.23106058491406495
0.38659583372014417,0.2310218351353154
0.38409214324553254,0.23104204444410925
0.38158845277092085,0.23093345484386563
0.3790847622963092,0.23060306016927062
0.37658107182169753,0.23007877161743007
0.3740773813470859,0.2295152696119457
0.3715736908724742,0.229350942833738
0.3690700003978626,0.22959158249938752
0.3665663099232509,0.22963986151319887
0.36406261944863927,0.22928245000581027
0.3615589289740276,0.2290930805057585
0.35905523849941595,0.22872564324064987
0.35655154802480427,0.22813610296462156
0.35404785755019264,0.2277858862081535
0.351544167075581,0.227746685147239
0.3490404766009693,0.22787184903911312
0.3465367861263577,0.22801262989954618
0.344033095651746,0.22804053868446236
0.34152940517713437,0.22795781923414
0.3390257147025227,0.22783053550678123
0.33652202422791105,0.2277077941958357
0.33401833375329937,0.22761166727255192
0.33151464327868774,0.22746406439557285
0.32901095280407605,0.2272107774352854
0.3265072623294644,0.22694143538820458
0.32400357185485273,0.22665239926268876
0.3214998813802411,0.2263344111281809
0.3189961909056295,0.22597965765983632
0.3164925004310178,0.22558169256226318
0.31398880995640616,0.22514495345152077
0.31148511948179447,0.22478219379892977
0.30898142900718284,0.22442631713471037
0.30647773853257115,0.22395209326855536
0.3039740480579595,0.22345487515207726
0.30147035758334784,0.22303272526728685
0.2989666671087362,0.22278370609619502
0.2964629766341245,0.22278420849953406
0.2939592861595129,0.22290766549995472
0.2914555956849012,0.2231567869105725
0.2889519052102896,0.22348362057722465
0.28644821473567794,0.2237819618928084
0.28394452426106626,0.22394697400010213
0.2814408337864546,0.22391404020252847
0.27893714331184294,0.22371909666316403
0.2764334528372313,0.22347332614893678
0.2739297623626196,0.223291042262973
0.271426071888008,0.22325501553661406
0.2689223814133963,0.2233863031154152
0.2664186909387847,0.22355885903286746
0.263915000464173,0.22359178546337197
0.26141130998956136,0.22331225410790856
0.25890761951494967,0.22283722382890506
0.25640392904033804,0.22256565334186124
0.2539002385657264,0.222482423118943
0.2513965480911147,0.2224224905781179
0.2488928576165031,0.2222903427147063
0.24638916714189144,0.22218148267095456
0.24388547666727978,0.22211539777379924
0.24138178619266812,0.22195079650343758
0.2388780957180565,0.22167403604000185
0.23637440524344483,0.221322474033123
0.23387071476883317,0.2209618537032318
0.2313670242942215,0.2206909076631865
0.22886333381960985,0.22061022656561835
0.2263596433449982,0.2206723750849742
0.22385595287038654,0.22055822428326982
0.22135226239577488,0.2203741599491567
0.21884857192116322,0.22026192090221103
0.21634488144655156,0.22019200022819255
0.2138411909719399,0.21999608243802946
0.21133750049732825,0.21968913918098376
0.20883381002271661,0.21936639838647776
0.20633011954810496,0.2191227403968225
0.2038264290734933,0.21894908851903894
0.20132273859888164,0.21862557544705996
0.19881904812426998,0.21894450138036559
0.19631535764965832,0.2190010192175198
0.19381166717504666,0.21885178234490366
0.191307976700435,0.21857044618951743
0.18880428622582335,0.21823066617836157
0.1863005957512117,0.2179376128342494
0.18379690527660003,0.21792625630100498
0.18129321480198837,0.21811783252631323
0.17878952432737671,0.21837599108946124
0.17628583385276508,0.21871187107793894
0.17378214337815343,0.21915276808219838
0.17127845290354177,0.2195899737681533
0.1687747624289301,0.219905374552685
0.16627107195431845,0.220006792523841
0.1637673814797068,0.21984329221819815
0.16126369100509513,0.21955825202843218
0.15876000053048347,0.2193524380891705
0.15625631005587182,0.21923132280597113
0.15375261958126016,0.21880470834645144
0.1512489291066485,0.21822093981417676
0.14874523863203684,0.21775243761562024
0.14624154815742518,0.2176768047688647
0.14373785768281355,0.21791236247153778
0.1412341672082019,0.21798684862832454
0.13873047673359024,0.21789825583063932
0.13622678625897858,0.21771941385734203
0.13372309578436692,0.2175231524872926
0.13121940530975526,0.21750748663335923
0.1287157148351436,0.21787989211076564
0.12621202436053194,0.2182380802131918
0.12370833388592027,0.2184833467123336
0.12120464341130861,0.2185378930341234
0.11870095293669697,0.2184232060245196
0.11619726246208531,0.21830528403631239
0.11369357198747365,0.21836152127344166
0.111189881512862,0.21821557249119242
0.10868619103825033,0.2179125779478734
0.10618250056363868,0.21775310531676717
0.10367881008902703,0.2176630818094485
0.10117511961441537,0.21757457901413385
0.09867142913980372,0.21749552675444794
0.09616773866519206,0.21748498464902838
0.0936640481905804,0.21759170525808164
0.09116035771596874,0.21779699887247275
0.0886566672413571,0.2179275374568701
0.08615297676674544,0.2177573160188662
0.08364928629213378,0.21719825747148286
0.08114559581752212,0.21664588596267081
0.07864190534291046,0.21648248431657602
0.0761382148682988,0.21667607896831437
0.07363452439368715,0.21710469934866322
0.0711308339190755,0.21759483968671384
0.06862714344446384,0.2177097172685819
0.06612345296985218,0.21749323252346736
0.06361976249524053,0.21713602319533165
0.06111607202062887,0.21681596031856226
0.058612381546017216,0.21651485619410504
0.05610869107140556,0.21606507245049672
0.0536050005967939,0.21556260955960266
0.05110131012218225,0.21553181913223546
0.04859761964757059,0.21633506966853427
0.04609392917295893,0.21751780473697135
0.04359023869834728,0.21842417311462423
0.04108654822373562,0.2187042105247972
0.03858285774912396,0.21846045623037863
0.03607916727451231,0.2179415195664036
0.03357547679990065,0.21742417338515027
0.031071786325288994,0.2171778293179599
0.02856809585067734,0.21715371212904566
0.026064405376065684,0.21710293055801644
0.023560714901454026,0.21694349124978324
0.02105702442684237,0.2166073014351786
0.018553333952230716,0.21658865273405878
0.016049643477619058,0.21640091114423482
0.013545953003007403,0.216102628553204
0.011042262528395746,0.215826124779043
0.00853857205378409,0.21570371963982832
0.006034881579172435,0.2158677329536365
0.003531191104560778,0.21645048453854432
0.0010275006299491217,0.21758429421262804


==> figs/data/osher_p0_2000.csv <==
x,d,u,p
-4.9953,3.8571,2.6294,10.333
-4.9902,3.8571,2.6294,10.333
-4.9852,3.8571,2.6294,10.333
-4.9802,3.8571,2.6294,10.333
-4.9752,3.8571,2.6294,10.333
-4.9703,3.8571,2.6294,10.333
-4.9653,3.8571,2.6294,10.333
-4.9603,3.8571,2.6294,10.333
-4.9553,3.8571,2.6294,10.333
-4.9502,3.8571,2.6294,10.333
-4.9452,3.8571,2.6294,10.333
-4.9402,3.8571,2.6294,10.333
-4.9352,3.8571,2.6294,10.333
-4.9303,3.8571,2.6294,10.333
-4.9253,3.8571,2.6294,10.333
-4.9203,3.8571,2.6294,10.333
-4.9153,3.8571,2.6294,10.333
-4.9102,3.8571,2.6294,10.333
-4.9052,3.8571,2.6294,10.333
-4.9002,3.8571,2.6294,10.333
-4.8952,3.8571,2.6294,10.333
-4.8902,3.8571,2.6294,10.333
-4.8853,3.8571,2.6294,10.333
-4.8803,3.8571,2.6294,10.333
-4.8753,3.8571,2.6294,10.333
-4.8703,3.8571,2.6294,10.333
-4.8652,3.8571,2.6294,10.333
-4.8602,3.8571,2.6294,10.333
-4.8552,3.8571,2.6294,10.333
-4.8502,3.8571,2.6294,10.333
-4.8453,3.8571,2.6294,10.333
-4.8403,3.8571,2.6294,10.333
-4.8353,3.8571,2.6294,10.333
-4.8303,3.8571,2.6294,10.333
-4.8252,3.8571,2.6294,10.333
-4.8202,3.8571,2.6294,10.333
-4.8152,3.8571,2.6294,10.333
-4.8102,3.8571,2.6294,10.333
-4.8053,3.8571,2.6294,10.333
-4.8003,3.8571,2.6294,10.333
-4.7953,3.8571,2.6294,10.333
-4.7903,3.8571,2.6294,10.333
-4.7852,3.8571,2.6294,10.333
-4.7802,3.8571,2.6294,10.333
-4.7752,3.8571,2.6294,10.333
-4.7702,3.8571,2.6294,10.333
-4.7652,3.8571,2.6294,10.333
-4.7603,3.8571,2.6294,10.333
-4.7553,3.8571,2.6294,10.333
-4.7503,3.8571,2.6294,10.333
-4.7453,3.8571,2.6294,10.333
-4.7402,3.8571,2.6294,10.333
-4.7352,3.8571,2.6294,10.333
-4.7302,3.8571,2.6294,10.333
-4.7252,3.8571,2.6294,10.333
-4.7203,3.8571,2.6294,10.333
-4.7153,3.8571,2.6294,10.333
-4.7103,3.8571,2.6294,10.333
-4.7053,3.8571,2.6294,10.333
-4.7002,3.8571,2.6294,10.333
-4.6952,3.8571,2.6294,10.333
-4.6902,3.8571,2.6294,10.333
-4.6852,3.8571,2.6294,10.333
-4.6803,3.8571,2.6294,10.333
-4.6753,3.8571,2.6294,10.333
-4.6703,3.8571,2.6294,10.333
-4.6653,3.8571,2.6294,10.333
-4.6602,3.8571,2.6294,10.333
-4.6552,3.8571,2.6294,10.333
-4.6502,3.8571,2.6294,10.333
-4.6452,3.8571,2.6294,10.333
-4.6402,3.8571,2.6294,10.333
-4.6353,3.8571,2.6294,10.333
-4.6303,3.8571,2.6294,10.333
-4.6253,3.8571,2.6294,10.333
-4.6203,3.8571,2.6294,10.333
-4.6152,3.8571,2.6294,10.333
-4.6102,3.8571,2.6294,10.333
-4.6052,3.8571,2.6294,10.333
-4.6002,3.8571,2.6294,10.333
-4.5953,3.8571,2.6294,10.333
-4.5903,3.8571,2.6294,10.333
-4.5853,3.8571,2.6294,10.333
-4.5803,3.8571,2.6294,10.333
-4.5752,3.8571,2.6294,10.333
-4.5702,3.8571,2.6294,10.333
-4.5652,3.8571,2.6294,10.333
-4.5602,3.8571,2.6294,10.333
-4.5553,3.8571,2.6294,10.333
-4.5503,3.8571,2.6294,10.333
-4.5453,3.8571,2.6294,10.333
-4.5403,3.8571,2.6294,10.333
-4.5352,3.8571,2.6294,10.333
-4.5302,3.8571,2.6294,10.333
-4.5252,3.8571,2.6294,10.333
-4.5202,3.8571,2.6294,10.333
-4.5152,3.8571,2.6294,10.333
-4.5103,3.8571,2.6294,10.333
-4.5053,3.8571,2.6294,10.333
-4.5003,3.8571,2.6294,10.333
-4.4953,3.8571,2.6294,10.333
-4.4902,3.8571,2.6294,10.333
-4.4852,3.8571,2.6294,10.333
-4.4802,3.8571,2.6294,10.333
-4.4752,3.8571,2.6294,10.333
-4.4703,3.8571,2.6294,10.333
-4.4653,3.8571,2.6294,10.333
-4.4603,3.8571,2.6294,10.333
-4.4553,3.8571,2.6294,10.333
-4.4502,3.8571,2.6294,10.333
-4.4452,3.8571,2.6294,10.333
-4.4402,3.8571,2.6294,10.333
-4.4352,3.8571,2.6294,10.333
-4.4303,3.8571,2.6294,10.333
-4.4253,3.8571,2.6294,10.333
-4.4203,3.8571,2.6294,10.333
-4.4153,3.8571,2.6294,10.333
-4.4102,3.8571,2.6294,10.333
-4.4052,3.8571,2.6294,10.333
-4.4002,3.8571,2.6294,10.333
-4.3952,3.8571,2.6294,10.333
-4.3902,3.8571,2.6294,10.333
-4.3853,3.8571,2.6294,10.333
-4.3803,3.8571,2.6294,10.333
-4.3753,3.8571,2.6294,10.333
-4.3703,3.8571,2.6294,10.333
-4.3652,3.8571,2.6294,10.333
-4.3602,3.8571,2.6294,10.333
-4.3552,3.8571,2.6294,10.333
-4.3502,3.8571,2.6294,10.333
-4.3453,3.8571,2.6294,10.333
-4.3403,3.8571,2.6294,10.333
-4.3353,3.8571,2.6294,10.333
-4.3303,3.8571,2.6294,10.333
-4.3252,3.8571,2.6294,10.333
-4.3202,3.8571,2.6294,10.333
-4.3152,3.8571,2.6294,10.333
-4.3102,3.8571,2.6294,10.333
-4.3053,3.8571,2.6294,10.333
-4.3003,3.8571,2.6294,10.333
-4.2953,3.8571,2.6294,10.333
-4.2903,3.8571,2.6294,10.333
-4.2852,3.8571,2.6294,10.333
-4.2802,3.8571,2.6294,10.333
-4.2752,3.8571,2.6294,10.333
-4.2702,3.8571,2.6294,10.333
-4.2652,3.8571,2.6294,10.333
-4.2603,3.8571,2.6294,10.333
-4.2553,3.8571,2.6294,10.333
-4.2503,3.8571,2.6294,10.333
-4.2453,3.8571,2.6294,10.333
-4.2402,3.8571,2.6294,10.333
-4.2352,3.8571,2.6294,10.333
-4.2302,3.8571,2.6294,10.333
-4.2252,3.8571,2.6294,10.333
-4.2203,3.8571,2.6294,10.333
-4.2153,3.8571,2.6294,10.333
-4.2103,3.8571,2.6294,10.333
-4.2053,3.8571,2.6294,10.333
-4.2002,3.8571,2.6294,10.333
-4.1952,3.8571,2.6294,10.333
-4.1902,3.8571,2.6294,10.333
-4.1852,3.8571,2.6294,10.333
-4.1803,3.8571,2.6294,10.333
-4.1753,3.8571,2.6294,10.333
-4.1703,3.8571,2.6294,10.333
-4.1653,3.8571,2.6294,10.333
-4.1602,3.8571,2.6294,10.333
-4.1552,3.8571,2.6294,10.333
-4.1502,3.8571,2.6294,10.333
-4.1452,3.8571,2.6294,10.333
-4.1402,3.8571,2.6294,10.333
-4.1353,3.8571,2.6294,10.333
-4.1303,3.8571,2.6294,10.333
-4.1253,3.8571,2.6294,10.333
-4.1203,3.8571,2.6294,10.333
-4.1152,3.8571,2.6294,10.333
-4.1102,3.8571,2.6294,10.333
-4.1052,3.8571,2.6294,10.333
-4.1002,3.8571,2.6294,10.333
-4.0953,3.8571,2.6294,10.333
-4.0903,3.8571,2.6294,10.333
-4.0853,3.8571,2.6294,10.333
-4.0803,3.8571,2.6294,10.333
-4.0752,3.8571,2.6294,10.333
-4.0702,3.8571,2.6294,10.333
-4.0652,3.8571,2.6294,10.333
-4.0602,3.8571,2.6294,10.333
-4.0553,3.8571,2.6294,10.333
-4.0503,3.8571,2.6294,10.333
-4.0453,3.8571,2.6294,10.333
-4.0403,3.8571,2.6294,10.333
-4.0352,3.8571,2.6294,10.333
-4.0302,3.8571,2.6294,10.333
-4.0252,3.8571,2.6294,10.333
-4.0202,3.8571,2.6294,10.333
-4.0152,3.8571,2.6294,10.333
-4.0103,3.8571,2.6294,10.333
-4.0053,3.8571,2.6294,10.333
-4.0003,3.8571,2.6294,10.333
-3.9952,3.8571,2.6294,10.333
-3.9903,3.8571,2.6294,10.333
-3.9853,3.8571,2.6294,10.333
-3.9802,3.8571,2.6294,10.333
-3.9752,3.8571,2.6294,10.333
-3.9703,3.8571,2.6294,10.333
-3.9653,3.8571,2.6294,10.333
-3.9602,3.8571,2.6294,10.333
-3.9552,3.8571,2.6294,10.333
-3.9503,3.8571,2.6294,10.333
-3.9453,3.8571,2.6294,10.333
-3.9402,3.8571,2.6294,10.333
-3.9352,3.8571,2.6294,10.333
-3.9303,3.8571,2.6294,10.333
-3.9253,3.8571,2.6294,10.333
-3.9202,3.8571,2.6294,10.333
-3.9152,3.8571,2.6294,10.333
-3.9103,3.8571,2.6294,10.333
-3.9053,3.8571,2.6294,10.333
-3.9003,3.8571,2.6294,10.333
-3.8952,3.8571,2.6294,10.333
-3.8902,3.8571,2.6294,10.333
-3.8853,3.8571,2.6294,10.333
-3.8803,3.8571,2.6294,10.333
-3.8752,3.8571,2.6294,10.333
-3.8702,3.8571,2.6294,10.333
-3.8653,3.8571,2.6294,10.333
-3.8603,3.8571,2.6294,10.333
-3.8552,3.8571,2.6294,10.333
-3.8502,3.8571,2.6294,10.333
-3.8453,3.8571,2.6294,10.333
-3.8403,3.8571,2.6294,10.333
-3.8352,3.8571,2.6294,10.333
-3.8302,3.8571,2.6294,10.333
-3.8253,3.8571,2.6294,10.333
-3.8203,3.8571,2.6294,10.333
-3.8152,3.8571,2.6294,10.333
-3.8102,3.8571,2.6294,10.333
-3.8053,3.8571,2.6294,10.333
-3.8003,3.8571,2.6294,10.333
-3.7952,3.8571,2.6294,10.333
-3.7902,3.8571,2.6294,10.333
-3.7853,3.8571,2.6294,10.333
-3.7803,3.8571,2.6294,10.333
-3.7753,3.8571,2.6294,10.333
-3.7702,3.8571,2.6294,10.333
-3.7652,3.8571,2.6294,10.333
-3.7603,3.8571,2.6294,10.333
-3.7553,3.8571,2.6294,10.333
-3.7502,3.8571,2.6294,10.333
-3.7452,3.8571,2.6294,10.333
-3.7403,3.8571,2.6294,10.333
-3.7353,3.8571,2.6294,10.333
-3.7302,3.8571,2.6294,10.333
-3.7252,3.8571,2.6294,10.333
-3.7203,3.8571,2.6294,10.333
-3.7153,3.8571,2.6294,10.333
-3.7102,3.8571,2.6294,10.333
-3.7052,3.8571,2.6294,10.333
-3.7003,3.8571,2.6294,10.333
-3.6953,3.8571,2.6294,10.333
-3.6902,3.8571,2.6294,10.333
-3.6852,3.8571,2.6294,10.333
-3.6803,3.8571,2.6294,10.333
-3.6753,3.8571,2.6294,10.333
-3.6702,3.8571,2.6294,10.333
-3.6652,3.8571,2.6294,10.333
-3.6603,3.8571,2.6294,10.333
-3.6553,3.8571,2.6294,10.333
-3.6503,3.8571,2.6294,10.333
-3.6452,3.8571,2.6294,10.333
-3.6402,3.8571,2.6294,10.333
-3.6353,3.8571,2.6294,10.333
-3.6303,3.8571,2.6294,10.333
-3.6252,3.8571,2.6294,10.333
-3.6202,3.8571,2.6294,10.333
-3.6153,3.8571,2.6294,10.333
-3.6103,3.8571,2.6294,10.333
-3.6052,3.8571,2.6294,10.333
-3.6002,3.8571,2.6294,10.333
-3.5953,3.8571,2.6294,10.333
-3.5903,3.8571,2.6294,10.333
-3.5852,3.8571,2.6294,10.333
-3.5802,3.8571,2.6294,10.333
-3.5753,3.8571,2.6294,10.333
-3.5703,3.8571,2.6294,10.333
-3.5652,3.8571,2.6294,10.333
-3.5602,3.8571,2.6294,10.333
-3.5553,3.8571,2.6294,10.333
-3.5503,3.8571,2.6294,10.333
-3.5452,3.8571,2.6294,10.333
-3.5402,3.8571,2.6294,10.333
-3.5353,3.8571,2.6294,10.333
-3.5303,3.8571,2.6294,10.333
-3.5253,3.8571,2.6294,10.333
-3.5202,3.8571,2.6294,10.333
-3.5152,3.8571,2.6294,10.333
-3.5103,3.8571,2.6294,10.333
-3.5053,3.8571,2.6294,10.333
-3.5002,3.8571,2.6294,10.333
-3.4952,3.8571,2.6294,10.333
-3.4903,3.8571,2.6294,10.333
-3.4853,3.8571,2.6294,10.333
-3.4802,3.8571,2.6294,10.333
-3.4752,3.8571,2.6294,10.333
-3.4703,3.8571,2.6294,10.333
-3.4653,3.8571,2.6294,10.333
-3.4602,3.8571,2.6294,10.333
-3.4552,3.8571,2.6294,10.333
-3.4503,3.8571,2.6294,10.333
-3.4453,3.8571,2.6294,10.333
-3.4402,3.8571,2.6294,10.333
-3.4352,3.8571,2.6294,10.333
-3.4303,3.8571,2.6294,10.333
-3.4253,3.8571,2.6294,10.333
-3.4202,3.8571,2.6294,10.333
-3.4152,3.8571,2.6294,10.333
-3.4103,3.8571,2.6294,10.333
-3.4053,3.8571,2.6294,10.333
-3.4003,3.8571,2.6294,10.333
-3.3952,3.8571,2.6294,10.333
-3.3902,3.8571,2.6294,10.333
-3.3853,3.8571,2.6294,10.333
-3.3803,3.8571,2.6294,10.333
-3.3752,3.8571,2.6294,10.333
-3.3702,3.8571,2.6294,10.333
-3.3653,3.8571,2.6294,10.333
-3.3603,3.8571,2.6294,10.333
-3.3552,3.8571,2.6294,10.333
-3.3502,3.8571,2.6294,10.333
-3.3453,3.8571,2.6294,10.333
-3.3403,3.8571,2.6294,10.333
-3.3352,3.8571,2.6294,10.333
-3.3302,3.8571,2.6294,10.333
-3.3253,3.8571,2.6294,10.333
-3.3203,3.8571,2.6294,10.333
-3.3152,3.8571,2.6294,10.333
-3.3102,3.8571,2.6294,10.333
-3.3053,3.8571,2.6294,10.333
-3.3003,3.8571,2.6294,10.333
-3.2952,3.8571,2.6294,10.333
-3.2902,3.8571,2.6294,10.333
-3.2853,3.8571,2.6294,10.333
-3.2803,3.8571,2.6294,10.333
-3.2753,3.8571,2.6294,10.333
-3.2702,3.8571,2.6294,10.333
-3.2652,3.8571,2.6294,10.333
-3.2603,3.8571,2.6294,10.333
-3.2553,3.8571,2.6294,10.333
-3.2502,3.8571,2.6294,10.333
-3.2452,3.8571,2.6294,10.333
-3.2403,3.8571,2.6294,10.333
-3.2353,3.8571,2.6294,10.333
-3.2302,3.8571,2.6294,10.333
-3.2252,3.8571,2.6294,10.333
-3.2203,3.8571,2.6294,10.333
-3.2153,3.8571,2.6294,10.333
-3.2102,3.8571,2.6294,10.333
-3.2052,3.8571,2.6294,10.333
-3.2003,3.8571,2.6294,10.333
-3.1953,3.8571,2.6294,10.333
-3.1902,3.8571,2.6294,10.333
-3.1852,3.8571,2.6294,10.333
-3.1803,3.8571,2.6294,10.333
-3.1753,3.8571,2.6294,10.333
-3.1702,3.8571,2.6294,10.333
-3.1652,3.8571,2.6294,10.333
-3.1603,3.8571,2.6294,10.333
-3.1553,3.8571,2.6294,10.333
-3.1503,3.8571,2.6294,10.333
-3.1452,3.8571,2.6294,10.333
-3.1402,3.8571,2.6294,10.333
-3.1353,3.8571,2.6294,10.333
-3.1303,3.8571,2.6294,10.333
-3.1252,3.8571,2.6294,10.333
-3.1202,3.8571,2.6294,10.333
-3.1153,3.8571,2.6294,10.333
-3.1103,3.8571,2.6294,10.333
-3.1052,3.8571,2.6294,10.333
-3.1002,3.8571,2.6294,10.333
-3.0953,3.8571,2.6294,10.333
-3.0903,3.8571,2.6294,10.333
-3.0852,3.8571,2.6294,10.333
-3.0802,3.8571,2.6294,10.333
-3.0753,3.8571,2.6294,10.333
-3.0703,3.8571,2.6294,10.333
-3.0652,3.8571,2.6294,10.333
-3.0602,3.8571,2.6294,10.333
-3.0553,3.8571,2.6294,10.333
-3.0503,3.8571,2.6294,10.333
-3.0452,3.8571,2.6294,10.333
-3.0402,3.8571,2.6294,10.333
-3.0353,3.8571,2.6294,10.333
-3.0303,3.8571,2.6294,10.333
-3.0253,3.8571,2.6294,10.333
-3.0202,3.8571,2.6294,10.333
-3.0152,3.8571,2.6294,10.333
-3.0103,3.8571,2.6294,10.333
-3.0053,3.8571,2.6294,10.333
-3.0002,3.8571,2.6294,10.333
-2.9952,3.8571,2.6294,10.333
-2.9903,3.8571,2.6294,10.333
-2.9853,3.8571,2.6294,10.333
-2.9802,3.8571,2.6294,10.333
-2.9752,3.8571,2.6294,10.333
-2.9703,3.8571,2.6294,10.333
-2.9653,3.8571,2.6294,10.333
-2.9602,3.8571,2.6294,10.333
-2.9552,3.8571,2.6294,10.333
-2.9503,3.8571,2.6294,10.333
-2.9453,3.8571,2.6294,10.333
-2.9402,3.8571,2.6294,10.333
-2.9352,3.8571,2.6294,10.333
-2.9303,3.8571,2.6294,10.333
-2.9253,3.8571,2.6294,10.333
-2.9202,3.8571,2.6294,10.333
-2.9152,3.8571,2.6294,10.333
-2.9103,3.8571,2.6294,10.333
-2.9053,3.8571,2.6294,10.333
-2.9003,3.8571,2.6294,10.333
-2.8952,3.8571,2.6294,10.333
-2.8902,3.8571,2.6294,10.333
-2.8853,3.8571,2.6294,10.333
-2.8803,3.8571,2.6294,10.333
-2.8752,3.8571,2.6294,10.333
-2.8702,3.8571,2.6294,10.333
-2.8653,3.8571,2.6294,10.333
-2.8603,3.8571,2.6294,10.333
-2.8552,3.8571,2.6294,10.333
-2.8502,3.8571,2.6294,10.333
-2.8453,3.8571,2.6294,10.333
-2.8403,3.8571,2.6294,10.333
-2.8352,3.8571,2.6294,10.333
-2.8302,3.8571,2.6294,10.333
-2.8253,3.857,2.6294,10.333
-2.8203,3.8569,2.6295,10.333
-2.8152,3.8568,2.6295,10.332
-2.8102,3.8566,2.6297,10.331
-2.8053,3.8562,2.6298,10.33
-2.8003,3.8557,2.6301,10.328
-2.7952,3.8551,2.6304,10.326
-2.7902,3.8542,2.6309,10.322
-2.7853,3.853,2.6314,10.318
-2.7803,3.8516,2.6321,10.313
-2.7753,3.85,2.633,10.307
-2.7702,3.8481,2.6339,10.299
-2.7652,3.8459,2.635,10.291
-2.7603,3.8434,2.6363,10.282
-2.7553,3.8407,2.6376,10.272
-2.7502,3.8379,2.6391,10.261
-2.7452,3.8348,2.6406,10.25
-2.7403,3.8315,2.6423,10.237
-2.7353,3.8282,2.644,10.225
-2.7302,3.8246,2.6457,10.212
-2.7252,3.821,2.6476,10.198
-2.7203,3.8173,2.6495,10.184
-2.7153,3.8135,2.6514,10.17
-2.7102,3.8096,2.6534,10.155
-2.7052,3.8057,2.6554,10.141
-2.7003,3.8017,2.6574,10.126
-2.6953,3.7976,2.6594,10.111
-2.6902,3.7936,2.6615,10.096
-2.6852,3.7895,2.6636,10.08
-2.6803,3.7853,2.6657,10.065
-2.6753,3.7812,2.6678,10.05
-2.6702,3.777,2.6699,10.034
-2.6652,3.7728,2.6721,10.019
-2.6603,3.7686,2.6742,10.003
-2.6553,3.7644,2.6764,9.9873
-2.6503,3.7602,2.6785,9.9716
-2.6452,3.756,2.6807,9.956
-2.6402,3.7518,2.6829,9.9403
-2.6353,3.7475,2.685,9.9246
-2.6303,3.7433,2.6872,9.909
-2.6252,3.7391,2.6894,9.8934
-2.6202,3.7349,2.6915,9.8778
-2.6153,3.7307,2.6937,9.8622
-2.6103,3.7265,2.6959,9.8467
-2.6052,3.7223,2.698,9.8312
-2.6002,3.7182,2.7002,9.8159
-2.5953,3.714,2.7023,9.8005
-2.5903,3.7099,2.7045,9.7853
-2.5852,3.7058,2.7066,9.7702
-2.5802,3.7018,2.7087,9.7553
-2.5753,3.698,2.7106,9.7416
-2.5703,3.7018,2.7086,9.7556
-2.5652,3.8323,2.6418,10.241
-2.5602,4.0549,2.5318,11.084
-2.5553,4.0757,2.5219,11.163
-2.5503,4.0775,2.521,11.17
-2.5452,4.0785,2.5205,11.174
-2.5402,4.0791,2.5202,11.177
-2.5353,4.0795,2.52,11.178
-2.5303,4.0797,2.5199,11.179
-2.5253,4.0797,2.5199,11.179
-2.5202,4.0795,2.52,11.178
-2.5152,4.0792,2.5202,11.177
-2.5103,4.0787,2.5204,11.175
-2.5053,4.0781,2.5207,11.173
-2.5002,4.0773,2.5211,11.17
-2.4952,4.0765,2.5215,11.166
-2.4903,4.0755,2.5219,11.163
-2.4853,4.0745,2.5224,11.159
-2.4802,4.0734,2.523,11.154
-2.4752,4.0721,2.5236,11.15
-2.4703,4.0708,2.5242,11.145
-2.4653,4.0695,2.5248,11.14
-2.4602,4.068,2.5255,11.134
-2.4552,4.0665,2.5263,11.128
-2.4503,4.0649,2.527,11.122
-2.4453,4.0633,2.5278,11.116
-2.4402,4.0616,2.5286,11.109
-2.4352,4.0599,2.5295,11.103
-2.4303,4.0581,2.5303,11.096
-2.4253,4.0562,2.5312,11.089
-2.4202,4.0543,2.5321,11.082
-2.4152,4.0524,2.5331,11.074
-2.4103,4.0504,2.534,11.067
-2.4053,4.0484,2.535,11.059
-2.4003,4.0463,2.536,11.051
-2.3952,4.0442,2.537,11.043
-2.3902,4.0421,2.5381,11.035
-2.3853,4.0399,2.5391,11.026
-2.3803,4.0377,2.5402,11.018
-2.3752,4.0354,2.5413,11.009
-2.3702,4.0332,2.5424,11.001
-2.3653,4.0309,2.5435,10.992
-2.3603,4.0285,2.5446,10.983
-2.3552,4.0262,2.5458,10.974
-2.3502,4.0238,2.5469,10.965
-2.3453,4.0214,2.5481,10.956
-2.3403,4.0189,2.5493,10.946
-2.3352,4.0165,2.5505,10.937
-2.3302,4.014,2.5517,10.928
-2.3253,4.0115,2.5529,10.918
-2.3203,4.0089,2.5541,10.908
-2.3152,4.0064,2.5554,10.899
-2.3102,4.0038,2.5566,10.889
-2.3053,4.0012,2.5579,10.879
-2.3003,3.9986,2.5592,10.869
-2.2952,3.9959,2.5605,10.859
-2.2902,3.9933,2.5618,10.849
-2.2853,3.9906,2.5631,10.839
-2.2803,3.9879,2.5644,10.828
-2.2753,3.9852,2.5657,10.818
-2.2702,3.9825,2.5671,10.808
-2.2652,3.9797,2.5684,10.797
-2.2603,3.977,2.5697,10.787
-2.2553,3.9742,2.5711,10.776
-2.2502,3.9714,2.5725,10.766
-2.2452,3.9686,2.5738,10.755
-2.2403,3.9658,2.5752,10.744
-2.2353,3.963,2.5766,10.734
-2.2302,3.9601,2.578,10.723
-2.2252,3.9573,2.5794,10.712
-2.2203,3.9544,2.5808,10.701
-2.2153,3.9515,2.5822,10.69
-2.2102,3.9486,2.5837,10.679
-2.2052,3.9457,2.5851,10.668
-2.2003,3.9428,2.5865,10.657
-2.1953,3.9399,2.588,10.646
-2.1902,3.9369,2.5894,10.635
-2.1852,3.934,2.5909,10.624
-2.1803,3.931,2.5923,10.613
-2.1753,3.9281,2.5938,10.602
-2.1702,3.9251,2.5953,10.59
-2.1652,3.9221,2.5968,10.579
-2.1603,3.9191,2.5982,10.568
-2.1553,3.9161,2.5997,10.556
-2.1503,3.9131,2.6012,10.545
-2.1452,3.9101,2.6027,10.534
-2.1402,3.9071,2.6042,10.522
-2.1353,3.9041,2.6057,10.511
-2.1303,3.901,2.6072,10.5
-2.1252,3.898,2.6087,10.488
-2.1202,3.8949,2.6103,10.477
-2.1153,3.8919,2.6118,10.465
-2.1103,3.8888,2.6133,10.454
-2.1052,3.8858,2.6148,10.442
-2.1002,3.8827,2.6164,10.43
-2.0953,3.8796,2.6179,10.419
-2.0903,3.8765,2.6195,10.407
-2.0852,3.8735,2.621,10.396
-2.0802,3.8704,2.6225,10.384
-2.0753,3.8673,2.6241,10.372
-2.0703,3.8642,2.6256,10.361
-2.0652,3.8611,2.6272,10.349
-2.0602,3.858,2.6288,10.338
-2.0553,3.8549,2.6303,10.326
-2.0503,3.8517,2.6319,10.314
-2.0452,3.8486,2.6335,10.303
-2.0402,3.8455,2.635,10.291
-2.0353,3.8424,2.6366,10.279
-2.0303,3.8393,2.6382,10.267
-2.0253,3.8361,2.6397,10.256
-2.0202,3.833,2.6413,10.244
-2.0152,3.8299,2.6429,10.232
-2.0103,3.8268,2.6445,10.221
-2.0053,3.8236,2.6461,10.209
-2.0002,3.8205,2.6476,10.197
-1.9952,3.8174,2.6492,10.186
-1.9903,3.8142,2.6508,10.174
-1.9852,3.8111,2.6524,10.162
-1.9803,3.808,2.654,10.15
-1.9752,3.8048,2.6556,10.139
-1.9703,3.8017,2.6572,10.127
-1.9652,3.7986,2.6588,10.115
-1.9603,3.7954,2.6604,10.104
-1.9552,3.7923,2.662,10.092
-1.9503,3.7892,2.6635,10.08
-1.9452,3.7861,2.6651,10.069
-1.9403,3.7829,2.6667,10.057
-1.9352,3.7798,2.6683,10.046
-1.9303,3.7767,2.6699,10.034
-1.9252,3.7736,2.6715,10.022
-1.9203,3.7705,2.6731,10.011
-1.9152,3.7673,2.6747,9.9992
-1.9103,3.7642,2.6763,9.9876
-1.9053,3.7611,2.6779,9.9761
-1.9002,3.758,2.6795,9.9646
-1.8953,3.7549,2.6811,9.9531
-1.8902,3.7518,2.6826,9.9416
-1.8853,3.7488,2.6842,9.9301
-1.8802,3.7457,2.6858,9.9187
-1.8753,3.7426,2.6874,9.9073
-1.8702,3.7395,2.689,9.8959
-1.8653,3.7365,2.6906,9.8846
-1.8602,3.7334,2.6921,9.8733
-1.8553,3.7304,2.6937,9.862
-1.8502,3.7273,2.6953,9.8507
-1.8453,3.7243,2.6968,9.8395
-1.8402,3.7213,2.6984,9.8283
-1.8353,3.7182,2.7,9.8171
-1.8302,3.7152,2.7015,9.806
-1.8253,3.7122,2.7031,9.7949
-1.8202,3.7092,2.7046,9.7838
-1.8153,3.7062,2.7062,9.7728
-1.8102,3.7033,2.7077,9.7618
-1.8053,3.7003,2.7093,9.7509
-1.8002,3.6974,2.7108,9.74
-1.7953,3.6944,2.7123,9.7292
-1.7902,3.6915,2.7138,9.7185
-1.7853,3.6886,2.7153,9.7077
-1.7803,3.6857,2.7168,9.6971
-1.7752,3.6828,2.7183,9.6865
-1.7703,3.68,2.7198,9.6759
-1.7652,3.6771,2.7213,9.6654
-1.7603,3.6743,2.7228,9.655
-1.7552,3.6715,2.7243,9.6447
-1.7503,3.6687,2.7257,9.6344
-1.7452,3.6659,2.7272,9.6242
-1.7403,3.6632,2.7286,9.6141
-1.7352,3.6604,2.7301,9.604
-1.7303,3.6577,2.7315,9.5941
-1.7252,3.655,2.7329,9.5842
-1.7203,3.6524,2.7343,9.5745
-1.7152,3.6498,2.7357,9.5648
-1.7103,3.6472,2.737,9.5553
-1.7052,3.6446,2.7384,9.5458
-1.7003,3.642,2.7397,9.5365
-1.6952,3.6395,2.741,9.5273
-1.6903,3.6371,2.7423,9.5182
-1.6852,3.6346,2.7436,9.5093
-1.6803,3.6322,2.7449,9.5005
-1.6752,3.6299,2.7461,9.4919
-1.6703,3.6276,2.7473,9.4834
-1.6652,3.6253,2.7485,9.4751
-1.6603,3.6231,2.7497,9.467
-1.6553,3.6209,2.7508,9.4591
-1.6502,3.6188,2.752,9.4514
-1.6453,3.6168,2.753,9.444
-1.6402,3.6148,2.7541,9.4368
-1.6353,3.6129,2.7551,9.4299
-1.6302,3.6111,2.756,9.4233
-1.6253,3.6094,2.7569,9.417
-1.6202,3.6078,2.7578,9.411
-1.6153,3.6062,2.7586,9.4054
-1.6102,3.6048,2.7594,9.4003
-1.6053,3.6036,2.76,9.3956
-1.6002,3.6024,2.7606,9.3915
-1.5953,3.6015,2.7611,9.388
-1.5902,3.6007,2.7616,9.3852
-1.5853,3.6001,2.7619,9.3831
-1.5802,3.5998,2.762,9.382
-1.5753,3.5999,2.762,9.3821
-1.5702,3.6002,2.7618,9.3835
-1.5653,3.6011,2.7613,9.3867
-1.5602,3.6028,2.7605,9.3927
-1.5553,3.6091,2.7571,9.4157
-1.5502,3.7058,2.7064,9.7712
-1.5453,4.0034,2.5566,10.888
-1.5402,4.0461,2.5359,11.051
-1.5353,4.0536,2.5322,11.08
-1.5303,4.059,2.5297,11.101
-1.5252,4.0634,2.5276,11.117
-1.5203,4.067,2.5258,11.131
-1.5152,4.07,2.5244,11.143
-1.5103,4.0724,2.5232,11.152
-1.5052,4.0745,2.5222,11.16
-1.5003,4.0762,2.5214,11.166
-1.4952,4.0775,2.5208,11.171
-1.4903,4.0786,2.5203,11.175
-1.4852,4.0793,2.5199,11.178
-1.4803,4.0799,2.5197,11.18
-1.4752,4.0802,2.5195,11.182
-1.4703,4.0803,2.5194,11.182
-1.4652,4.0803,2.5195,11.182
-1.4603,4.0801,2.5196,11.181
-1.4552,4.0797,2.5198,11.18
-1.4503,4.0792,2.52,11.178
-1.4452,4.0785,2.5203,11.175
-1.4403,4.0777,2.5207,11.172
-1.4352,4.0768,2.5212,11.168
-1.4303,4.0758,2.5217,11.165
-1.4252,4.0747,2.5222,11.16
-1.4203,4.0734,2.5228,11.155
-1.4152,4.0721,2.5234,11.15
-1.4103,4.0707,2.5241,11.145
-1.4053,4.0692,2.5248,11.139
-1.4002,4.0676,2.5256,11.133
-1.3953,4.066,2.5264,11.127
-1.3902,4.0642,2.5272,11.12
-1.3853,4.0624,2.5281,11.113
-1.3802,4.0606,2.529,11.106
-1.3753,4.0586,2.5299,11.099
-1.3702,4.0566,2.5309,11.091
-1.3653,4.0546,2.5319,11.083
-1.3602,4.0524,2.5329,11.075
-1.3553,4.0503,2.534,11.067
-1.3502,4.0481,2.5351,11.058
-1.3453,4.0458,2.5362,11.049
-1.3402,4.0435,2.5373,11.04
-1.3353,4.0411,2.5384,11.031
-1.3302,4.0387,2.5396,11.022
-1.3253,4.0362,2.5408,11.013
-1.3202,4.0337,2.542,11.003
-1.3153,4.0311,2.5433,10.993
-1.3102,4.0286,2.5445,10.983
-1.3053,4.0259,2.5458,10.973
-1.3002,4.0233,2.5471,10.963
-1.2953,4.0206,2.5484,10.953
-1.2902,4.0178,2.5497,10.942
-1.2853,4.0151,2.5511,10.932
-1.2803,4.0123,2.5524,10.921
-1.2752,4.0094,2.5538,10.91
-1.2703,4.0066,2.5552,10.899
-1.2652,4.0037,2.5566,10.888
-1.2603,4.0007,2.5581,10.877
-1.2552,3.9978,2.5595,10.866
-1.2503,3.9948,2.561,10.855
-1.2452,3.9918,2.5624,10.843
-1.2403,3.9888,2.5639,10.832
-1.2352,3.9857,2.5654,10.82
-1.2303,3.9826,2.5669,10.808
-1.2252,3.9795,2.5684,10.796
-1.2203,3.9764,2.57,10.785
-1.2152,3.9733,2.5715,10.773
-1.2103,3.9701,2.5731,10.761
-1.2052,3.9669,2.5747,10.748
-1.2003,3.9637,2.5762,10.736
-1.1952,3.9605,2.5778,10.724
-1.1903,3.9572,2.5794,10.712
-1.1852,3.9539,2.581,10.699
-1.1803,3.9507,2.5827,10.687
-1.1752,3.9474,2.5843,10.674
-1.1703,3.944,2.5859,10.662
-1.1652,3.9407,2.5876,10.649
-1.1603,3.9373,2.5892,10.636
-1.1553,3.934,2.5909,10.624
-1.1502,3.9306,2.5926,10.611
-1.1453,3.9272,2.5943,10.598
-1.1402,3.9238,2.5959,10.585
-1.1353,3.9204,2.5976,10.572
-1.1302,3.9169,2.5993,10.559
-1.1253,3.9135,2.6011,10.546
-1.1202,3.91,2.6028,10.533
-1.1153,3.9065,2.6045,10.52
-1.1102,3.9031,2.6062,10.507
-1.1053,3.8996,2.608,10.494
-1.1002,3.8961,2.6097,10.48
-1.0953,3.8925,2.6115,10.467
-1.0902,3.889,2.6132,10.454
-1.0853,3.8855,2.615,10.441
-1.0802,3.8819,2.6168,10.427
-1.0753,3.8784,2.6186,10.414
-1.0702,3.8748,2.6203,10.4
-1.0653,3.8713,2.6221,10.387
-1.0602,3.8677,2.6239,10.374
-1.0553,3.8641,2.6257,10.36
-1.0502,3.8605,2.6275,10.347
-1.0453,3.8569,2.6293,10.333
-1.0402,3.8534,2.6311,10.32
-1.0353,3.8498,2.6329,10.306
-1.0303,3.8461,2.6347,10.293
-1.0252,3.8425,2.6366,10.279
-1.0203,3.8389,2.6384,10.266
-1.0152,3.8353,2.6402,10.252
-1.0103,3.8317,2.642,10.239
-1.0052,3.8281,2.6439,10.225
-1.0003,3.8244,2.6457,10.211
-0.99525,3.8208,2.6475,10.198
-0.99025,3.8172,2.6494,10.184
-0.98525,3.8135,2.6512,10.171
-0.98025,3.8099,2.6531,10.157
-0.97525,3.8063,2.6549,10.144
-0.97025,3.8026,2.6567,10.13
-0.96525,3.799,2.6586,10.117
-0.96025,3.7954,2.6604,10.103
-0.95525,3.7918,2.6623,10.089
-0.95025,3.7881,2.6641,10.076
-0.94525,3.7845,2.666,10.062
-0.94025,3.7809,2.6678,10.049
-0.93525,3.7773,2.6697,10.035
-0.93025,3.7736,2.6715,10.022
-0.92525,3.77,2.6734,10.009
-0.92025,3.7664,2.6752,9.9952
-0.91525,3.7628,2.6771,9.9818
-0.91025,3.7592,2.6789,9.9684
-0.90525,3.7556,2.6808,9.9551
-0.90025,3.7521,2.6826,9.9418
-0.89525,3.7485,2.6844,9.9285
-0.89025,3.7449,2.6863,9.9153
-0.88525,3.7413,2.6881,9.9021
-0.88025,3.7378,2.6899,9.8889
-0.87525,3.7342,2.6918,9.8758
-0.87025,3.7307,2.6936,9.8627
-0.86525,3.7272,2.6954,9.8497
-0.86025,3.7237,2.6972,9.8367
-0.85525,3.7202,2.699,9.8237
-0.85025,3.7167,2.7008,9.8108
-0.84525,3.7132,2.7026,9.798
-0.84025,3.7098,2.7044,9.7852
-0.83525,3.7063,2.7062,9.7725
-0.83025,3.7029,2.708,9.7599
-0.82525,3.6995,2.7097,9.7473
-0.82025,3.6961,2.7115,9.7348
-0.81525,3.6927,2.7133,9.7223
-0.81025,3.6894,2.715,9.71
-0.80525,3.686,2.7167,9.6977
-0.80025,3.6827,2.7185,9.6855
-0.79525,3.6794,2.7202,9.6734
-0.79025,3.6762,2.7219,9.6613
-0.78525,3.6729,2.7236,9.6494
-0.78025,3.6697,2.7253,9.6376
-0.77525,3.6665,2.7269,9.6259
-0.77025,3.6634,2.7286,9.6143
-0.76525,3.6603,2.7302,9.6028
-0.76025,3.6572,2.7318,9.5915
-0.75525,3.6541,2.7334,9.5803
-0.75025,3.6511,2.735,9.5692
-0.74525,3.6481,2.7366,9.5583
-0.74025,3.6452,2.7381,9.5475
-0.73525,3.6423,2.7396,9.5369
-0.73025,3.6394,2.7411,9.5265
-0.72525,3.6366,2.7426,9.5162
-0.72025,3.6339,2.744,9.5062
-0.71525,3.6312,2.7455,9.4963
-0.71025,3.6286,2.7469,9.4867
-0.70525,3.626,2.7482,9.4773
-0.70025,3.6235,2.7495,9.4682
-0.69525,3.6211,2.7508,9.4593
-0.69025,3.6187,2.7521,9.4507
-0.68525,3.6165,2.7533,9.4424
-0.68025,3.6143,2.7544,9.4344
-0.67525,3.6122,2.7555,9.4268
-0.67025,3.6102,2.7566,9.4196
-0.66525,3.6083,2.7575,9.4127
-0.66025,3.6066,2.7585,9.4063
-0.65525,3.605,2.7593,9.4004
-0.65025,3.6035,2.7601,9.395
-0.64525,3.6022,2.7608,9.3902
-0.64025,3.6011,2.7614,9.3861
-0.63525,3.6001,2.7619,9.3826
-0.63025,3.5994,2.7623,9.38
-0.62525,3.5989,2.7626,9.3782
-0.62025,3.5987,2.7627,9.3774
-0.61525,3.5988,2.7626,9.3778
-0.61025,3.5993,2.7624,9.3795
-0.60525,3.6001,2.7619,9.3827
-0.60025,3.6015,2.7612,9.3878
-0.59525,3.6035,2.7601,9.395
-0.59025,3.6062,2.7587,9.4049
-0.58525,3.6098,2.7568,9.4182
-0.58025,3.6147,2.7542,9.4358
-0.57525,3.6211,2.7508,9.4593
-0.57025,3.6299,2.7462,9.4915
-0.56525,3.6423,2.7396,9.537
-0.56025,3.661,2.7298,9.6057
-0.55525,3.6916,2.7138,9.7183
-0.55025,3.7428,2.6874,9.9075
-0.54525,3.814,2.651,10.172
-0.54025,3.8802,2.6177,10.42
-0.53525,3.9251,2.5954,10.59
-0.53025,3.9543,2.5809,10.7
-0.52525,3.9751,2.5707,10.779
-0.52025,3.9911,2.5629,10.84
-0.51525,4.0041,2.5566,10.889
-0.51025,4.015,2.5513,10.931
-0.50525,4.0242,2.5468,10.966
-0.50025,4.0321,2.5429,10.996
-0.49525,4.039,2.5396,11.022
-0.49025,4.0451,2.5367,11.045
-0.48525,4.0503,2.5341,11.066
-0.48025,4.055,2.5319,11.084
-0.47525,4.0591,2.5299,11.099
-0.47025,4.0627,2.5282,11.113
-0.46525,4.0658,2.5267,11.125
-0.46025,4.0686,2.5254,11.135
-0.45525,4.0709,2.5242,11.145
-0.45025,4.073,2.5232,11.152
-0.44525,4.0747,2.5224,11.159
-0.44025,4.0762,2.5217,11.165
-0.43525,4.0774,2.5211,11.169
-0.43025,4.0783,2.5207,11.173
-0.42525,4.079,2.5203,11.175
-0.42025,4.0795,2.5201,11.177
-0.41525,4.0798,2.5199,11.179
-0.41025,4.0799,2.5199,11.179
-0.40525,4.0799,2.5199,11.179
-0.40025,4.0797,2.52,11.178
-0.39525,4.0793,2.5202,11.176
-0.39025,4.0787,2.5205,11.174
-0.38525,4.078,2.5208,11.172
-0.38025,4.0772,2.5212,11.169
-0.37525,4.0763,2.5217,11.165
-0.37025,4.0752,2.5222,11.161
-0.36525,4.074,2.5228,11.156
-0.36025,4.0727,2.5234,11.151
-0.35525,4.0713,2.5241,11.146
-0.35025,4.0697,2.5248,11.14
-0.34525,4.0681,2.5256,11.134
-0.34025,4.0664,2.5264,11.127
-0.33525,4.0646,2.5273,11.12
-0.33025,4.0626,2.5282,11.113
-0.32525,4.0606,2.5292,11.105
-0.32025,4.0586,2.5302,11.097
-0.31525,4.0564,2.5312,11.089
-0.31025,4.0542,2.5323,11.08
-0.30525,4.0518,2.5334,11.071
-0.30025,4.0494,2.5346,11.062
-0.29525,4.047,2.5358,11.053
-0.29025,4.0445,2.537,11.043
-0.28525,4.0419,2.5383,11.033
-0.28025,4.0392,2.5395,11.023
-0.27525,4.0365,2.5409,11.013
-0.27025,4.0337,2.5422,11.002
-0.26525,4.0308,2.5436,10.991
-0.26025,4.0279,2.545,10.98
-0.25525,4.025,2.5464,10.969
-0.25025,4.022,2.5479,10.957
-0.24525,4.0189,2.5494,10.946
-0.24025,4.0158,2.5509,10.934
-0.23525,4.0126,2.5524,10.922
-0.23025,4.0094,2.554,10.909
-0.22525,4.0062,2.5556,10.897
-0.22025,4.0029,2.5572,10.884
-0.21525,3.9995,2.5588,10.872
-0.21025,3.9962,2.5605,10.859
-0.20525,3.9927,2.5621,10.846
-0.20025,3.9893,2.5638,10.833
-0.19525,3.9857,2.5656,10.819
-0.19025,3.9822,2.5673,10.806
-0.18525,3.9786,2.569,10.792
-0.18025,3.975,2.5708,10.778
-0.17525,3.9714,2.5726,10.765
-0.17025,3.9677,2.5744,10.751
-0.16525,3.964,2.5762,10.737
-0.16025,3.9602,2.5781,10.722
-0.15525,3.9564,2.5799,10.708
-0.15025,3.9526,2.5818,10.694
-0.14525,3.9488,2.5837,10.679
-0.14025,3.9449,2.5856,10.664
-0.13525,3.941,2.5875,10.65
-0.13025,3.9371,2.5895,10.635
-0.12525,3.9332,2.5914,10.62
-0.12025,3.9292,2.5934,10.605
-0.11525,3.9252,2.5954,10.59
-0.11025,3.9212,2.5973,10.575
-0.10525,3.9171,2.5993,10.559
-0.10025,3.9131,2.6014,10.544
-0.09525,3.909,2.6034,10.529
-0.09025,3.9049,2.6054,10.513
-0.08525,3.9008,2.6075,10.498
-0.08025,3.8967,2.6095,10.482
-0.07525,3.8925,2.6116,10.467
-0.07025,3.8883,2.6137,10.451
-0.06525,3.8842,2.6158,10.435
-0.06025,3.88,2.6179,10.419
-0.05525,3.8757,2.62,10.404
-0.05025,3.8715,2.6221,10.388
-0.04525,3.8673,2.6242,10.372
-0.04025,3.863,2.6263,10.356
-0.03525,3.8588,2.6285,10.34
-0.03025,3.8545,2.6306,10.324
-0.02525,3.8502,2.6328,10.308
-0.02025,3.8459,2.6349,10.292
-0.01525,3.8416,2.6371,10.275
-0.01025,3.8373,2.6393,10.259
-0.00525,3.833,2.6415,10.243
-0.00025,3.8287,2.6436,10.227
0.00475,3.8243,2.6458,10.211
0.00975,3.82,2.648,10.195
0.01475,3.8157,2.6502,10.179
0.01975,3.8113,2.6524,10.162
0.02475,3.807,2.6546,10.146
0.02975,3.8027,2.6568,10.13
0.03475,3.7983,2.659,10.114
0.03975,3.794,2.6612,10.098
0.04475,3.7897,2.6634,10.081
0.04975,3.7853,2.6656,10.065
0.05475,3.781,2.6678,10.049
0.05975,3.7767,2.67,10.033
0.06475,3.7723,2.6723,10.017
0.06975,3.768,2.6745,10.001
0.07475,3.7637,2.6767,9.985
0.07975,3.7594,2.6789,9.969
0.08475,3.7551,2.6811,9.9531
0.08975,3.7508,2.6833,9.9372
0.09475,3.7466,2.6855,9.9213
0.09975,3.7423,2.6877,9.9055
0.10475,3.7381,2.6898,9.8898
0.10975,3.7338,2.692,9.8742
0.11475,3.7296,2.6942,9.8585
0.11975,3.7254,2.6964,9.843
0.12475,3.7212,2.6985,9.8276
0.12975,3.7171,2.7007,9.8122
0.13475,3.7129,2.7028,9.7969
0.13975,3.7088,2.7049,9.7817
0.14475,3.7047,2.7071,9.7666
0.14975,3.7007,2.7092,9.7516
0.15475,3.6966,2.7113,9.7367
0.15975,3.6926,2.7134,9.7219
0.16475,3.6886,2.7154,9.7072
0.16975,3.6847,2.7175,9.6927
0.17475,3.6808,2.7195,9.6783
0.17975,3.6769,2.7215,9.664
0.18475,3.6731,2.7235,9.6499
0.18975,3.6693,2.7255,9.6359
0.19475,3.6655,2.7275,9.6221
0.19975,3.6618,2.7294,9.6085
0.20475,3.6581,2.7313,9.5951
0.20975,3.6545,2.7332,9.5819
0.21475,3.651,2.7351,9.5688
0.21975,3.6475,2.7369,9.556
0.22475,3.6441,2.7387,9.5434
0.22975,3.6407,2.7405,9.5311
0.23475,3.6374,2.7422,9.519
0.23975,3.6342,2.7439,9.5072
0.24475,3.631,2.7456,9.4957
0.24975,3.628,2.7472,9.4845
0.25475,3.625,2.7488,9.4736
0.25975,3.6221,2.7503,9.463
0.26475,3.6193,2.7518,9.4529
0.26975,3.6167,2.7532,9.4431
0.27475,3.6141,2.7545,9.4337
0.27975,3.6116,2.7558,9.4248
0.28475,3.6093,2.7571,9.4163
0.28975,3.6072,2.7582,9.4084
0.29475,3.6051,2.7593,9.401
0.29975,3.6033,2.7603,9.3941
0.30475,3.6016,2.7612,9.3879
0.30975,3.6,2.762,9.3824
0.31475,3.5987,2.7627,9.3776
0.31975,3.5976,2.7633,9.3736
0.32475,3.5968,2.7637,9.3704
0.32975,3.5961,2.764,9.3682
0.33475,3.5958,2.7642,9.3669
0.33975,3.5958,2.7642,9.3668
0.34475,3.5961,2.7641,9.3679
0.34975,3.5967,2.7637,9.3703
0.35475,3.5978,2.7632,9.3741
0.35975,3.5993,2.7624,9.3796
0.36475,3.6013,2.7613,9.3869
0.36975,3.6038,2.76,9.3962
0.37475,3.607,2.7583,9.4077
0.37975,3.6108,2.7563,9.4217
0.38475,3.6154,2.7538,9.4384
0.38975,3.6208,2.751,9.4584
0.39475,3.6273,2.7476,9.4819
0.39975,3.6348,2.7436,9.5093
0.40475,3.6435,2.739,9.5413
0.40975,3.6535,2.7338,9.5782
0.41475,3.6651,2.7277,9.6205
0.41975,3.6782,2.7209,9.6688
0.42475,3.6929,2.7132,9.7231
0.42975,3.7093,2.7047,9.7836
0.43475,3.7272,2.6954,9.8498
0.43975,3.7464,2.6855,9.9209
0.44475,3.7666,2.6752,9.9957
0.44975,3.7872,2.6647,10.072
0.45475,3.8079,2.6542,10.149
0.45975,3.8282,2.6439,10.225
0.46475,3.8477,2.634,10.298
0.46975,3.8663,2.6247,10.368
0.47475,3.8838,2.6159,10.434
0.47975,3.9002,2.6078,10.496
0.48475,3.9154,2.6002,10.553
0.48975,3.9296,2.5932,10.607
0.49475,3.9427,2.5867,10.656
0.49975,3.9548,2.5807,10.702
0.50475,3.966,2.5752,10.744
0.50975,3.9764,2.5701,10.784
0.51475,3.986,2.5654,10.82
0.51975,3.9949,2.5611,10.854
0.52475,4.0031,2.5571,10.885
0.52975,4.0107,2.5534,10.914
0.53475,4.0177,2.55,10.941
0.53975,4.0242,2.5468,10.966
0.54475,4.0301,2.5439,10.989
0.54975,4.0356,2.5413,11.01
0.55475,4.0407,2.5388,11.029
0.55975,4.0454,2.5365,11.047
0.56475,4.0496,2.5345,11.063
0.56975,4.0535,2.5326,11.078
0.57475,4.057,2.5308,11.092
0.57975,4.0602,2.5293,11.105
0.58475,4.063,2.5278,11.116
0.58975,4.0655,2.5266,11.126
0.59475,4.0676,2.5254,11.135
0.59975,4.0693,2.5244,11.143
0.60475,4.0707,2.5235,11.15
0.60975,4.0716,2.5227,11.157
0.61475,4.0721,2.522,11.162
0.61975,4.0721,2.5215,11.166
0.62475,4.0716,2.521,11.17
0.62975,4.0705,2.5207,11.173
0.63475,4.0688,2.5204,11.175
0.63975,4.0663,2.5202,11.176
0.64475,4.063,2.5201,11.177
0.64975,4.059,2.5201,11.177
0.65475,4.054,2.5202,11.176
0.65975,4.0481,2.5204,11.175
0.66475,4.0412,2.5206,11.173
0.66975,4.0335,2.5209,11.171
0.67475,4.0248,2.5213,11.168
0.67975,4.0154,2.5217,11.164
0.68475,4.0053,2.5222,11.16
0.68975,3.9947,2.5228,11.156
0.69475,3.9839,2.5235,11.151
0.69975,3.9731,2.5242,11.145
0.70475,3.9626,2.5249,11.139
0.70975,3.9528,2.5257,11.133
0.71475,3.944,2.5266,11.126
0.71975,3.9367,2.5275,11.119
0.72475,3.9311,2.5285,11.111
0.72975,3.9278,2.5295,11.103
0.73475,3.9269,2.5306,11.094
0.73975,3.9289,2.5317,11.085
0.74475,3.9338,2.5329,11.076
0.74975,3.9419,2.5341,11.066
0.75475,3.9533,2.5354,11.056
0.75975,3.9679,2.5367,11.046
0.76475,3.9857,2.538,11.035
0.76975,4.0064,2.5394,11.024
0.77475,4.0299,2.5409,11.012
0.77975,4.0557,2.5423,11
0.78475,4.0835,2.5439,10.988
0.78975,4.1128,2.5454,10.975
0.79475,4.1432,2.547,10.961
0.79975,4.1741,2.5487,10.948
0.80475,4.205,2.5503,10.934
0.80975,4.2354,2.5521,10.919
0.81475,4.2648,2.5538,10.904
0.81975,4.2927,2.5556,10.889
0.82475,4.3185,2.5574,10.873
0.82975,4.342,2.5593,10.857
0.83475,4.3626,2.5612,10.84
0.83975,4.3801,2.5631,10.823
0.84475,4.3942,2.5651,10.806
0.84975,4.4046,2.5671,10.788
0.85475,4.4111,2.5692,10.771
0.85975,4.4135,2.5712,10.752
0.86475,4.4119,2.5733,10.734
0.86975,4.406,2.5755,10.715
0.87475,4.396,2.5776,10.697
0.87975,4.3818,2.5798,10.678
0.88475,4.3635,2.5821,10.658
0.88975,4.3414,2.5843,10.639
0.89475,4.3154,2.5866,10.62
0.89975,4.2859,2.5889,10.6
0.90475,4.253,2.5913,10.581
0.90975,4.217,2.5937,10.561
0.91475,4.1783,2.5961,10.542
0.91975,4.1371,2.5985,10.522
0.92475,4.0937,2.6009,10.503
0.92975,4.0486,2.6034,10.483
0.93475,4.0021,2.6059,10.464
0.93975,3.9546,2.6084,10.445
0.94475,3.9064,2.6109,10.426
0.94975,3.8581,2.6135,10.407
0.95475,3.81,2.6161,10.388
0.95975,3.7626,2.6187,10.369
0.96475,3.7162,2.6213,10.351
0.96975,3.6712,2.6239,10.332
0.97475,3.628,2.6266,10.314
0.97975,3.587,2.6293,10.296
0.98475,3.5486,2.632,10.278
0.98975,3.513,2.6347,10.261
0.99475,3.4806,2.6374,10.243
0.99975,3.4516,2.6401,10.225
1.0048,3.4262,2.6429,10.208
1.0097,3.4047,2.6456,10.191
1.0148,3.3872,2.6484,10.174
1.0197,3.3737,2.6512,10.156
1.0248,3.3645,2.654,10.139
1.0297,3.3595,2.6568,10.122
1.0348,3.3586,2.6596,10.105
1.0397,3.3619,2.6624,10.088
1.0448,3.3692,2.6652,10.072
1.0497,3.3805,2.6681,10.055
1.0548,3.3955,2.6709,10.038
1.0597,3.414,2.6738,10.021
1.0648,3.4358,2.6766,10.003
1.0697,3.4607,2.6795,9.9863
1.0748,3.4882,2.6823,9.9692
1.0797,3.5182,2.6852,9.9519
1.0848,3.5502,2.688,9.9346
1.0897,3.584,2.6909,9.9172
1.0947,3.6191,2.6937,9.8997
1.0998,3.6553,2.6965,9.8822
1.1047,3.6921,2.6994,9.8646
1.1098,3.7291,2.7022,9.847
1.1147,3.766,2.705,9.8293
1.1198,3.8025,2.7078,9.8116
1.1247,3.8382,2.7105,9.7939
1.1298,3.8727,2.7133,9.7762
1.1347,3.9058,2.716,9.7585
1.1398,3.9371,2.7187,9.7409
1.1447,3.9664,2.7214,9.7233
1.1498,3.9935,2.7241,9.7058
1.1547,4.018,2.7267,9.6885
1.1598,4.0398,2.7293,9.6713
1.1647,4.0586,2.7318,9.6543
1.1698,4.0744,2.7343,9.6375
1.1747,4.087,2.7367,9.621
1.1798,4.0963,2.7391,9.6048
1.1847,4.1023,2.7415,9.5889
1.1898,4.1047,2.7437,9.5733
1.1947,4.1037,2.7459,9.5582
1.1998,4.0992,2.7481,9.5435
1.2047,4.0913,2.7501,9.5293
1.2098,4.08,2.7521,9.5156
1.2147,4.0654,2.754,9.5024
1.2197,4.0475,2.7558,9.4899
1.2248,4.0266,2.7575,9.4779
1.2297,4.0026,2.7591,9.4667
1.2348,3.9759,2.7606,9.4562
1.2397,3.9466,2.762,9.4464
1.2448,3.9149,2.7633,9.4374
1.2497,3.881,2.7644,9.4293
1.2548,3.8452,2.7655,9.422
1.2597,3.8077,2.7663,9.4156
1.2648,3.7688,2.7671,9.4102
1.2697,3.7288,2.7677,9.4057
1.2748,3.688,2.7681,9.4023
1.2797,3.6467,2.7684,9.3998
1.2848,3.6052,2.7685,9.3985
1.2897,3.5639,2.7684,9.3982
1.2948,3.5231,2.7682,9.399
1.2997,3.4832,2.7677,9.401
1.3048,3.4443,2.7671,9.4042
1.3097,3.407,2.7663,9.4086
1.3148,3.3716,2.7652,9.4142
1.3197,3.3382,2.764,9.421
1.3248,3.3074,2.7625,9.4291
1.3297,3.2793,2.7609,9.4386
1.3348,3.2543,2.759,9.4493
1.3397,3.2326,2.7568,9.4614
1.3447,3.2144,2.7545,9.4749
1.3498,3.2001,2.7519,9.4898
1.3547,3.1897,2.749,9.5061
1.3598,3.1835,2.746,9.5238
1.3647,3.1816,2.7427,9.543
1.3698,3.184,2.7391,9.5637
1.3747,3.1909,2.7354,9.5858
1.3798,3.2023,2.7314,9.6095
1.3847,3.2182,2.7272,9.6346
1.3898,3.2386,2.7228,9.6611
1.3947,3.2633,2.7182,9.6891
1.3998,3.2922,2.7134,9.7186
1.4047,3.3253,2.7084,9.7494
1.4098,3.3622,2.7033,9.7816
1.4147,3.4028,2.6981,9.8151
1.4198,3.4468,2.6927,9.8497
1.4247,3.494,2.6872,9.8855
1.4298,3.5439,2.6816,9.9224
1.4347,3.5962,2.676,9.9601
1.4398,3.6505,2.6703,9.9987
1.4447,3.7065,2.6646,10.038
1.4498,3.7637,2.6589,10.078
1.4547,3.8216,2.6532,10.118
1.4598,3.8798,2.6475,10.159
1.4647,3.9379,2.6419,10.2
1.4697,3.9954,2.6363,10.241
1.4748,4.0517,2.6308,10.281
1.4797,4.1065,2.6254,10.322
1.4848,4.1594,2.6201,10.362
1.4897,4.2098,2.615,10.402
1.4948,4.2573,2.6099,10.442
1.4997,4.3016,2.605,10.48
1.5048,4.3422,2.6002,10.518
1.5097,4.3789,2.5955,10.556
1.5148,4.4113,2.591,10.592
1.5197,4.4391,2.5867,10.627
1.5248,4.462,2.5825,10.662
1.5297,4.48,2.5784,10.695
1.5348,4.4928,2.5745,10.727
1.5397,4.5003,2.5708,10.758
1.5448,4.5024,2.5672,10.788
1.5497,4.4991,2.5637,10.817
1.5548,4.4905,2.5604,10.844
1.5597,4.4766,2.5573,10.87
1.5648,4.4575,2.5543,10.895
1.5697,4.4335,2.5514,10.919
1.5748,4.4047,2.5487,10.941
1.5797,4.3714,2.5461,10.963
1.5848,4.334,2.5436,10.983
1.5897,4.2928,2.5413,11.001
1.5947,4.2482,2.5391,11.019
1.5998,4.2008,2.5371,11.035
1.6047,4.1511,2.5351,11.051
1.6098,4.0994,2.5333,11.065
1.6147,4.0466,2.5316,11.078
1.6198,3.993,2.53,11.091
1.6247,3.9395,2.5285,11.102
1.6298,3.8864,2.5271,11.112
1.6347,3.8347,2.5259,11.122
1.6398,3.7847,2.5247,11.13
1.6447,3.7372,2.5236,11.138
1.6498,3.6928,2.5226,11.145
1.6547,3.6519,2.5217,11.151
1.6598,3.6153,2.521,11.156
1.6647,3.5833,2.5202,11.161
1.6698,3.5563,2.5196,11.165
1.6747,3.5348,2.5191,11.168
1.6798,3.5191,2.5187,11.171
1.6847,3.5093,2.5183,11.173
1.6898,3.5056,2.518,11.175
1.6947,3.5081,2.5178,11.176
1.6998,3.5169,2.5177,11.176
1.7047,3.5316,2.5176,11.176
1.7098,3.5524,2.5176,11.175
1.7147,3.5787,2.5177,11.174
1.7197,3.6105,2.5179,11.172
1.7248,3.6471,2.5182,11.17
1.7297,3.6883,2.5185,11.167
1.7348,3.7335,2.5189,11.163
1.7397,3.7822,2.5194,11.159
1.7448,3.8338,2.5199,11.154
1.7497,3.8876,2.5206,11.149
1.7548,3.9431,2.5213,11.142
1.7597,3.9997,2.522,11.136
1.7648,4.0567,2.5229,11.128
1.7697,4.1134,2.5238,11.12
1.7748,4.1693,2.5248,11.111
1.7797,4.2237,2.5259,11.102
1.7848,4.2762,2.527,11.091
1.7897,4.3261,2.5283,11.081
1.7948,4.373,2.5296,11.069
1.7997,4.4164,2.5309,11.057
1.8048,4.4558,2.5324,11.044
1.8097,4.4909,2.5339,11.03
1.8148,4.5214,2.5355,11.016
1.8197,4.5469,2.5372,11.001
1.8248,4.5672,2.5389,10.985
1.8297,4.5822,2.5408,10.969
1.8348,4.5917,2.5426,10.952
1.8397,4.5955,2.5446,10.935
1.8447,4.5937,2.5467,10.917
1.8498,4.5862,2.5488,10.898
1.8547,4.5732,2.5509,10.879
1.8598,4.5546,2.5532,10.86
1.8647,4.5306,2.5555,10.84
1.8698,4.5015,2.5579,10.82
1.8747,4.4673,2.5603,10.8
1.8798,4.4285,2.5628,10.779
1.8847,4.3853,2.5654,10.758
1.8898,4.3381,2.568,10.737
1.8947,4.2872,2.5707,10.716
1.8998,4.233,2.5735,10.694
1.9047,4.1761,2.5763,10.673
1.9098,4.1168,2.5792,10.651
1.9147,4.0558,2.5821,10.629
1.9198,3.9934,2.585,10.608
1.9247,3.9303,2.5881,10.586
1.9298,3.867,2.5911,10.564
1.9347,3.804,2.5942,10.543
1.9398,3.7421,2.5974,10.521
1.9447,3.6816,2.6006,10.5
1.9498,3.6231,2.6038,10.479
1.9547,3.5673,2.6071,10.458
1.9598,3.5147,2.6104,10.436
1.9647,3.4656,2.6137,10.416
1.9697,3.4206,2.6171,10.395
1.9748,3.3802,2.6205,10.374
1.9797,3.3446,2.6239,10.353
1.9848,3.3142,2.6274,10.332
1.9897,3.2892,2.6309,10.312
1.9948,3.2699,2.6344,10.291
1.9997,3.2563,2.6379,10.27
2.0048,3.2486,2.6415,10.25
2.0097,3.2468,2.6451,10.229
2.0147,3.2507,2.6487,10.208
2.0198,3.2602,2.6523,10.187
2.0248,3.2751,2.6559,10.166
2.0297,3.2951,2.6595,10.145
2.0347,3.32,2.6631,10.123
2.0398,3.3493,2.6668,10.101
2.0448,3.3827,2.6704,10.08
2.0497,3.4197,2.6741,10.057
2.0547,3.4598,2.6777,10.035
2.0598,3.5025,2.6814,10.013
2.0648,3.5474,2.685,9.9898
2.0697,3.5939,2.6886,9.9668
2.0747,3.6415,2.6922,9.9437
2.0798,3.6898,2.6958,9.9203
2.0848,3.7381,2.6994,9.8969
2.0897,3.786,2.7029,9.8733
2.0947,3.8332,2.7064,9.8496
2.0997,3.879,2.7099,9.8259
2.1048,3.9232,2.7133,9.8021
2.1098,3.9654,2.7167,9.7785
2.1147,4.0052,2.7201,9.7549
2.1197,4.0422,2.7233,9.7316
2.1248,4.0763,2.7265,9.7084
2.1298,4.1071,2.7297,9.6856
2.1347,4.1344,2.7327,9.6631
2.1397,4.1581,2.7357,9.641
2.1448,4.178,2.7386,9.6195
2.1498,4.194,2.7414,9.5985
2.1547,4.2059,2.7441,9.5781
2.1597,4.2137,2.7467,9.5585
2.1648,4.2174,2.7491,9.5396
2.1698,4.2169,2.7515,9.5216
2.1747,4.2122,2.7537,9.5045
2.1797,4.2035,2.7557,9.4884
2.1848,4.1907,2.7577,9.4733
2.1898,4.1739,2.7594,9.4593
2.1947,4.1533,2.761,9.4464
2.1997,4.1289,2.7625,9.4347
2.2048,4.101,2.7638,9.4242
2.2098,4.0696,2.7649,9.4149
2.2147,4.035,2.7658,9.4069
2.2197,3.9973,2.7666,9.4001
2.2247,3.9568,2.7672,9.3947
2.2298,3.9138,2.7676,9.3905
2.2348,3.8685,2.7678,9.3875
2.2397,3.8212,2.7678,9.3859
2.2447,3.7722,2.7677,9.3854
2.2498,3.7218,2.7673,9.3862
2.2548,3.6704,2.7668,9.3882
2.2597,3.6183,2.7662,9.3913
2.2647,3.566,2.7653,9.3955
2.2698,3.5138,2.7643,9.4008
2.2748,3.4622,2.7631,9.4072
2.2797,3.4115,2.7617,9.4145
2.2847,3.3623,2.7602,9.4227
2.2898,3.3149,2.7586,9.4318
2.2948,3.2699,2.7568,9.4418
2.2997,3.2276,2.7548,9.4526
2.3047,3.1885,2.7528,9.4641
2.3098,3.153,2.7505,9.4764
2.3148,3.1216,2.7482,9.4893
2.3197,3.0946,2.7458,9.503
2.3247,3.0723,2.7432,9.5172
2.3298,3.0552,2.7405,9.5322
2.3348,3.0433,2.7377,9.5477
2.3397,3.037,2.7349,9.5638
2.3447,3.0365,2.7319,9.5806
2.3497,3.0417,2.7289,9.5979
2.3548,3.0528,2.7257,9.6159
2.3598,3.0697,2.7225,9.6345
2.3647,3.0924,2.7193,9.6537
2.3697,3.1207,2.7159,9.6735
2.3748,3.1543,2.7125,9.694
2.3798,3.1931,2.7091,9.7152
2.3847,3.2367,2.7055,9.737
2.3897,3.284,2.7015,9.7562
2.3948,3.1732,2.596,9.1124
2.3998,0.89357,0.0015408,1.0017
2.4047,0.89672,1.1999e-11,1
2.4097,0.90104,0,1
2.4148,0.90541,0,1
2.4198,0.90985,0,1
2.4247,0.91434,0,1
2.4297,0.91888,0,1
2.4348,0.92348,0,1
2.4398,0.92812,0,1
2.4447,0.93281,0,1
2.4497,0.93754,0,1
2.4548,0.94231,0,1
2.4598,0.94711,0,1
2.4647,0.95195,0,1
2.4697,0.95682,0,1
2.4747,0.96171,0,1
2.4798,0.96663,0,1
2.4848,0.97157,0,1
2.4897,0.97653,0,1
2.4947,0.9815,0,1
2.4998,0.98649,0,1
2.5048,0.99148,0,1
2.5097,0.99648,0,1
2.5147,1.0015,0,1
2.5198,1.0065,0,1
2.5248,1.0115,0,1
2.5297,1.0165,0,1
2.5347,1.0214,0,1
2.5398,1.0264,0,1
2.5448,1.0313,0,1
2.5497,1.0363,0,1
2.5547,1.0412,0,1
2.5598,1.0461,0,1
2.5648,1.0509,0,1
2.5697,1.0557,0,1
2.5747,1.0605,0,1
2.5798,1.0653,0,1
2.5848,1.07,0,1
2.5897,1.0746,0,1
2.5947,1.0792,0,1
2.5997,1.0838,0,1
2.6048,1.0883,0,1
2.6098,1.0928,0,1
2.6147,1.0972,0,1
2.6197,1.1015,0,1
2.6248,1.1058,0,1
2.6298,1.11,0,1
2.6347,1.1141,0,1
2.6397,1.1182,0,1
2.6448,1.1222,0,1
2.6498,1.1261,0,1
2.6547,1.13,0,1
2.6597,1.1337,0,1
2.6648,1.1374,0,1
2.6698,1.141,0,1
2.6747,1.1445,0,1
2.6797,1.1479,0,1
2.6848,1.1512,0,1
2.6898,1.1545,0,1
2.6947,1.1576,0,1
2.6997,1.1606,0,1
2.7048,1.1635,0,1
2.7098,1.1664,0,1
2.7147,1.1691,0,1
2.7197,1.1717,0,1
2.7247,1.1742,0,1
2.7298,1.1766,0,1
2.7348,1.1789,0,1
2.7397,1.1811,0,1
2.7447,1.1832,0,1
2.7498,1.1851,0,1
2.7548,1.1869,0,1
2.7597,1.1887,0,1
2.7647,1.1903,0,1
2.7698,1.1917,0,1
2.7748,1.1931,0,1
2.7797,1.1943,0,1
2.7847,1.1955,0,1
2.7898,1.1965,0,1
2.7948,1.1973,0,1
2.7997,1.1981,0,1
2.8047,1.1987,0,1
2.8098,1.1992,0,1
2.8148,1.1996,0,1
2.8197,1.1999,0,1
2.8247,1.2,0,1
2.8298,1.2,0,1
2.8348,1.1999,0,1
2.8397,1.1996,0,1
2.8447,1.1993,0,1
2.8497,1.1988,0,1
2.8548,1.1981,0,1
2.8598,1.1974,0,1
2.8647,1.1965,0,1
2.8697,1.1955,0,1
2.8748,1.1944,0,1
2.8798,1.1932,0,1
2.8847,1.1918,0,1
2.8897,1.1904,0,1
2.8948,1.1888,0,1
2.8998,1.1871,0,1
2.9047,1.1852,0,1
2.9097,1.1833,0,1
2.9148,1.1812,0,1
2.9198,1.1791,0,1
2.9247,1.1768,0,1
2.9297,1.1744,0,1
2.9348,1.1719,0,1
2.9398,1.1693,0,1
2.9447,1.1666,0,1
2.9497,1.1637,0,1
2.9548,1.1608,0,1
2.9598,1.1578,0,1
2.9647,1.1547,0,1
2.9697,1.1515,0,1
2.9747,1.1482,0,1
2.9798,1.1447,0,1
2.9848,1.1413,0,1
2.9897,1.1377,0,1
2.9947,1.134,0,1
2.9998,1.1302,0,1
3.0048,1.1264,0,1
3.0097,1.1225,0,1
3.0147,1.1185,0,1
3.0198,1.1144,0,1
3.0248,1.1103,0,1
3.0297,1.1061,0,1
3.0347,1.1018,0,1
3.0398,1.0975,0,1
3.0448,1.0931,0,1
3.0497,1.0886,0,1
3.0547,1.0841,0,1
3.0598,1.0796,0,1
3.0648,1.075,0,1
3.0697,1.0703,0,1
3.0747,1.0656,0,1
3.0798,1.0609,0,1
3.0848,1.0561,0,1
3.0897,1.0513,0,1
3.0947,1.0464,0,1
3.0997,1.0415,0,1
3.1048,1.0366,0,1
3.1098,1.0317,0,1
3.1147,1.0268,0,1
3.1197,1.0218,0,1
3.1248,1.0168,0,1
3.1298,1.0118,0,1
3.1347,1.0068,0,1
3.1397,1.0018,0,1
3.1448,0.99684,0,1
3.1498,0.99184,0,1
3.1547,0.98685,0,1
3.1597,0.98187,0,1
3.1648,0.97689,0,1
3.1698,0.97194,0,1
3.1747,0.96699,0,1
3.1797,0.96207,0,1
3.1848,0.95718,0,1
3.1898,0.95231,0,1
3.1947,0.94747,0,1
3.1997,0.94266,0,1
3.2048,0.93789,0,1
3.2098,0.93315,0,1
3.2147,0.92846,0,1
3.2197,0.92382,0,1
3.2247,0.91922,0,1
3.2298,0.91467,0,1
3.2348,0.91017,0,1
3.2397,0.90574,0,1
3.2447,0.90136,0,1
3.2498,0.89704,0,1
3.2548,0.89278,0,1
3.2597,0.8886,0,1
3.2647,0.88448,0,1
3.2698,0.88043,0,1
3.2748,0.87646,0,1
3.2797,0.87257,0,1
3.2847,0.86876,0,1
3.2898,0.86503,0,1
3.2948,0.86138,0,1
3.2997,0.85782,0,1
3.3047,0.85435,0,1
3.3098,0.85097,0,1
3.3148,0.84768,0,1
3.3197,0.84449,0,1
3.3247,0.84139,0,1
3.3298,0.8384,0,1
3.3348,0.8355,0,1
3.3397,0.83271,0,1
3.3447,0.83002,0,1
3.3497,0.82744,0,1
3.3548,0.82497,0,1
3.3598,0.8226,0,1
3.3647,0.82035,0,1
3.3697,0.81821,0,1
3.3748,0.81618,0,1
3.3798,0.81427,0,1
3.3847,0.81247,0,1
3.3897,0.81079,0,1
3.3948,0.80923,0,1
3.3998,0.80779,0,1
3.4047,0.80647,0,1
3.4097,0.80527,0,1
3.4148,0.80419,0,1
3.4198,0.80323,0,1
3.4247,0.8024,0,1
3.4297,0.80169,0,1
3.4348,0.8011,0,1
3.4398,0.80064,0,1
3.4447,0.8003,0,1
3.4497,0.80009,0,1
3.4548,0.8,0,1
3.4598,0.80004,0,1
3.4647,0.8002,0,1
3.4697,0.80049,0,1
3.4747,0.8009,0,1
3.4798,0.80144,0,1
3.4848,0.8021,0,1
3.4897,0.80288,0,1
3.4947,0.80379,0,1
3.4998,0.80482,0,1
3.5048,0.80597,0,1
3.5097,0.80725,0,1
3.5147,0.80864,0,1
3.5198,0.81015,0,1
3.5248,0.81178,0,1
3.5297,0.81353,0,1
3.5347,0.8154,0,1
3.5398,0.81738,0,1
3.5448,0.81948,0,1
3.5497,0.82169,0,1
3.5547,0.82401,0,1
3.5598,0.82644,0,1
3.5648,0.82897,0,1
3.5697,0.83162,0,1
3.5747,0.83437,0,1
3.5798,0.83722,0,1
3.5848,0.84018,0,1
3.5897,0.84323,0,1
3.5947,0.84639,0,1
3.5997,0.84964,0,1
3.6048,0.85298,0,1
3.6098,0.85642,0,1
3.6147,0.85994,0,1
3.6197,0.86355,0,1
3.6248,0.86725,0,1
3.6298,0.87103,0,1
3.6347,0.87489,0,1
3.6397,0.87883,0,1
3.6448,0.88285,0,1
3.6498,0.88694,0,1
3.6547,0.8911,0,1
3.6597,0.89533,0,1
3.6648,0.89962,0,1
3.6698,0.90397,0,1
3.6747,0.90839,0,1
3.6797,0.91286,0,1
3.6848,0.91739,0,1
3.6898,0.92197,0,1
3.6947,0.9266,0,1
3.6997,0.93127,0,1
3.7048,0.93599,0,1
3.7098,0.94074,0,1
3.7147,0.94554,0,1
3.7197,0.95036,0,1
3.7247,0.95522,0,1
3.7298,0.96011,0,1
3.7348,0.96502,0,1
3.7397,0.96995,0,1
3.7447,0.97491,0,1
3.7498,0.97987,0,1
3.7548,0.98485,0,1
3.7597,0.98984,0,1
3.7647,0.99484,0,1
3.7698,0.99984,0,1
3.7748,1.0048,0,1
3.7797,1.0098,0,1
3.7847,1.0148,0,1
3.7898,1.0198,0,1
3.7948,1.0248,0,1
3.7997,1.0297,0,1
3.8047,1.0347,0,1
3.8098,1.0396,0,1
3.8148,1.0445,0,1
3.8197,1.0493,0,1
3.8247,1.0542,0,1
3.8298,1.059,0,1
3.8348,1.0637,0,1
3.8397,1.0684,0,1
3.8447,1.0731,0,1
3.8497,1.0777,0,1
3.8548,1.0823,0,1
3.8598,1.0868,0,1
3.8647,1.0913,0,1
3.8697,1.0957,0,1
3.8748,1.1001,0,1
3.8798,1.1044,0,1
3.8847,1.1086,0,1
3.8897,1.1128,0,1
3.8948,1.1169,0,1
3.8998,1.1209,0,1
3.9047,1.1249,0,1
3.9097,1.1287,0,1
3.9148,1.1325,0,1
3.9198,1.1362,0,1
3.9247,1.1398,0,1
3.9297,1.1434,0,1
3.9348,1.1468,0,1
3.9398,1.1501,0,1
3.9447,1.1534,0,1
3.9497,1.1566,0,1
3.9548,1.1596,0,1
3.9598,1.1626,0,1
3.9647,1.1654,0,1
3.9697,1.1682,0,1
3.9747,1.1709,0,1
3.9798,1.1734,0,1
3.9848,1.1758,0,1
3.9897,1.1782,0,1
3.9947,1.1804,0,1
3.9998,1.1825,0,1
4.0047,1.1845,0,1
4.0098,1.1863,0,1
4.0148,1.1881,0,1
4.0198,1.1897,0,1
4.0248,1.1913,0,1
4.0297,1.1927,0,1
4.0347,1.1939,0,1
4.0397,1.1951,0,1
4.0447,1.1961,0,1
4.0498,1.1971,0,1
4.0548,1.1979,0,1
4.0598,1.1985,0,1
4.0648,1.1991,0,1
4.0697,1.1995,0,1
4.0747,1.1998,0,1
4.0797,1.2,0,1
4.0847,1.2,0,1
4.0898,1.1999,0,1
4.0948,1.1997,0,1
4.0998,1.1994,0,1
4.1048,1.1989,0,1
4.1098,1.1984,0,1
4.1147,1.1977,0,1
4.1197,1.1968,0,1
4.1247,1.1959,0,1
4.1297,1.1948,0,1
4.1348,1.1936,0,1
4.1398,1.1923,0,1
4.1448,1.1909,0,1
4.1498,1.1893,0,1
4.1547,1.1876,0,1
4.1597,1.1859,0,1
4.1647,1.1839,0,1
4.1697,1.1819,0,1
4.1748,1.1798,0,1
4.1798,1.1775,0,1
4.1848,1.1752,0,1
4.1898,1.1727,0,1
4.1947,1.1701,0,1
4.1997,1.1675,0,1
4.2047,1.1647,0,1
4.2097,1.1618,0,1
4.2148,1.1588,0,1
4.2198,1.1557,0,1
4.2248,1.1525,0,1
4.2298,1.1492,0,1
4.2348,1.1459,0,1
4.2397,1.1424,0,1
4.2447,1.1389,0,1
4.2497,1.1352,0,1
4.2547,1.1315,0,1
4.2598,1.1277,0,1
4.2648,1.1238,0,1
4.2698,1.1198,0,1
4.2748,1.1158,0,1
4.2797,1.1117,0,1
4.2847,1.1075,0,1
4.2897,1.1032,0,1
4.2947,1.0989,0,1
4.2998,1.0945,0,1
4.3048,1.0901,0,1
4.3098,1.0856,0,1
4.3148,1.0811,0,1
4.3197,1.0765,0,1
4.3247,1.0718,0,1
4.3297,1.0671,0,1
4.3347,1.0624,0,1
4.3398,1.0576,0,1
4.3448,1.0528,0,1
4.3498,1.048,0,1
4.3548,1.0431,0,1
4.3598,1.0382,0,1
4.3647,1.0333,0,1
4.3697,1.0284,0,1
4.3747,1.0234,0,1
4.3797,1.0185,0,1
4.3848,1.0135,0,1
4.3898,1.0085,0,1
4.3948,1.0035,0,1
4.3998,0.99848,0,1
4.4047,0.99348,0,1
4.4097,0.98849,0,1
4.4147,0.9835,0,1
4.4197,0.97852,0,1
4.4248,0.97356,0,1
4.4298,0.96861,0,1
4.4348,0.96368,0,1
4.4398,0.95878,0,1
4.4447,0.9539,0,1
4.4497,0.94905,0,1
4.4547,0.94423,0,1
4.4597,0.93945,0,1
4.4648,0.9347,0,1
4.4698,0.92999,0,1
4.4748,0.92533,0,1
4.4798,0.92072,0,1
4.4848,0.91615,0,1
4.4897,0.91164,0,1
4.4947,0.90718,0,1
4.4997,0.90278,0,1
4.5047,0.89844,0,1
4.5098,0.89417,0,1
4.5148,0.88996,0,1
4.5198,0.88582,0,1
4.5248,0.88175,0,1
4.5297,0.87776,0,1
4.5347,0.87384,0,1
4.5397,0.87,0,1
4.5447,0.86624,0,1
4.5498,0.86256,0,1
4.5548,0.85897,0,1
4.5598,0.85547,0,1
4.5648,0.85206,0,1
4.5697,0.84874,0,1
4.5747,0.84552,0,1
4.5797,0.84239,0,1
4.5847,0.83937,0,1
4.5898,0.83644,0,1
4.5948,0.83361,0,1
4.5998,0.83089,0,1
4.6048,0.82827,0,1
4.6098,0.82576,0,1
4.6147,0.82336,0,1
4.6197,0.82107,0,1
4.6247,0.8189,0,1
4.6297,0.81683,0,1
4.6348,0.81488,0,1
4.6398,0.81305,0,1
4.6448,0.81133,0,1
4.6498,0.80973,0,1
4.6547,0.80825,0,1
4.6597,0.80689,0,1
4.6647,0.80565,0,1
4.6697,0.80453,0,1
4.6748,0.80353,0,1
4.6798,0.80266,0,1
4.6848,0.80191,0,1
4.6898,0.80128,0,1
4.6947,0.80078,0,1
4.6997,0.8004,0,1
4.7047,0.80015,0,1
4.7097,0.80002,0,1
4.7148,0.80001,0,1
4.7198,0.80014,0,1
4.7248,0.80038,0,1
4.7298,0.80075,0,1
4.7348,0.80125,0,1
4.7397,0.80187,0,1
4.7447,0.80261,0,1
4.7497,0.80348,0,1
4.7547,0.80447,0,1
4.7598,0.80558,0,1
4.7648,0.80682,0,1
4.7698,0.80817,0,1
4.7748,0.80964,0,1
4.7797,0.81124,0,1
4.7847,0.81295,0,1
4.7897,0.81478,0,1
4.7947,0.81672,0,1
4.7998,0.81878,0,1
4.8048,0.82095,0,1
4.8098,0.82323,0,1
4.8148,0.82563,0,1
4.8197,0.82813,0,1
4.8247,0.83074,0,1
4.8297,0.83346,0,1
4.8347,0.83628,0,1
4.8398,0.8392,0,1
4.8448,0.84222,0,1
4.8498,0.84534,0,1
4.8548,0.84856,0,1
4.8598,0.85188,0,1
4.8647,0.85528,0,1
4.8697,0.85878,0,1
4.8747,0.86236,0,1
4.8797,0.86603,0,1
4.8848,0.86979,0,1
4.8898,0.87362,0,1
4.8948,0.87754,0,1
4.8998,0.88153,0,1
4.9047,0.88559,0,1
4.9097,0.88973,0,1
4.9147,0.89393,0,1
4.9197,0.89821,0,1
4.9248,0.90254,0,1
4.9298,0.90694,0,1
4.9348,0.91139,0,1
4.9398,0.9159,0,1
4.9447,0.92046,0,1
4.9497,0.92508,0,1
4.9547,0.92973,0,1
4.9597,0.93444,0,1
4.9648,0.93918,0,1
4.9698,0.94396,0,1
4.9748,0.94878,0,1
4.9798,0.95363,0,1
4.9848,0.95851,0,1
4.9897,0.96341,0,1
4.9947,0.96834,0,1
4.9997,0.97328,0,1


==> figs/data/shuosher_p3_n100.csv <==
x,r,u,p
0.0,3.857143,10.141852232767,39.16658593170917
0.02763932022500211,3.857143,10.141852232767,39.16658593170917
0.0723606797749979,3.857143,10.141852232767,39.16658593170917
0.1,3.857143,10.141852232767,39.16658593170917
0.1,3.857143,10.141852232767,39.16658593170917
0.12763932022500213,3.857143,10.141852232767,39.16658593170917
0.17236067977499792,3.857143,10.141852232767,39.16658593170917
0.2,3.857143,10.141852232767,39.16658593170917
0.2,3.857143,10.141852232767,39.16658593170917
0.2276393202250021,3.857143,10.141852232767,39.16658593170917
0.2723606797749979,3.857143,10.141852232767,39.16658593170917
0.3,3.857143,10.141852232767,39.16658593170917
0.3,3.857143,10.141852232767,39.16658593170917
0.3276393202250021,3.857143,10.141852232767,39.16658593170917
0.3723606797749979,3.857143,10.141852232767,39.16658593170917
0.4,3.857143,10.141852232767,39.16658593170917
0.4,3.857143,10.141852232767,39.16658593170917
0.4276393202250021,3.857143,10.141852232767,39.16658593170917
0.4723606797749979,3.857143,10.141852232767,39.16658593170917
0.5,3.857143,10.141852232767,39.16658593170917
0.5,3.857143,10.141852232767,39.16658593170917
0.5276393202250022,3.857143,10.141852232767,39.16658593170917
0.5723606797749978,3.857143,10.141852232767,39.16658593170917
0.6,3.857143,10.141852232767,39.16658593170917
0.6,3.857143,10.141852232767,39.16658593170917
0.6276393202250021,3.857143,10.141852232767,39.16658593170917
0.6723606797749979,3.857143,10.141852232767,39.16658593170917
0.7,3.857143,10.141852232767,39.16658593170917
0.7,3.857143,10.141852232767,39.16658593170917
0.7276393202250021,3.857143,10.141852232767,39.16658593170917
0.7723606797749979,3.857143,10.141852232767,39.16658593170917
0.8,3.857143,10.141852232767,39.16658593170917
0.8,3.857143,10.141852232767,39.16658593170917
0.8276393202250022,3.857143,10.141852232767,39.16658593170917
0.8723606797749979,3.857143,10.141852232767,39.16658593170917
0.9,3.857143,10.141852232767,39.16658593170917
0.9,3.857143000000032,10.141852232767006,39.16658593170932
0.9276393202250022,3.8571429999999793,10.141852232767011,39.166585931709115
0.972360679774998,3.8571430000000353,10.141852232767055,39.1665859317095
1.0,3.8571430000000655,10.141852232767032,39.16658593170955
1.0,3.85714300000011,10.141852232767047,39.16658593170978
1.027639320225002,3.8571430000000406,10.141852232767041,39.16658593170948
1.072360679774998,3.8571430000001667,10.141852232767135,39.16658593171031
1.1,3.857143000000231,10.141852232767139,39.16658593171057
1.1,3.8571430000002382,10.14185223276716,39.16658593171068
1.1276393202250021,3.8571430000001974,10.14185223276713,39.16658593171035
1.172360679774998,3.8571430000001103,10.141852232767105,39.16658593170983
1.2,3.857143000000112,10.141852232767148,39.16658593171
1.2,3.8571430000000633,10.141852232767079,39.16658593170969
1.227639320225002,3.857143000000154,10.141852232767215,39.16658593171029
1.272360679774998,3.857143000000437,10.1418522327674,39.16658593171223
1.3,3.8571430000002453,10.141852232767244,39.166585931710756
1.3,3.85714299999901,10.141852232766361,39.16658593170119
1.327639320225002,3.857143000001061,10.141852232767876,39.16658593171723
1.3723606797749979,3.8571429999996534,10.141852232766938,39.166585931706074
1.4,3.857142999994801,10.141852232763425,39.166585931668486
1.4,3.857143000003368,10.14185223276937,39.16658593173483
1.427639320225002,3.8571429999924542,10.141852232761678,39.166585931650424
1.472360679774998,3.8571430000782088,10.14185223282124,39.1665859323143
1.5,3.8571429999359905,10.141852232722806,39.166585931213454
1.5,3.8571430013240895,10.141852233684379,39.16658594195893
1.527639320225002,3.8571429987284844,10.141852231886318,39.16658592186611
1.572360679774998,3.8571430023109023,10.141852234367922,39.166585949598016
1.6,3.8571430043441044,10.141852235776339,39.16658596533727
1.6,3.8571430174617474,10.141852244863216,39.16658606688279
1.6276393202250021,3.8571429868928595,10.141852223687437,39.166585830244784
1.672360679774998,3.8571429802881,10.141852219112174,39.16658577911648
1.7,3.8571430827996616,10.141852290124092,39.166586572672934
1.7,3.8571427553850284,10.141852063317009,39.16658403811005
1.727639320225002,3.857143362394285,10.141852483805202,39.16658873705428
1.772360679774998,3.8571421025281905,10.141851611069095,39.16657898425275
1.8,3.8571419637045787,10.141851514902953,39.16657790959961
1.8,3.8571391241646347,10.141849547899893,39.16655592831035
1.827639320225002,3.8571466861684938,10.141854786241291,39.16661446687183
1.8723606797749979,3.8571464543418115,10.141854625660867,39.16661267225674
1.9,3.8571273724578257,10.141841407161705,39.16646495674331
1.9,3.8571606294144614,10.141864444284241,39.16672240433006
1.927639320225002,3.857093378781238,10.141817859030661,39.166201806511296
1.972360679774998,3.8572415411502043,10.141920490848001,39.167348755025664
2.0,3.8573113581873724,10.141968849339666,39.167889221586194
2.0,3.857349917471322,10.141995572245788,39.16818769478628
2.0276393202250023,3.8570688636886756,10.141800856430416,39.166012056840636
2.072360679774998,3.856478582221443,10.141391859485926,39.16144264522825
2.1,3.857216090392702,10.141902856864338,39.1671517427105
2.1,3.8568325808203197,10.141639409718314,39.16418038335479
2.1276393202250024,3.859200457614744,10.143274962236584,39.18251513436201
2.172360679774998,3.8570648720669216,10.141798897353953,39.16598024815244
2.2,3.848143606236315,10.135593737970686,39.09693490550033
2.2,3.848414079268719,10.135780458558454,39.09903009795343
2.227639320225002,3.8328094430561315,10.124817696185266,38.97832181003241
2.272360679774998,3.8017126755103767,10.102525356993702,38.73803636339238
2.3,3.7814102498903814,10.087653882493191,38.58133746247069
2.3,3.7792290370596997,10.086018341328634,38.564535877764264
2.327639320225002,3.761858797871434,10.073105377387922,38.43055342005581
2.3723606797749976,3.72315728878348,10.043572550281935,38.13249019591633
2.4,3.7001282968104388,10.025574928138925,37.95534051072369
2.4,3.6926085198336693,10.01937123707011,37.89758149603391
2.427639320225002,3.7266639478555286,10.046321584816598,38.15967260234984
2.4723606797749977,3.817772989292065,10.112088859429157,38.86439610597449
2.5,3.8859244548260503,10.15841684018126,39.39171122210279
2.5,3.9167583378806268,10.178454168283412,39.63150671536173
2.5276393202250023,4.067619186331017,10.273167045785202,40.803608868092525
2.572360679774998,4.021813921224901,10.247858397261341,40.44657517585022
2.6,4.036986861874007,10.256652575723505,40.56543943780521
2.6,4.043510043811497,10.260518852422868,40.61586665992651
2.6276393202250024,4.030599750757564,10.252956719662533,40.51511189514094
2.672360679774998,3.997806474665517,10.23335968804304,40.259299319286754
2.7,3.9925831003740493,10.230224251718903,40.21824998849373
2.7,3.997427457490171,10.233133933417129,40.2561510048779
2.727639320225002,3.9773066257879512,10.220377285009073,40.100388559193924
2.772360679774998,3.951830396941212,10.202319737744645,39.9067955760708
2.8,3.94192952110618,10.19542437782138,39.8311287518196
2.8,3.942697624869007,10.195664239797589,39.837690201970496
2.827639320225002,3.9262386227819595,10.186456897350968,39.70649966073424
2.8723606797749976,3.9041727595015425,10.174063219495267,39.53037253293753
2.9,3.8901561363257495,10.164691211647211,39.42158304819684
2.9,3.8902860585351697,10.164846896130504,39.422529029611525
2.927639320225002,3.873571890953027,10.152918193139095,39.2940689303253
2.9723606797749977,3.8470056151540413,10.134780312048683,39.08806231301002
3.0,3.83041902155984,10.12333938934578,38.95967643317365
3.0,3.8305124160532333,10.123361136333859,38.96009243141603
3.0276393202250023,3.813428587967509,10.111069871219485,38.8289143100542
3.072360679774998,3.7873833755216793,10.091239705903995,38.62612940251272
3.1,3.772268837811646,10.079383207317859,38.50770128688037
3.1,3.7722879288137596,10.079440514105722,38.50796083436877
3.1276393202250024,3.757722865225686,10.068233631836971,38.39501912398337
3.172360679774998,3.735313760526828,10.052256742797928,38.22563428578238
3.2,3.721392778427448,10.042092226073112,38.120557615967165
3.2,3.7213385369810963,10.042093372245528,38.12047790195143
3.227639320225002,3.706992118498636,10.030672657209543,38.0099317638036
3.272360679774998,3.6843310857654474,10.011766945782334,37.835781689862344
3.3,3.673259380330973,10.002278496634025,37.752277631422004
3.3,3.6703803557938226,10.000092729509204,37.7298379132324
3.327639320225002,3.667848047410392,9.997338863200095,37.71267220507824
3.3723606797749976,3.65877167607394,9.990410107768266,37.64171388277402
3.4,3.662580874648346,9.994697019010443,37.668297523711495
3.4,3.672157239306018,10.001758315654849,37.742611117908396
3.427639320225002,3.693559959350136,10.021119546985368,37.903759795450675
3.4723606797749977,3.875670271632547,10.154616520364849,39.30996163708712
3.5,4.011801497845973,10.241644694546917,40.36897663271113
3.5,4.0365827112934785,10.256243777643576,40.56263239028506
3.5276393202250023,4.032889721546178,10.254241393347469,40.53347843494182
3.572360679774998,4.0257608751355525,10.250285579475493,40.47723645798124
3.6,4.050081329440674,10.264367404587809,40.66754537533611
3.6,4.057190182684809,10.268307357996937,40.72350337596664
3.6276393202250024,4.033905743503409,10.25471921602563,40.541623135108075
3.672360679774998,4.016776943903602,10.243091801241444,40.41123247532968
3.7,4.008536295471572,10.237042916921082,40.34941134700891
3.7,4.0078974836378105,10.236484532947117,40.34481259117928
3.727639320225002,3.9912341572383045,10.226635930357366,40.21423689584537
3.772360679774998,3.9717965966230113,10.216014335739457,40.05948699048567
3.8,3.957301089690891,10.20671258494196,39.94704007335053
3.8,3.9572109603452312,10.206873873531045,39.94588781289943
3.827639320225002,3.9417037435635898,10.195843962352471,39.827941212830275
3.8723606797749976,3.917467231019194,10.180965588601762,39.638068807005595
3.9,3.901558678837876,10.171519942225268,39.51122526757348
3.9,3.901623134248048,10.171617077079594,39.511953266066456
3.927639320225002,3.884083839566956,10.159928332992962,39.37254886888965
3.9723606797749977,3.8538307818914186,10.138258503740083,39.136631566999604
4.0,3.834545919038495,10.124635087101067,38.98882376323728
4.0,3.8345623817453527,10.124542592355162,38.98885681729243
4.027639320225002,3.815196921669971,10.111513595024542,38.841201295551635
4.072360679774998,3.784902983954095,10.090351775735419,38.60813024030989
4.1,3.7667719231891024,10.076803755776467,38.468131362220184
4.1,3.7667923392924676,10.076782982470515,38.467975861517466
4.1276393202250015,3.7491506218713875,10.063139371941904,38.33223584634712
4.172360679774998,3.722809534644118,10.04203508752452,38.12665189055827
4.2,3.7080425279668465,10.030110737812597,38.011387050676
4.2,3.708334838719607,10.030286712600493,38.01357465031739
4.227639320225002,3.6945010301240977,10.019562716871217,37.90815520787464
4.272360679774998,3.679205981747964,10.008138855386752,37.79618490926524
4.3,3.6755279713457365,10.005261214695745,37.77014255389011
4.3,3.673651374061034,10.003866057677017,37.75591627869529
4.327639320225002,3.6764773087365117,10.005666898385696,37.776856633527515
4.3723606797749985,3.6756013603963056,10.005195185319765,37.767352046417045
4.4,3.67397670302152,10.004560502400262,37.7540136471415
4.4,3.686964196566646,10.014342974722755,37.85431307748536
4.427639320225002,3.6817595052815495,10.011787514934786,37.81351305312351
4.472360679774998,3.846076875095845,10.133957701786674,39.08151504406965
4.5,3.9660315242431063,10.213574717975016,40.011882116748154
4.5,3.978486606720249,10.221236804948605,40.10892627024359
4.527639320225002,3.9889694863113156,10.227963872625294,40.19028429561637
4.572360679774998,4.023636199714181,10.249097487052897,40.46075858642979
4.6,4.0449587108074185,10.261564088562412,40.62742149520667
4.6,4.046548629628208,10.262500525176433,40.63982123819849
4.6276393202250015,4.039323939506285,10.258158524517086,40.58348753441201
4.672360679774998,4.035938071274422,10.256266504293166,40.556909851057696
4.7,4.030086081387471,10.252726933423729,40.51139002290332
4.7,4.030697914799976,10.253117291719615,40.51613170880011
4.727639320225002,4.0160502867622005,10.243975960665887,40.40256369029248
4.772360679774998,3.9913824721226803,10.228368524048198,40.21164982958712
4.8,3.976502905752325,10.219184116591913,40.095804341218475
4.8,3.9769499332164586,10.219422218150616,40.09937894162769
4.827639320225002,3.9594658781246563,10.20893984019092,39.96223248610815
4.8723606797749985,3.9280637656897492,10.189595430675777,39.716283666226936
4.9,3.9083350728082054,10.17679165028645,39.56276626753082
4.9,3.909214469310456,10.177412561013673,39.56949409356952
4.927639320225002,3.8866843531243367,10.162150161559786,39.39523019189124
4.972360679774998,3.853194491047286,10.138976383788982,39.1362272550495
5.0,3.8343988559905697,10.125755832894939,38.990478829666216
5.0,3.834650275542749,10.125946956589083,38.992527526309196
5.027639320225002,3.813214105872557,10.110570769809073,38.826077229538654
5.072360679774998,3.77524262174217,10.082692408932902,38.53269745867024
5.1,3.753775078745537,10.06670477074899,38.3676144723168
5.1,3.754509560248519,10.067185279093403,38.37308397626838
5.1276393202250015,3.735202643936271,10.052767433534017,38.22502044653548
5.172360679774998,3.71738521242317,10.03861257793909,38.0866227633275
5.2,3.7083840552134673,10.030923153133854,38.01570392550328
5.2,3.7104944635679025,10.032696212261431,38.0321469855696
5.227639320225002,3.6950023744953997,10.019836135959633,37.91157848676428
5.272360679774998,3.687560125481477,10.014683151456351,37.85620691542491
5.3,3.6883449692555264,10.016321254283492,37.86464351238751
5.3,3.690187222977664,10.017721265891444,37.87874492708499
5.327639320225002,3.682641122373058,10.012360319965964,37.82246647489603
5.3723606797749985,3.683013656390786,10.0118346507569,37.82509056660694
5.4,3.69865151361882,10.023872790667868,37.943929616245775
5.4,3.704663439431226,10.028130185634138,37.99088363706626
5.427639320225002,3.7208504635042345,10.042202494460637,38.11265384349482
5.472360679774998,3.8095813570859325,10.107755346535484,38.80054563036682
5.5,3.885866758336531,10.156301210718137,39.40155532375459
5.5,3.893632487007051,10.161992152043652,39.460842676882294
5.527639320225002,3.931546934356962,10.17903922021043,39.771738431604234
5.572360679774998,3.996870089511531,10.20936658478877,40.30359192456484
5.6,4.021047369164047,10.217205539624763,40.50795451279078
5.6,4.020694260935853,10.209278766530906,40.52343520279126
5.6276393202250015,4.008595362967492,10.20247961271896,40.42737614101972
5.672360679774998,3.9750837000628243,10.10776704865069,40.33967517797285
5.7,3.93227462187359,9.992526884751834,40.21554413089761
5.7,3.940918067424593,10.015518759979608,40.241242273989215
5.727639320225002,3.884710449180359,9.8841108652044,40.0301450461709
5.772360679774998,3.9263624013811045,10.024975067219325,40.078657735444125
5.8,3.9959924388638877,10.220608488933873,40.25961299659457
5.8,4.0010126652673375,10.226893693770482,40.29100775532502
5.827639320225002,4.025238268086075,10.327896589570704,40.2745494792125
5.8723606797749985,3.995605111010042,10.3008103829134,40.05289556503076
5.9,3.9727047904331854,10.268268969636729,39.90913147480566
5.9,3.9703065296566598,10.26584085623987,39.891916311758834
5.927639320225002,3.9405740564793663,10.245445225092187,39.65835333043608
5.972360679774998,3.888939415653279,10.188671229714544,39.30498540058857
6.0,3.8411488292813605,10.112033074464906,39.03310073329132
6.0,3.839197915426372,10.122049128880118,38.9935996479989
6.027639320225002,3.746312084794289,9.92020009777626,38.580052463144646
6.072360679774998,3.670647400354445,9.804003976906179,38.14787078256847
6.1,3.70049853984973,9.927921365366593,38.17087455526544
6.1,3.6959430762058068,9.918349597499514,38.148215141245096
6.1276393202250015,3.748650491502323,10.121139281182089,38.21641136138442
6.172360679774998,3.7750209715773333,10.212521747273396,38.28139768326951
6.2,3.7734072028616725,10.21076136054561,38.27507273583441
6.2,3.759413561378683,10.196668628519499,38.17555592756626
6.227639320225002,3.7447554654070236,10.171066926015087,38.09366421010018
6.272360679774998,3.7325128154014253,10.147764414274675,38.02810538568942
6.3,3.725214608125128,10.134078677478692,37.98869662924012
6.3,3.7236016955721554,10.13299236116612,37.97580449849963
6.327639320225002,3.694612968001253,10.055882747341435,37.86546224139635
6.3723606797749985,3.581701053717117,9.743707742414175,37.45654526975155
6.4,3.5760006513020683,9.69085180184759,37.51269718381673
6.4,3.5632057960328716,9.656227264326661,37.46608110714115
6.427639320225002,3.675522192836919,9.884964327506381,38.033368906154806
6.472360679774998,3.8656648246300223,10.236257658573747,39.04982962559083
6.5,3.932800723168539,10.31910714483226,39.486943352255
6.5,3.93668302981292,10.318769539488954,39.52396957740743
6.527639320225002,3.97476844344311,10.366501537411295,39.763076271551924
6.572360679774998,4.048427204773587,10.437089267299669,40.27612921643375
6.6,4.078629130861008,10.451559657252718,40.52039006893927
6.6,4.06150324942457,10.404738447390395,40.47291379479235
6.6276393202250015,4.076717209688597,10.432719756928629,40.54600417599887
6.672360679774998,3.9334803952309034,10.005669641912798,40.22498967787909
6.7,3.810207316225914,9.67819947029851,39.85901315519966
6.7,3.7817183817493407,9.609338418538767,39.7599769737842
6.727639320225002,3.859576586723925,9.803177049958387,40.01065656098805
6.772360679774998,4.058078828327631,10.30661149258701,40.637220073472875
6.8,4.151896534167082,10.549987598006211,40.91993790938792
6.8,4.177850714167276,10.607703426931433,41.023232855714745
6.827639320225002,4.149320246029756,10.589425680903865,40.793852262253296
6.8723606797749985,4.120954280236417,10.554664879963944,40.595229780220976
6.9,4.114213460733347,10.550896114672383,40.529374484731605
6.9,4.1108324808944765,10.50410691077821,40.601626717842876
6.927639320225002,4.046448552158536,10.4879166416955,40.049559281916004
6.972360679774998,3.888532224900002,10.16632768594488,39.31468364755647
7.0,3.6238861602058074,9.499111381604525,38.35588474521869
7.0,3.6624432002708827,9.602734890465447,38.48813963136781
7.027639320225002,3.315558893267113,8.76026717144822,37.12979127240221
7.072360679774998,3.528978168478473,9.417744693114548,37.718552500785506
7.1,3.851802671226324,10.319606707961952,38.79885012595595
7.1,3.8482233992237207,10.345645148341259,38.70904372840852
7.1276393202250015,4.004326229036671,10.839430234952506,39.13874807521404
7.172360679774998,4.019865753489616,10.904027589811365,39.160271821834264
7.2,4.012941193324411,10.908499829661302,39.08934085297703
7.2,3.996995200641516,10.897766182900716,38.97886848143048
7.227639320225002,3.9099071901636218,10.684735051786333,38.593941075907075
7.272360679774998,3.7317300336866164,10.227127521610054,37.81712209231818
7.3,3.6010864671990115,9.880573668439416,37.25609622093904
7.3,3.45161859640134,9.27230748027634,36.08481938637118
7.327639320225002,3.317799394266433,9.135326923296724,36.82812021554317
7.3723606797749985,3.1033408780725384,8.171415201276075,33.593909892444444
7.4,2.5459452277347485,5.081463953703582,20.923804919738426
7.4,2.3375328343364337,4.023540155597369,16.139614862554616
7.427639320225002,1.3342939733919195,0.8756944896524407,5.266798320957858
7.472360679774998,0.9677207115042504,0.007178498032150386,2.5437191779368775
7.5,0.9211569759068048,-0.15255308925041944,1.950381314482672
7.5,0.9650253924829221,0.002952910352274773,2.4872706324781273
7.527639320225002,1.0266495863162455,0.012137500292867599,2.540064304878745
7.572360679774998,1.048929007526409,-0.008194630280300486,2.4721380973538603
7.6,1.110294616266201,0.02423751010713503,2.5786644363048277
7.6,1.080915343177099,-0.003286093832787884,2.4905701909563813
7.6276393202250015,1.1073839927771834,-0.0009772425807844803,2.4971915373629616
7.672360679774998,1.143281181509889,0.0005228711901113963,2.5015120600056884
7.7,1.1587726840162844,-0.0022438374937080725,2.4936876905311447
7.7,1.1616945965897856,0.001033168361216529,2.502829220708366
7.727639320225002,1.1756269695837256,1.2308738599299407e-05,2.500037013146362
7.772360679774998,1.1924924227359954,3.05535800662314e-05,2.5000811946304964
7.8,1.1981895307734527,7.055640107075082e-05,2.5001924607472494
7.8,1.197972089941169,-0.00016142956714149532,2.4995636579702043
7.827639320225002,1.2000076271531652,8.346304744819585e-06,2.5000226161713144
7.8723606797749985,1.1949644435884204,-1.1429777344383463e-05,2.499969020823522
7.9,1.1869898527935916,1.1615326600990394e-05,2.500031443421209
7.9,1.1869955822231095,1.7987222945811236e-05,2.5000488994202064
7.927639320225002,1.1754163309552013,-1.4718420929536713e-06,2.4999959750143157
7.972360679774998,1.1497495968791929,1.6322887593572506e-06,2.500004461769254
8.0,1.1300551682862614,-2.569468468510693e-06,2.499993034425857
8.0,1.1300561703082457,-1.5543123461311258e-06,2.499995668068233
8.027639320225003,1.1078872707635328,1.6959911678100396e-07,2.5000004740302546
8.072360679774997,1.0678574419651938,-1.6987038067523987e-07,2.499999525090936
8.1,1.0412937909206157,3.253551767652407e-07,2.5000009033174417
8.1,1.0412935835698993,1.0095886690908437e-07,2.50000029278068
8.127639320225002,1.0139420027652648,-1.6234617725978102e-08,2.499999953143475
8.172360679774997,0.9693532062725482,1.4669189120012907e-08,2.500000042363181
8.2,0.9424193074537965,-3.4108925015097215e-08,2.499999901303498
8.2,0.9424193341907706,-3.0096466280271597e-09,2.4999999909095356
8.227639320225002,0.9165834245895629,1.4473085711762234e-09,2.5000000043320187
8.272360679774998,0.8783521986891741,-1.118228622440788e-09,2.499999996658776
8.3,0.857642934265003,3.419859291531323e-09,2.5000000104207682
8.3,0.8576429311482302,-4.835085463117376e-10,2.4999999984425862
8.327639320225003,0.8396481171810583,-1.3731997835432457e-10,2.4999999995713873
8.372360679774998,0.8171348297463777,8.205023290731825e-11,2.500000000253999
8.4,0.8077205013475851,-3.6280816440026325e-10,2.499999998838081
8.4,0.8077205017208167,1.2738136856427241e-10,2.500000000419665
8.427639320225003,0.8019725445310973,1.5529681814761204e-11,2.5000000000508646
8.472360679774997,0.8006892311048892,-6.737148446709575e-12,2.4999999999778244
8.5,0.8048747989379504,4.16565704153271e-11,2.500000000137521
8.5,0.8048747988910051,-2.023836942477431e-11,2.4999999999333804
8.527639320225003,0.812780999300358,-1.8377071303666527e-12,2.499999999993734
8.572360679774997,0.8330418599674302,5.881608861136532e-13,2.500000000002062
8.6,0.8498025506419493,-4.7166834882261834e-12,2.499999999984393
8.6,0.8498025506478741,2.845623070513167e-12,2.5000000000090647
8.627639320225002,0.8694271949462122,1.901070489644992e-13,2.5000000000005973
8.672360679774997,0.9062716643727114,-1.5188625402824334e-16,2.499999999999909
8.7,0.9315038763056865,4.794811214736653e-13,2.5000000000014952
8.7,0.9315038763059865,-3.732170128500938e-13,2.4999999999988236
8.727639320225002,0.9580421671533387,3.4279369347186887e-15,2.4999999999999774
8.772360679774998,1.0024494342300236,5.458954288191859e-15,2.4999999999999667
8.8,1.0299754419325577,-1.5878409698191858e-14,2.499999999999897
8.8,1.0299754419326375,7.03850311367659e-14,2.5000000000001563
8.827639320225003,1.0569298801720628,1.1038164429174454e-14,2.500000000000005
8.872360679774998,1.0980274971608117,1.4922402600235725e-14,2.5000000000000013
8.9,1.1211079739439154,2.1596280319612406e-14,2.49999999999999
8.9,1.1211079739439178,1.3314127578209654e-14,2.49999999999998
8.927639320225003,1.141879173025666,1.2903347997235324e-14,2.5000000000000004
8.972360679774997,1.1696050099581465,1.0068609672186526e-14,2.5000000000000004
9.0,1.1825890501455256,2.412892108338617e-14,2.499999999999989
9.0,1.1825890501455256,2.3752999567246488e-14,2.5000000000000036
9.027639320225003,1.1920914961134454,1.2977821234426579e-14,2.5000000000000004
9.072360679774997,1.19965730113621,1.0282461354490173e-14,2.5000000000000004
9.1,1.19936595885576,2.3114399283483372e-14,2.499999999999999
9.1,1.19936595885576,2.3167245899452926e-14,2.5000000000000036
9.127639320225002,1.1952731215275185,1.3452625392512498e-14,2.5000000000000004
9.172360679774997,1.1808265217043192,9.971082025628668e-15,2.5000000000000004
9.2,1.1673311277072116,2.274802568535613e-14,2.499999999999999
9.2,1.1673311277072116,2.2851498471249223e-14,2.5000000000000036
9.227639320225002,1.1506450764034546,1.3814679809429071e-14,2.5000000000000004
9.272360679774998,1.1177231032137922,1.0395065510146591e-14,2.5000000000000004
9.3,1.0943278006188386,2.1375790026918714e-14,2.4999999999999987
9.3,1.0943278006188386,2.1378898651388632e-14,2.5000000000000036
9.327639320225003,1.069133862645109,1.3832998384192044e-14,2.5000000000000004
9.372360679774998,1.0257969633197703,1.1537152040722457e-14,2.5000000000000004
9.4,0.9982297381411454,1.8487433806054678e-14,2.4999999999999987
9.4,0.9982297381427417,1.8303247806271006e-14,2.500000000000003
9.427639320225003,0.9706962681834904,1.4154453860114378e-14,2.5000000000000004
9.472360679774997,0.9275548271045204,1.2098434891680329e-14,2.5000000000000004
9.5,0.9025650975078713,1.6694867710494678e-14,2.4999999999999987
9.5,0.9025650975082209,1.6692980331354636e-14,2.5000000000000036
9.527639320225003,0.8794332492739297,1.4348170651517333e-14,2.5000000000000004
9.572360679774997,0.8470497958278176,1.258239823450903e-14,2.5000000000000004
9.6,0.8307559191649658,1.5771162154006542e-14,2.4999999999999987
9.6,0.8307559191649658,1.5768830685658775e-14,2.5000000000000036
9.627639320225002,0.8176891758545437,1.4164751159722456e-14,2.5000000000000004
9.672360679774997,0.8039923088573201,1.3435948343968514e-14,2.5000000000000004
9.7,0.8003835944041208,1.4309664564391133e-14,2.4999999999999987
9.7,0.8003835944041208,1.4144130311424776e-14,2.500000000000003
9.727639320225002,0.8005811504982402,1.4148975368395976e-14,2.5000000000000004
9.772360679774998,0.8089243406857629,1.3304952651440397e-14,2.5000000000000004
9.8,0.8188843275986755,1.7983614597481582e-14,2.4999999999999987
9.8,0.8188843275986755,1.7816081943069094e-14,2.5000000000000027
9.827639320225003,0.832297814475487,1.124516921276776e-14,2.5000000000000004
9.872360679774998,0.8606383579109197,1.1490088907808101e-14,2.5000000000000004
9.9,0.8817284940268623,1.9440671295000464e-14,2.4999999999999987
9.9,0.8817284940269681,1.909228330987323e-14,2.500000000000002
9.927639320225003,0.9050738222873262,1.8445901048348517e-14,2.5000000000000004
9.972360679774997,0.9464729655266679,-1.6706531908624274e-15,2.5000000000000004
10.0,0.9735296499804454,0.0,2.5000000000000004


==> figs/data/shuosher_p3_n200.csv <==
x,r,u,p
0.0,3.857143,10.141852232767,39.16658593170917
0.013819660112501055,3.857143,10.141852232767,39.16658593170917
0.03618033988749895,3.857143,10.141852232767,39.16658593170917
0.05,3.857143,10.141852232767,39.16658593170917
0.05,3.857143,10.141852232767,39.16658593170917
0.06381966011250106,3.857143,10.141852232767,39.16658593170917
0.08618033988749896,3.857143,10.141852232767,39.16658593170917
0.1,3.857143,10.141852232767,39.16658593170917
0.1,3.857143,10.141852232767,39.16658593170917
0.11381966011250105,3.857143,10.141852232767,39.16658593170917
0.13618033988749895,3.857143,10.141852232767,39.16658593170917
0.15,3.857143,10.141852232767,39.16658593170917
0.15,3.857143,10.141852232767,39.16658593170917
0.16381966011250104,3.857143,10.141852232767,39.16658593170917
0.18618033988749896,3.857143,10.141852232767,39.16658593170917
0.2,3.857143,10.141852232767,39.16658593170917
0.2,3.857143,10.141852232767,39.16658593170917
0.21381966011250106,3.857143,10.141852232767,39.16658593170917
0.23618033988749895,3.857143,10.141852232767,39.16658593170917
0.25,3.857143,10.141852232767,39.16658593170917
0.25,3.857143,10.141852232767,39.16658593170917
0.2638196601125011,3.857143,10.141852232767,39.16658593170917
0.2861803398874989,3.857143,10.141852232767,39.16658593170917
0.3,3.857143,10.141852232767,39.16658593170917
0.3,3.857143,10.141852232767,39.16658593170917
0.31381966011250106,3.857143,10.141852232767,39.16658593170917
0.33618033988749896,3.857143,10.141852232767,39.16658593170917
0.35,3.857143,10.141852232767,39.16658593170917
0.35,3.857143,10.141852232767,39.16658593170917
0.36381966011250105,3.857143,10.141852232767,39.16658593170917
0.38618033988749895,3.857143,10.141852232767,39.16658593170917
0.4,3.857143,10.141852232767,39.16658593170917
0.4,3.857143,10.141852232767,39.16658593170917
0.4138196601125011,3.857143,10.141852232767,39.16658593170917
0.43618033988749894,3.857143,10.141852232767,39.16658593170917
0.45,3.857143,10.141852232767,39.16658593170917
0.45,3.857143,10.141852232767,39.16658593170917
0.4638196601125011,3.857143,10.141852232767,39.16658593170917
0.486180339887499,3.857143,10.141852232767,39.16658593170917
0.5,3.857143,10.141852232767,39.16658593170917
0.5,3.857143,10.141852232767,39.16658593170917
0.513819660112501,3.857143,10.141852232767,39.16658593170917
0.536180339887499,3.857143,10.141852232767,39.16658593170917
0.55,3.857143,10.141852232767,39.16658593170917
0.55,3.857143,10.141852232767,39.16658593170917
0.5638196601125011,3.857143,10.141852232767,39.16658593170917
0.586180339887499,3.857143,10.141852232767,39.16658593170917
0.6,3.857143,10.141852232767,39.16658593170917
0.6,3.857143,10.141852232767,39.16658593170917
0.613819660112501,3.857143,10.141852232767,39.16658593170917
0.636180339887499,3.857143,10.141852232767,39.16658593170917
0.65,3.857143,10.141852232767,39.16658593170917
0.65,3.857143,10.141852232767,39.16658593170917
0.663819660112501,3.857143,10.141852232767,39.16658593170917
0.6861803398874989,3.857143,10.141852232767,39.16658593170917
0.7,3.857143,10.141852232767,39.16658593170917
0.7,3.857143,10.141852232767,39.16658593170917
0.713819660112501,3.857143,10.141852232767,39.16658593170917
0.736180339887499,3.857143,10.141852232767,39.16658593170917
0.75,3.857143,10.141852232767,39.16658593170917
0.75,3.857143,10.141852232767,39.16658593170917
0.763819660112501,3.857143,10.141852232767,39.16658593170917
0.786180339887499,3.857143,10.141852232767,39.16658593170917
0.8,3.857143,10.141852232767,39.16658593170917
0.8,3.857143,10.141852232767,39.16658593170917
0.8138196601125011,3.857143,10.141852232767,39.16658593170917
0.836180339887499,3.857143,10.141852232767,39.16658593170917
0.85,3.857143,10.141852232767,39.16658593170917
0.85,3.857143,10.141852232767,39.16658593170917
0.863819660112501,3.857143,10.141852232767,39.16658593170917
0.886180339887499,3.857143,10.141852232767,39.16658593170917
0.9,3.857143,10.141852232767,39.16658593170917
0.9,3.857143,10.141852232767,39.16658593170917
0.913819660112501,3.857143,10.141852232767,39.16658593170917
0.9361803398874989,3.857143,10.141852232767,39.16658593170917
0.95,3.857143,10.141852232767,39.16658593170917
0.95,3.857143000000032,10.141852232767006,39.16658593170932
0.963819660112501,3.8571429999999793,10.141852232767011,39.166585931709115
0.986180339887499,3.8571430000000353,10.141852232767055,39.1665859317095
1.0,3.8571430000000655,10.141852232767032,39.16658593170955
1.0,3.8571430000001126,10.141852232767048,39.166585931709804
1.0138196601125011,3.8571430000000353,10.141852232767038,39.16658593170944
1.036180339887499,3.8571430000001574,10.141852232767132,39.16658593171024
1.05,3.8571430000002267,10.141852232767137,39.166585931710536
1.05,3.857143000000272,10.141852232767148,39.16658593171081
1.0638196601125012,3.8571430000002063,10.141852232767151,39.166585931710465
1.086180339887499,3.857143000000332,10.14185223276724,39.16658593171139
1.1,3.857143000000398,10.141852232767237,39.16658593171175
1.1,3.8571430000003963,10.14185223276723,39.166585931711715
1.113819660112501,3.857143000000441,10.141852232767267,39.16658593171203
1.136180339887499,3.857143000000528,10.141852232767299,39.16658593171249
1.15,3.857143000000532,10.141852232767258,39.166585931712376
1.15,3.8571430000005242,10.141852232767262,39.1665859317123
1.163819660112501,3.8571430000005846,10.141852232767256,39.1665859317127
1.1861803398874988,3.8571430000006797,10.141852232767246,39.16658593171324
1.2,3.85714300000068,10.141852232767205,39.16658593171311
1.2,3.8571430000006623,10.141852232767205,39.16658593171291
1.213819660112501,3.857143000000761,10.141852232767215,39.16658593171375
1.2361803398874989,3.857143000000898,10.141852232767224,39.16658593171469
1.25,3.8571430000008937,10.141852232767185,39.166585931714486
1.25,3.8571430000008964,10.141852232767187,39.16658593171447
1.2638196601125011,3.8571430000009403,10.141852232767214,39.166585931714906
1.286180339887499,3.8571430000010922,10.141852232767276,39.16658593171614
1.3,3.8571430000011193,10.141852232767253,39.16658593171626
1.3,3.8571430000012006,10.141852232767285,39.1665859317168
1.3138196601125012,3.857143000001065,10.141852232767246,39.16658593171596
1.336180339887499,3.8571430000011837,10.141852232767315,39.16658593171685
1.35,3.857143000001279,10.141852232767326,39.16658593171742
1.35,3.857143000001326,10.14185223276734,39.166585931717684
1.363819660112501,3.8571430000012517,10.141852232767336,39.16658593171729
1.386180339887499,3.857143000001388,10.14185223276743,39.16658593171828
1.4,3.8571430000014577,10.141852232767432,39.16658593171863
1.4,3.8571430000014515,10.141852232767423,39.16658593171855
1.413819660112501,3.857143000001502,10.141852232767462,39.16658593171891
1.4361803398874988,3.8571430000015776,10.141852232767484,39.166585931719304
1.45,3.8571430000015705,10.141852232767437,39.166585931719105
1.45,3.857143000001616,10.141852232767452,39.16658593171934
1.463819660112501,3.857143000001545,10.141852232767446,39.16658593171902
1.4861803398874989,3.857143000001658,10.14185223276753,39.16658593171978
1.5,3.8571430000017193,10.14185223276753,39.16658593172003
1.5,3.8571430000016766,10.14185223276753,39.1665859317198
1.5138196601125011,3.857143000001757,10.141852232767539,39.166585931720235
1.536180339887499,3.8571430000016056,10.14185223276743,39.16658593171911
1.55,3.8571430000015243,10.141852232767423,39.16658593171865
1.55,3.8571430000015714,10.141852232767476,39.166585931718984
1.5638196601125012,3.8571430000014795,10.1418522327674,39.16658593171844
1.586180339887499,3.857143000001584,10.141852232767507,39.16658593171922
1.6,3.8571430000018463,10.141852232767743,39.16658593172104
1.6,3.857143000001909,10.141852232767837,39.1665859317215
1.613819660112501,3.857143000001912,10.14185223276777,39.16658593172144
1.636180339887499,3.857143000001439,10.141852232767494,39.166585931717805
1.65,3.857143000001291,10.141852232767432,39.1665859317166
1.65,3.8571430000015154,10.14185223276758,39.166585931718295
1.663819660112501,3.857143000001111,10.141852232767217,39.166585931715225
1.6861803398874988,3.8571430000019635,10.141852232767631,39.16658593172194
1.7,3.8571430000018267,10.141852232767501,39.16658593172095
1.7,3.857143000005465,10.141852232770024,39.166585931749104
1.713819660112501,3.857142999997143,10.141852232764293,39.166585931684914
1.7361803398874989,3.857143000000386,10.141852232766684,39.16658593171006
1.75,3.8571430000175577,10.141852232778616,39.166585931842846
1.75,3.857142999982968,10.141852232754664,39.16658593157506
1.7638196601125011,3.8571430000394797,10.141852232793772,39.16658593201254
1.786180339887499,3.85714299985414,10.141852232665393,39.166585930577575
1.8,3.8571429999165567,10.141852232708622,39.166585931060716
1.8,3.8571429992653736,10.141852232257545,39.16658592601983
1.8138196601125012,3.857143000803413,10.141852233322915,39.16658593792616
1.836180339887499,3.8571429998896942,10.141852232689821,39.166585930853095
1.85,3.8571429968445305,10.141852230580346,39.16658590728011
1.85,3.8571430015180224,10.141852233817753,39.1665859434583
1.863819660112501,3.8571429939242923,10.141852228557514,39.16658588467411
1.886180339887499,3.8571430206804256,10.141852247092078,39.166586091797164
1.9,3.857143016158155,10.141852243959319,39.166586056789676
1.9,3.857143069018648,10.14185228057687,39.16658646599024
1.913819660112501,3.8571429223195164,10.141852178955283,39.16658533037152
1.9361803398874988,3.857142954038453,10.14185220092767,39.16658557591208
1.95,3.8571432771054415,10.141852424722922,39.166588076819195
1.95,3.857142783711243,10.1418520829382,39.166584257385175
1.963819660112501,3.8571437729789575,10.141852768224974,39.16659191544601
1.9861803398874989,3.8571414956529506,10.141851190672494,39.166574286344265
2.0,3.857140557675369,10.141850540914636,39.166567025327986
2.0,3.857139843871617,10.141850046452436,39.16656149966527
2.013819660112501,3.8571445714683015,10.141853321348812,39.16659809667328
2.036180339887499,3.857153432324808,10.141859459429966,39.16666668982337
2.05,3.8571399058540345,10.141850089381505,39.16656197948965
2.05,3.8571601618857585,10.141864121305673,39.16671878412167
2.0638196601125007,3.857098942648973,10.141821712649685,39.16624487792483
2.086180339887499,3.857148190241735,10.141855828066207,39.16662611015057
2.1,3.857261875202915,10.141934575816173,39.16750616405335
2.1,3.8571839906670937,10.141880620098927,39.16690325511644
2.113819660112501,3.8573484855490725,10.141994570998982,39.16817662436032
2.136180339887499,3.8568283239310244,10.141634215101169,39.16415000339686
2.15,3.8565321189481425,10.141428949093916,39.16185708404397
2.15,3.8566610859986534,10.14151822114683,39.16285552366064
2.163819660112501,3.8568975838489785,10.141682258171139,39.16468609668318
2.1861803398874993,3.858996183450444,10.143134936359376,39.1809323197059
2.2,3.8589006795339142,10.14306887767316,39.18019294354302
2.2,3.8588549727570904,10.143036931298987,39.179839488287094
2.213819660112501,3.855663194043032,10.140826759025016,39.155130634952364
2.236180339887499,3.8435045160352,10.132348269148666,39.06104212072284
2.25,3.8334269925526345,10.125253984744488,38.9830975558575
2.25,3.8334421451710465,10.125264616572313,38.98321481908763
2.263819660112501,3.8226594786097587,10.117605781581943,38.899856090245876
2.286180339887499,3.8046845028260576,10.104681201607995,38.76098522710389
2.3,3.7933923936184795,10.096461206250396,38.67380157908244
2.3,3.793378522645199,10.096451102694065,38.673694476327505
2.3138196601125007,3.782029904797958,10.08811139868412,38.58611818214159
2.336180339887499,3.7634658315622103,10.07429936110772,38.44295361762094
2.35,3.751781649685914,10.065497557359762,38.3529044459258
2.35,3.752042574685427,10.06569741417634,38.354912401551644
2.363819660112501,3.7398790363942265,10.056443801850296,38.26121835025018
2.386180339887499,3.722331473776716,10.042939578017025,38.12612860077448
2.4,3.7107190584512835,10.033896361645024,38.036785533517396
2.4,3.7158397764232216,10.038045385584429,38.07602110655436
2.413819660112501,3.6928812151082493,10.019753850093283,37.899713428506466
2.4361803398874993,3.7036589389544856,10.028419612325546,37.98241063444475
2.45,3.773607078439024,10.081864389496193,38.521152492863564
2.45,3.7644436848733926,10.075097771794233,38.450301365579776
2.463819660112501,3.8948337620689095,10.167231368600705,39.459052822896616
2.486180339887499,4.0794281334605085,10.281326523229895,40.89655738975365
2.5,4.077264447457946,10.279924064686714,40.8798263850804
2.5,4.058762833509568,10.269506469625583,40.73480332201919
2.513819660112501,4.060727996214551,10.269564369884264,40.752700423496485
2.536180339887499,4.073067583784809,10.273923555142176,40.85543600236053
2.55,4.052675621839239,10.262629605034595,40.69512140091338
2.55,4.046959157027345,10.258781339396554,40.65140170435485
2.5638196601125007,4.059333796350344,10.268945410955116,40.741829228185686
2.586180339887499,4.049028194240205,10.263218236287287,40.65967890358079
2.6,4.039472634264177,10.256016122661261,40.585370648641074
2.6,4.040097769812931,10.256307342177214,40.591445237945
2.613819660112501,4.038116653417348,10.254785589326987,40.57099591879321
2.636180339887499,4.030315584283918,10.251772686558718,40.50891282385731
2.65,4.026982622406741,10.250746834417455,40.486285134444934
2.65,4.0272039046937955,10.250936911501022,40.488321203788736
2.663819660112501,4.022938167198416,10.248634779770258,40.456392604610826
2.6861803398874993,4.010881109557769,10.241176451136575,40.36105950863608
2.7,4.001699710098403,10.235561526271239,40.289252859616546
2.7,4.00191807435245,10.235747812440337,40.29089144329827
2.713819660112501,3.990977653751888,10.228909561259313,40.20584491842571
2.736180339887499,3.974035442377896,10.218085956585577,40.0724912435293
2.75,3.965845411735392,10.213113795722245,40.00851031899888
2.75,3.9658881084060313,10.21294926270345,40.00901090429104
2.763819660112501,3.959930126463846,10.209714407937083,39.96366905714482
2.786180339887499,3.9539069197076686,10.204535078128613,39.92128638389225
2.8,3.9496458732381843,10.200510042836584,39.89082259679538
2.8,3.9496328659285305,10.200547177658661,39.89059706041772
2.8138196601125007,3.9432061950431954,10.196092647267388,39.841239443757495
2.836180339887499,3.928582443155715,10.188934205314862,39.722666393084104
2.85,3.91772486263617,10.183139065938771,39.63542773753652
2.85,3.9177775438393394,10.183316285994186,39.63554011114859
2.863819660112501,3.9061181072362063,10.175476698836777,39.54517732075248
2.886180339887499,3.8882577282575164,10.16288833440489,39.40815589493511
2.9,3.8793168802912525,10.156922578240856,39.3387212758926
2.9,3.879433364982974,10.156966946735372,39.339718726725465
2.913819660112501,3.872668695139096,10.152673309551233,39.28651591628537
2.9361803398874993,3.865969267599367,10.14789735166409,39.23504107044875
2.95,3.8619775842489563,10.144951874088193,39.20459030722331
2.95,3.861864194637652,10.144837506325532,39.203795982054885
2.963819660112501,3.856001657785744,10.140838078361838,39.1582591550975
2.986180339887499,3.8408250812818845,10.1302158901166,39.04088081598784
3.0,3.829641487715451,10.122199249885957,38.95465126145279
3.0,3.829689329759231,10.12220431999304,38.95509457024682
3.013819660112501,3.8185714296936006,10.114222102287789,38.86924232536467
3.036180339887499,3.802339529228806,10.10215177332634,38.744653948255504
3.05,3.7933333517308863,10.094913209070388,38.67654510139046
3.05,3.7933620738076286,10.09505797344354,38.676526249872424
3.0638196601125007,3.784914694979804,10.087685678519815,38.613668223280904
3.086180339887499,3.772480575447786,10.077819358016026,38.518980846221204
3.1,3.7654546561492075,10.073422754777067,38.463344546240556
3.1,3.765386583876659,10.073145742834209,38.463053068357375
3.113819660112501,3.7586781934129756,10.069875837625515,38.40866418099612
3.136180339887499,3.746765124127361,10.061448855185066,38.31487767454936
3.15,3.738464212988101,10.05410418312565,38.25022276302918
3.15,3.7384178112468813,10.054227829433314,38.25012482275364
3.163819660112501,3.7295736696703643,10.046193787315548,38.17999789111816
3.1861803398874993,3.714182271211471,10.035003443703088,38.05932754427424
3.2,3.704130704576558,10.0284030487772,37.983285943585386
3.2,3.7043646352047612,10.028567871657904,37.98462881788441
3.213819660112501,3.6940110979379557,10.021162911022648,37.908610243432626
3.236180339887499,3.6811005308066065,10.010501545079906,37.81092083162156
3.25,3.67637619993538,10.00632770867789,37.773263488305616
3.25,3.676018146785648,10.006026608197786,37.770479497704606
3.263819660112501,3.6736056170174543,10.00414433688292,37.75090640222156
3.286180339887499,3.666524218266698,9.99890039687969,37.696979076437906
3.3,3.6587985306773563,9.992682304933357,37.638022594489705
3.3,3.6590757482332927,9.992858969296332,37.64043768496909
3.3138196601125007,3.6491593827824533,9.98444694400147,37.56408761774929
3.336180339887499,3.635916950602744,9.972065548592951,37.465166829976496
3.35,3.631381280685759,9.967395383924284,37.43265705414576
3.35,3.6309896601525598,9.967149714810033,37.42953533377658
3.363819660112501,3.6297292178896763,9.965718487773072,37.420789773541735
3.386180339887499,3.627616280251265,9.965449387661888,37.40134768459139
3.4,3.62435189580126,9.964013797018394,37.37371106415175
3.4,3.6203658690348175,9.960759041391977,37.343065615580024
3.413819660112501,3.6238552233105463,9.96420362965692,37.3687391671392
3.4361803398874993,3.6381416602147953,9.975706176421086,37.47905451715108
3.45,3.685631065030379,10.013836339360289,37.844436190322924
3.45,3.644184395135234,9.981474785557362,37.524910209414095
3.463819660112501,3.8606044172827314,10.142654780766563,39.19528880027075
3.486180339887499,4.084354042697757,10.284691623278812,40.934056268535294
3.5,4.038117031601791,10.257574947543686,40.57339902095535
3.5,4.0158181512535664,10.24447348844846,40.399075478691486
3.513819660112501,4.047185099798032,10.262371115397109,40.64550947451561
3.536180339887499,4.072494216148854,10.276670708574695,40.84409587063026
3.55,4.061086256868461,10.270211840190543,40.75461783082192
3.55,4.059853041640576,10.269457246937597,40.745129979497136
3.5638196601125007,4.071502287399399,10.275997646056561,40.836305048437794
3.586180339887499,4.064373264311936,10.270584841337024,40.78378843004825
3.6,4.061188927354112,10.267768968707703,40.76099480244719
3.6,4.062193391658911,10.268138032482504,40.76939145830226
3.613819660112501,4.060115421070805,10.266606672959574,40.75295184494454
3.636180339887499,4.0506428194152555,10.259786702169372,40.68027772023713
3.65,4.0441500633979635,10.255354627686762,40.63148928070179
3.65,4.044503485112955,10.255417467672732,40.63411371578303
3.663819660112501,4.0361174900717085,10.251599826350176,40.568814265156874
3.6861803398874993,4.025756574485697,10.249113725031828,40.48038785505552
3.7,4.0204921508189315,10.246530233221211,40.434219783219426
3.7,4.020238815164628,10.246747581993228,40.43228634537702
3.713819660112501,4.015136798118566,10.241850673157947,40.389580556514055
3.736180339887499,4.0038785727979604,10.23476657784751,40.300589867963424
3.75,3.9939455069864116,10.229873018773203,40.225361430314486
3.75,3.9943473269980476,10.230201077562414,40.22789333815615
3.763819660112501,3.9822942393659075,10.223392859870982,40.13857501572745
3.786180339887499,3.9665275669992806,10.213728483670875,40.0166265892159
3.8,3.959574271910576,10.209389373871074,39.96050091150766
3.8,3.9592988861131744,10.209207103775995,39.95788420290557
3.8138196601125007,3.9533835127809436,10.205358459211862,39.91155928624757
3.836180339887499,3.9401923340120835,10.196088498630038,39.80747532060527
3.85,3.9310240277546415,10.189471269988312,39.73409545362571
3.85,3.931020673862959,10.189493932809853,39.73469136527977
3.863819660112501,3.9228120999569236,10.183469168256563,39.66920777409524
3.886180339887499,3.910843070117931,10.175082089484743,39.583939285095184
3.9,3.901253285482536,10.168787273821605,39.51580050761323
3.9,3.9013210539777585,10.168875246329566,39.51639324678508
3.913819660112501,3.8884552989685437,10.160503766266302,39.4183578265605
3.9361803398874993,3.8656918654843597,10.145999549345698,39.23608675914772
3.95,3.8547746113028447,10.138952628778531,39.149287118666635
3.95,3.854693610046329,10.13895722440553,39.14801108256667
3.963819660112501,3.848724801016234,10.134612594056117,39.10459384509065
3.986180339887499,3.8446974997339765,10.131046316477875,39.07591074959798
4.0,3.8396715569080317,10.127873695418748,39.03525500766112
4.0,3.8398429322762504,10.127811215555669,39.03679188301723
4.013819660112501,3.8295759548182575,10.122022799850832,38.95431365325817
4.0361803398874985,3.807914682859666,10.107595098187797,38.785418355776805
4.05,3.7949750677734357,10.097897514462215,38.6860033180179
4.05,3.795025904792728,10.097965883783454,38.68634275279003
4.063819660112501,3.783972859129562,10.08939178529813,38.60162295101667
4.086180339887498,3.7696737608836366,10.078835552615459,38.49129621408754
4.1,3.761689680789921,10.073067111416385,38.42940331237825
4.1,3.761511724200813,10.072918104576937,38.42803296781268
4.113819660112501,3.753273118919431,10.066812585428357,38.36435033812526
4.136180339887499,3.7369341056334973,10.054195055957162,38.23868671979184
4.15,3.725845387339277,10.04548775415521,38.1533185409443
4.15,3.7261659542266212,10.045761870127556,38.15591746344553
4.163819660112502,3.7152817055533824,10.037225929132642,38.0717026620648
4.186180339887499,3.7031448039228376,10.028063795234148,37.978528312269724
4.2,3.6979237419380246,10.024219899292591,37.93908762250461
4.2,3.697593858818809,10.023894357014802,37.93628288143348
4.2138196601125015,3.6923884786677643,10.019912285136822,37.897100821103905
4.236180339887499,3.678458213932601,10.007924761028384,37.78763626643547
4.25,3.6688065122968285,9.999282554164225,37.710765407718014
4.25,3.6689158339033723,9.999451973058964,37.711918202878074
4.263819660112501,3.6610972792177203,9.992407663060055,37.64973282226412
4.2861803398874985,3.6536800745811067,9.986874962130164,37.59572746144426
4.3,3.648747867194632,9.983611460905133,37.56180583240447
4.3,3.6489857224629696,9.983792461368328,37.56342783679246
4.313819660112501,3.6410663258698857,9.977738606172679,37.50592375329645
4.336180339887498,3.6273962973512077,9.966071809470103,37.40051155167791
4.35,3.6217961386875874,9.961060021510637,37.354922643187344
4.35,3.6216764722653356,9.96089923114365,37.354031624645174
4.363819660112501,3.6192222138000614,9.958814633092024,37.33237941078198
4.386180339887499,3.6182723084374357,9.957790728398905,37.322201323688
4.4,3.620929363367052,9.959833588791447,37.34244261482762
4.4,3.6182590462069033,9.957754648807022,37.321773513211305
4.413819660112502,3.6275433923847715,9.965392179208427,37.394710355936375
4.436180339887499,3.640179327232705,9.977092775740937,37.495319854598506
4.45,3.6943705818705928,10.021447950733116,37.912611539933096
4.45,3.6764528105715937,10.007755071414232,37.77463531231265
4.4638196601125015,3.8307241537173047,10.123364479693274,38.963206308233254
4.486180339887499,3.9753180914894766,10.219493071656224,40.08284287976394
4.5,3.995213939753821,10.231515475983578,40.238417866493286
4.5,3.995115697088841,10.231411980992279,40.23752865218749
4.513819660112501,4.019247294189353,10.246252316269013,40.42666116551449
4.5361803398874985,4.0387508484678145,10.257755002599772,40.57859399765549
4.55,4.050251391174989,10.264303187475178,40.667939865755024
4.55,4.052235705687763,10.26542113295947,40.6833681177198
4.563819660112501,4.0573027760197355,10.26841601637295,40.72313535868533
4.586180339887498,4.063991406245471,10.272442020757596,40.775832523069745
4.6,4.067468740407182,10.274413647874205,40.80302301902942
4.6,4.067913540603267,10.274687304296027,40.806539829628484
4.613819660112501,4.0662847641127495,10.273649305117186,40.79371546967247
4.636180339887499,4.065888795188271,10.273473267013596,40.79105807888314
4.65,4.0639338097603686,10.272463753333847,40.77600912185631
4.65,4.0640643857296395,10.272509115765327,40.776929453508686
4.663819660112502,4.059122440962538,10.269760574037399,40.7382571960519
4.686180339887499,4.050807207113154,10.264664742334249,40.671805403941285
4.7,4.045983935939963,10.261574163488504,40.63327649105707
4.7,4.045845547692436,10.26153437921465,40.63236796081452
4.7138196601125015,4.041214783836723,10.258652475319897,40.59625483211041
4.736180339887499,4.030373701695049,10.25266506419089,40.515066294767806
4.75,4.020959291424399,10.247168703060483,40.44308751986691
4.75,4.020967178004303,10.24716724910262,40.44308496303558
4.763819660112501,4.0094561965591895,10.23974980885501,40.35197972118676
4.7861803398874985,3.989225695497761,10.225813799656793,40.18731367473276
4.8,3.980618041492663,10.220207482479468,40.11769033241414
4.8,3.979531701828679,10.219474611701347,40.10907342931311
4.813819660112501,3.977763494029606,10.219396973879766,40.097337870840505
4.836180339887498,3.969392164623512,10.216709918964563,40.03995953953734
4.85,3.9555795860995304,10.20861984943854,39.93491155709431
4.85,3.956241080955388,10.20914218011436,39.94036376734171
4.863819660112501,3.936957365983732,10.195975478857706,39.78828101483442
4.886180339887499,3.912839969069087,10.178458729303568,39.59554156159229
4.9,3.905108991225294,10.173008482968093,39.53439857749125
4.9,3.904160111441881,10.172313644242346,39.526824501539494
4.913819660112502,3.9022602984545323,10.171585273405459,39.5136412096013
4.936180339887499,3.893183694378464,10.166445190578349,39.445914644588825
4.95,3.881538710361305,10.158829667977372,39.35628851344529
4.95,3.8819566231950717,10.15911621760209,39.35952659777509
4.9638196601125015,3.8680533237260417,10.14963452703524,39.25180169573756
4.986180339887499,3.851394243336942,10.137947522678273,39.122403804612425
5.0,3.8414560644051825,10.13085006206614,39.04510681476678
5.0,3.84162192773705,10.130980560225007,39.04645053031597
5.013819660112501,3.8287342483402456,10.121762105587795,38.946353522917946
5.0361803398874985,3.8054522094343843,10.105177177493543,38.7666715192206
5.05,3.791812812211138,10.095352457826998,38.66171050430497
5.05,3.7920134884063876,10.095513048897539,38.663279054100855
5.063819660112501,3.7794437888481354,10.086234017806278,38.56632066190872
5.086180339887498,3.762746304024413,10.073659872791955,38.43718828259975
5.1,3.7536695078175772,10.06683111163083,38.3671816696695
5.1,3.7530868653145117,10.066365085253112,38.3626446650722
5.113819660112501,3.7440314196842186,10.059620559381393,38.29315178681756
5.136180339887499,3.722267784721762,10.042918191789989,38.125702890903106
5.15,3.708295486851976,10.031952656235484,38.01804617301704
5.15,3.708715485825902,10.03228877112433,38.02127641210249
5.163819660112502,3.6987871141388595,10.024416702768658,37.94479976751173
5.186180339887499,3.6955909137762024,10.021938174085816,37.92031640424988
5.2,3.691346111551988,10.018613366313227,37.88775890916409
5.2,3.692338200387128,10.019400166517379,37.89541081684959
5.2138196601125015,3.677792322250057,10.00779276611805,37.78359413993147
5.236180339887499,3.651809528646041,9.986727715235427,37.58414268722106
5.25,3.6447519822084247,9.980943717590458,37.530074160326265
5.25,3.6432750011977744,9.979727305101827,37.51873836843109
5.263819660112501,3.6461465419966386,9.982090709236745,37.54081085079992
5.2861803398874985,3.641084007136094,9.977876864236237,37.501841766845395
5.3,3.6327403828617473,9.970954325479994,37.43775965534311
5.3,3.632362613041575,9.970636170766822,37.43485355624793
5.313819660112501,3.6262805863059535,9.965593312792182,37.38821594512425
5.336180339887498,3.620983671988893,9.96118552776323,37.34764349080836
5.35,3.619451892362457,9.959874151240962,37.33591411996781
5.35,3.620070720565135,9.960403029970118,37.340681122611855
5.363819660112501,3.620675149679639,9.9608424813554,37.3453081333278
5.386180339887499,3.6373483126054253,9.974727224178409,37.47335123728908
5.4,3.6530264374760195,9.98775890972028,37.593701465043516
5.4,3.654108405704978,9.98861520440037,37.60197178117416
5.413819660112502,3.667683677904259,9.99989136784784,37.70603352599981
5.436180339887499,3.7051633880228407,10.029656808223095,37.99330150578802
5.45,3.752160449847177,10.06528549225264,38.35516037703645
5.45,3.746824225444271,10.06170455354821,38.31342482018745
5.4638196601125015,3.820721291179354,10.114843063590653,38.885313016031446
5.486180339887499,3.895163971978838,10.16789920691904,39.46070258010922
5.5,3.919397143579301,10.185543629337651,39.64708391049922
5.5,3.916271788039837,10.183300663591762,39.62293386386751
5.513819660112501,3.9509715244865666,10.205272918826985,39.89357190143359
5.5361803398874985,3.984698920401188,10.216346484303099,40.171253354241976
5.55,3.997601083319621,10.216208282051976,40.285897063241414
5.55,3.995761073764661,10.21431316294099,40.273518292610916
5.563819660112501,4.015676705171669,10.22069497649004,40.442537001214255
5.586180339887498,4.025246697859665,10.210728320804094,40.5650530668389
5.6,4.0216208362438,10.194617217886842,40.57462329111339
5.6,4.022270770455192,10.194364823405751,40.58153245890515
5.613819660112501,4.017338728543414,10.178737608993513,40.570760390512774
5.636180339887499,4.014181949418675,10.157209886033435,40.582168968626114
5.65,4.012070111218008,10.139106402138443,40.60234655926763
5.65,4.018683784301997,10.155124939447765,40.62453439152756
5.663819660112502,4.0029504578466035,10.110642868378036,40.587954706210056
5.686180339887499,4.013454471817062,10.144577502817333,40.606994158750396
5.7,4.0220650841566,10.169407846181924,40.62539807105289
5.7,4.005406744341676,10.129394407093397,40.56716847127542
5.7138196601125015,3.9892436735516696,10.085003064519727,40.5200331865339
5.736180339887499,3.726682215743871,9.434507068769241,39.64224070669834
5.75,3.580251211216432,9.081182236117554,39.12723713483186
5.75,3.579593455694823,9.0829293180114,39.11703849881722
5.763819660112501,3.620055647244079,9.192657807876655,39.22833367867255
5.7861803398874985,4.024365428457564,10.260148206347758,40.43534868980078
5.8,4.245651402077245,10.838994703102934,41.11317304057852
5.8,4.263372677419395,10.88199522594046,41.17586601492937
5.813819660112501,4.298666730514388,10.980168716212974,41.26330653116395
5.836180339887498,4.264447326156699,10.918363209087747,41.08271228885158
5.85,4.276351989266435,10.961359237579275,41.08818336347728
5.85,4.282981106590512,10.969056575458055,41.12993361255218
5.863819660112501,4.272664285724002,11.001263301301009,40.964345278330995
5.886180339887499,4.256206465366602,10.978011237203347,40.859610169711864
5.9,4.2516251904499045,10.965903907648684,40.83902071123124
5.9,4.253507763827981,10.968678800339154,40.85030216579053
5.913819660112502,4.227679073721237,10.942708536637053,40.66950084201787
5.936180339887499,4.177433067579749,10.887181636839564,40.333319122725726
5.95,4.15180784577549,10.85336114677777,40.173621918678684
5.95,4.122181257141254,10.78494263635283,40.05409424809821
5.9638196601125015,4.144102521739815,10.834048194168803,40.14057653778341
5.986180339887499,3.876374862722247,10.181202139029397,39.11086733109917
6.0,3.516987283707724,9.289091568515627,37.744460809921485
6.0,3.5399746095149243,9.35663428032115,37.80889967760078
6.013819660112501,3.158109448429779,8.357239173615039,36.459067414212306
6.0361803398874985,3.024526607455479,8.02320396869576,35.96111117749884
6.05,3.160950620958255,8.404553768658156,36.40788217675953
6.05,3.1617685039209507,8.401902873653171,36.422560507450434
6.063819660112501,3.3127555678806213,8.834927830060346,36.897975709042925
6.086180339887498,3.469916316771882,9.305490444531124,37.37009957401661
6.1,3.620636673407685,9.726440896439154,37.89622148136258
6.1,3.5973807098903245,9.6586343050308,37.82397879202697
6.113819660112501,3.8501277325714423,10.369592248186377,38.69414939967506
6.136180339887499,4.040366847404903,10.91471277500405,39.368846581537454
6.15,4.033713552560937,10.91245343973934,39.34427609469748
6.15,4.033056597991046,10.899469253068862,39.36409805228006
6.163819660112502,4.002799610177338,10.901047444212043,39.11441191363478
6.186180339887499,4.005807373830502,10.925615559070101,39.115158065477985
6.2,4.000121839540811,10.912962772665459,39.09909572223423
6.2,3.998954982033863,10.911261216057351,39.09308528708467
6.2138196601125015,3.99030387573874,10.906827304179364,39.029900971734364
6.236180339887499,3.963131266180606,10.874707323641934,38.853918283143415
6.25,3.9460451122330915,10.848398272463378,38.75359343586209
6.25,3.947627871713479,10.854536184946557,38.75699958174605
6.263819660112501,3.929445798796893,10.810836824676022,38.673208420884286
6.2861803398874985,3.904040188875504,10.759861017625587,38.53440078563583
6.3,3.8702328816071336,10.676017348953614,38.382989091006685
6.3,3.853656663416228,10.631322652609926,38.318885805510554
6.313819660112501,3.7540272313054426,10.350528152755132,37.941795695110024
6.336180339887498,3.294676146632112,9.072787914891565,36.21074518163871
6.35,3.013287863979534,8.277429749080438,35.18557619522812
6.35,3.00278286925843,8.250264720283344,35.141452789337634
6.363819660112501,2.930542414135422,8.021009857313219,34.93053297796865
6.386180339887499,3.129570733114797,8.536768453226552,35.716710066895715
6.4,3.226373029994769,8.773689679958515,36.135662449455886
6.4,3.2559657511305664,8.855433585440824,36.23725187096012
6.413819660112502,3.2328220990233207,8.744848461515883,36.276258440860055
6.436180339887499,3.487733961190718,9.360905856509264,37.36038396787646
6.45,3.775591530239744,10.090263137547899,38.46961221636799
6.45,3.763367934072988,10.074781387794213,38.39629456742338
6.4638196601125015,4.03347749462691,10.695039609205022,39.53899789854712
6.486180339887499,4.187482400838787,11.017361379391394,40.280443719258415
6.5,4.203424162587408,11.035603494482146,40.41343377773153
6.5,4.197900032710567,11.029350871389656,40.38097025094008
6.513819660112501,4.25168334219095,11.096227960513582,40.71232449391892
6.5361803398874985,4.3234088988045905,11.179197951005387,41.12387235428489
6.55,4.348832083460393,11.20125221643047,41.28433044376971
6.55,4.355553418043989,11.214329655247198,41.31320207268067
6.563819660112501,4.358748448500941,11.192462468922821,41.384975006568865
6.586180339887498,4.372730156239236,11.179237503130212,41.49817027899349
6.6,4.3949754797917775,11.198232178419666,41.622898912044484
6.6,4.371880116866525,11.14040304077526,41.54639111170515
6.613819660112501,4.40375454812093,11.188598468118283,41.70239941659248
6.636180339887499,4.13649742159495,10.485291130134122,40.893790233733526
6.65,3.8058861219853966,9.640572267058808,39.84547395265445
6.65,3.828200794159919,9.697516246628085,39.917408496684644
6.663819660112502,3.4808046837043807,8.809396854926284,38.815675234373884
6.686180339887499,3.3592335137503375,8.486887132040863,38.47315613856183
6.7,3.444844053179558,8.699064119124143,38.76893795302234
6.7,3.4543419273056766,8.722935063543558,38.800310882325626
6.7138196601125015,3.5017946315923094,8.841894527792515,38.96041324198219
6.736180339887499,3.590595487817957,9.06457171798584,39.25576909866529
6.75,3.744729392031904,9.455543121444737,39.74926510995271
6.75,3.738829156405053,9.441130452068917,39.72794421100307
6.763819660112501,3.978033148353308,10.047987617252534,40.49139621296369
6.7861803398874985,4.317290824877095,10.915269942660755,41.54279874617883
6.8,4.445918729390377,11.249488220414666,41.92434896327725
6.8,4.446363336079074,11.262732615446016,41.899508226272005
6.813819660112501,4.468474088294952,11.357648948017308,41.882239753530094
6.836180339887498,4.4661164355225536,11.352676023154853,41.85676710865637
6.85,4.460341262375347,11.346235541356785,41.81444618216008
6.85,4.4470682575832265,11.332177147826728,41.72615288612306
6.863819660112501,4.430295935662935,11.30809792148949,41.624121374078975
6.886180339887499,4.404684474114438,11.271332113715024,41.471323329814474
6.9,4.387773296825769,11.246342445853996,41.371729628294574
6.9,4.34556424701708,11.165333039926098,41.17167265336659
6.913819660112502,4.317769970693723,11.1160386943864,41.019871927165745
6.936180339887499,4.109463395879484,10.636144475011056,40.19496703024173
6.95,3.816284700080248,9.925175970489613,39.097925793566624
6.95,3.8367385372430673,9.982414505264089,39.15878148032791
6.9638196601125015,3.485732144658169,9.09950019216741,37.90150432220433
6.986180339887499,3.3022874710463985,8.65159878729302,37.22401705564865
7.0,3.286263248806805,8.646241250823529,37.09140603689282
7.0,3.298550836178165,8.682896415817446,37.12278235484543
7.013819660112501,3.2307360972084895,8.535622267098583,36.82646832822087
7.0361803398874985,3.281197099468983,8.698567916257815,36.969881359075046
7.05,3.3783652989236903,8.992497956157534,37.2477746561055
7.05,3.3799002899258825,8.99802737576912,37.252212774586795
7.063819660112501,3.4804856384322704,9.306554131351803,37.53420716246385
7.086180339887498,3.68491516505622,9.912565134699559,38.19353975077655
7.1,3.8298284305019497,10.325905836008097,38.70165133597011
7.1,3.853950358371739,10.403597252400758,38.76686760025759
7.113819660112501,3.9881797066789866,10.803625976652933,39.19168389463744
7.136180339887499,4.097651890817773,11.133966005442648,39.52664497389171
7.15,4.1592887067324416,11.314688063467527,39.7290076012494
7.15,4.166674533561268,11.326094014838441,39.76926675215774
7.163819660112502,4.119243354686555,11.273380511596827,39.48135519099913
7.186180339887499,4.093578424489063,11.24080488167101,39.3325759966778
7.2,4.085503623277384,11.222521394801797,39.29144729855515
7.2,4.075220357094851,11.191559528002434,39.25632060658535
7.2138196601125015,4.062902542250694,11.197017440099557,39.13482187990465
7.236180339887499,3.9704952898018333,10.952412069691135,38.75343613794208
7.25,3.856894357109751,10.649905647082138,38.28242056326609
7.25,3.8243911567562394,10.595653939811932,38.09028593631032
7.263819660112501,3.7673366000427064,10.378943028438686,37.96292153311378
7.2861803398874985,3.4852979316049995,9.61162351333276,36.83857597337113
7.3,3.294844097327881,9.098788311805803,36.06571351936354
7.3,3.300306835191128,9.0921950330909,36.10060142764771
7.313819660112501,3.2149014488459713,8.802044195052492,35.949638394428234
7.336180339887498,3.0849667322592955,8.474223478856377,35.36386590253317
7.35,3.107567902994843,8.416480279134573,35.614810916840334
7.35,3.0694816245916345,8.153096554744979,34.64693072761283
7.363819660112501,3.154269593574015,8.677294166857461,36.37284223853859
7.386180339887499,2.977974011227994,7.5898177214471785,31.52176794551249
7.4,2.414913178237632,4.589974183655015,18.872753498371424
7.4,1.6445836149070445,1.8966835012239789,8.802644987387094
7.413819660112502,1.3278678825430963,0.9763628340180084,5.671951424975927
7.436180339887499,1.0509713438645338,0.2628967111147183,3.3329612660599426
7.45,0.9187557555147673,-0.065344643957669,2.2621589182969593
7.45,0.9105728673546767,-0.02350370081291116,2.420160157903514
7.4638196601125015,0.9563978879699273,0.005573920469439036,2.518567350556268
7.486180339887499,0.9671445111950394,-0.006098113795081757,2.4800930299438444
7.5,1.001663041179991,0.01576973955399882,2.5507156310425967
7.5,0.9877120425490866,0.0012816244654928115,2.5037468665312397
7.513819660112501,0.9996227487901413,-0.0011056467644417762,2.4966997666084554
7.5361803398874985,1.0234980192213148,0.0007712409212191736,2.502303075609208
7.55,1.0347784168359426,-0.002077298487671263,2.493833166963258
7.55,1.0366214229183532,0.00011934791557476082,2.5003434140257834
7.563819660112501,1.0500820072521015,8.423793817866323e-05,2.5002468715535264
7.586180339887498,1.0712607870572588,-4.7697608096593195e-05,2.4998594058868684
7.6,1.0841774167034777,0.00016461176923345571,2.5004782320164165
7.6,1.0839855225231085,-5.4441501781870276e-05,2.4998456731852072
7.613819660112501,1.0963621578898624,-1.5025799492091187e-06,2.4999955391090416
7.636180339887499,1.1153140115393096,-1.2574838315401088e-06,2.499996609571469
7.65,1.1263176564501245,-4.925282786390817e-06,2.4999860767639355
7.65,1.1263307987139262,9.594759141089863e-06,2.5000267085789685
7.663819660112502,1.1367258347323843,-6.411931911017997e-07,2.4999982272365804
7.686180339887499,1.1521589078189591,7.860065561067359e-07,2.5000021771737204
7.7,1.1607560740555372,-9.223234876991608e-07,2.4999974215034357
7.7,1.1607557933214174,-1.1997117929103403e-06,2.4999967084859804
7.7138196601125015,1.1685884421805344,1.282127083409211e-07,2.50000035122339
7.736180339887499,1.1795407401834295,-1.2800375895046436e-07,2.4999996492934264
7.75,1.1851966793636983,2.1052786858977148e-07,2.500000578628136
7.75,1.185196599950714,1.210870165538891e-07,2.5000003288982002
7.763819660112501,1.189968222846066,-1.6125788240273376e-08,2.49999995621154
7.7861803398874985,1.1957605415052017,1.4839204214733996e-08,2.500000040296394
7.8,1.198121446018932,-2.7334893450081652e-08,2.4999999256958954
7.8,1.1981214616692357,-1.0236637565830264e-08,2.499999972337171
7.813819660112501,1.1995368463489493,1.5794324291188734e-09,2.5000000042682538
7.836180339887498,1.1998087563028812,-1.3778673470491737e-09,2.4999999962761295
7.85,1.1987282227252594,2.701014091055498e-09,2.5000000072998962
7.85,1.1987282208851542,7.116929677808413e-10,2.5000000019230635
7.863819660112501,1.1966992174092497,-1.219686345464967e-10,2.4999999996703224
7.886180339887499,1.1914338466077583,1.0176515054960213e-10,2.5000000002749454
7.9,1.186979010912819,-2.0751112783656818e-10,2.499999999439325
7.9,1.1869790110718386,-3.5918919727428996e-11,2.499999999902393
7.913819660112502,1.181631785513939,6.334110173395207e-12,2.500000000017133
7.936180339887499,1.1711565060635678,-4.9549735906820534e-12,2.4999999999864553
7.95,1.1636043527004503,1.034229613061653e-11,2.500000000028005
7.95,1.1636043526913296,4.551131693730772e-13,2.5000000000011635
7.9638196601125015,1.1552713687905412,9.656269892367591e-14,2.5000000000001887
7.986180339887499,1.1402374830583948,-4.378458371215109e-14,2.4999999999998144
8.0,1.1300575680316085,2.403830468011771e-13,2.5000000000005804
8.0,1.1300575680315892,2.093514250844937e-13,2.50000000000051
8.013819660112501,1.1192569304060036,-4.967069132321675e-14,2.4999999999997864
8.0361803398875,1.1005991725814468,8.878873346205851e-14,2.500000000000177
8.05,1.08842443371518,-1.1443090919272408e-13,2.499999999999596
8.05,1.0884244337152866,3.762434808155094e-15,2.4999999999999227
8.063819660112502,1.0758276737005907,4.260834606162975e-14,2.5000000000000338
8.086180339887498,1.0547060927973861,1.616086565768603e-14,2.4999999999999867
8.1,1.0412934963875873,5.4842574925825914e-14,2.500000000000081
8.1,1.0412934963875593,3.0539681894479424e-14,2.5000000000000178
8.113819660112501,1.0276838195097586,2.7198952769377416e-14,2.5000000000000004
8.136180339887499,1.0054116531278954,3.106766098669686e-14,2.5000000000000004
8.15,0.9915951294551294,2.1752155632266455e-14,2.4999999999999947
8.15,0.9915951294569808,2.524536135694687e-14,2.500000000000002
8.163819660112502,0.9778187195062168,2.650625231514741e-14,2.5000000000000004
8.186180339887498,0.9557807430778282,3.1533320832394795e-14,2.5000000000000004
8.2,0.9424193366665995,2.3783197633514913e-14,2.500000000000002
8.2,0.94241933666755,2.3888335753949414e-14,2.500000000000002
8.2138196601125,0.9293327440904944,2.6018755748279006e-14,2.5000000000000004
8.236180339887499,0.90889917225069,3.1642342370162844e-14,2.5000000000000004
8.25,0.8968236306365434,2.459299430767684e-14,2.4999999999999996
8.25,0.8968236306366189,2.4506396911763576e-14,2.500000000000002
8.263819660112501,0.8852405163759307,2.5738846055352415e-14,2.5000000000000004
8.2861803398875,0.8676818096533144,3.106726931183573e-14,2.5000000000000004
8.3,0.857642931526177,2.6578295120318854e-14,2.4999999999999996
8.3,0.8576429315261749,2.6488256033015695e-14,2.500000000000002
8.313819660112502,0.8482834775245868,2.5330250666552007e-14,2.5000000000000004
8.336180339887498,0.8346913512589578,3.1392708996092334e-14,2.5000000000000004
8.35,0.8273133054384189,2.659050757358238e-14,2.4999999999999996
8.35,0.8273133054384189,2.6503466088457616e-14,2.500000000000002
8.363819660112501,0.8207594372137295,2.519925476749469e-14,2.5000000000000004
8.386180339887499,0.8119789839838891,3.100267722969065e-14,2.5000000000000004
8.4,0.8077205016240886,2.7866597918091773e-14,2.4999999999999996
8.4,0.8077205016240886,2.7782443012819887e-14,2.500000000000002
8.413819660112502,0.804379706959364,2.494404457706249e-14,2.5000000000000004
8.436180339887498,0.8009568528197109,3.116596095368464e-14,2.5000000000000004
8.45,0.8000827057281565,2.7990054718421772e-14,2.4999999999999996
8.45,0.8000827057281565,2.790589981315955e-14,2.500000000000002
8.4638196601125,0.8001626990547737,2.482945687840671e-14,2.5000000000000004
8.486180339887499,0.8023102604973861,3.120816211113491e-14,2.5000000000000004
8.5,0.8048747989063685,2.79731793284493e-14,2.4999999999999996
8.5,0.8048747989063685,2.788680397714386e-14,2.500000000000002
8.513819660112501,0.8083706066267197,2.484218144215596e-14,2.5000000000000004
8.5361803398875,0.8159550586826414,3.1187221897003164e-14,2.5000000000000004
8.55,0.8217988320150296,2.7794655466097938e-14,2.4999999999999996
8.55,0.8217988320150296,2.770650375794331e-14,2.500000000000002
8.563819660112502,0.8284931017367327,2.5002885018194694e-14,2.5000000000000004
8.586180339887498,0.841042879911822,3.110601028952731e-14,2.5000000000000004
8.6,0.8498025506456648,2.7398971980120785e-14,2.4999999999999996
8.6,0.8498025506456648,2.7312374584198246e-14,2.500000000000002
8.613819660112501,0.8592790651005928,2.5316434870430765e-14,2.5000000000000004
8.636180339887499,0.876013884971787,3.0997629652241687e-14,2.5000000000000004
8.65,0.8871448192075139,2.6862068125407072e-14,2.4999999999999996
8.65,0.8871448192076217,2.6773028238839974e-14,2.500000000000002
8.663819660112502,0.898814374625727,2.564680031079114e-14,2.5000000000000004
8.686180339887498,0.9186937461472162,3.1006326323602574e-14,2.5000000000000004
8.7,0.9315038763055958,2.598365966832802e-14,2.4999999999999996
8.7,0.9315038763062258,2.589184422419268e-14,2.500000000000002
8.7138196601125,0.9446409162520195,2.6036458831801538e-14,2.5000000000000004
8.736180339887499,0.966428836386771,3.093230420849315e-14,2.5000000000000004
8.75,0.9801216906193311,2.478173222186606e-14,2.4999999999999996
8.75,0.9801216906206568,2.4687585309378555e-14,2.500000000000002
8.763819660112501,0.9939094175783993,2.6748263532070897e-14,2.5000000000000004
8.7861803398875,1.0162512189805093,3.080258944003062e-14,2.5000000000000004
8.8,1.0299754419325913,2.3232971102510298e-14,2.4999999999999996
8.8,1.0299754419325913,2.313571556556093e-14,2.500000000000002
8.813819660112502,1.0435566018204963,2.7623719047777726e-14,2.5000000000000004
8.836180339887498,1.0650631794895369,3.05852741333178e-14,2.5000000000000004
8.85,1.0779654654492756,2.1150636797527084e-14,2.4999999999999987
8.85,1.0779654654492756,2.1144641593193764e-14,2.500000000000002
8.863819660112501,1.0904956475243668,2.910839092901316e-14,2.5000000000000004
8.886180339887499,1.1098298266262956,2.911681150823754e-14,2.5000000000000004
8.9,1.1211079739439203,2.1444623854443414e-14,2.4999999999999987
8.9,1.1211079739439203,2.143885069471938e-14,2.500000000000002
8.913819660112502,1.1318081121737191,3.039211104643036e-14,2.5000000000000004
8.936180339887498,1.1477677870955507,2.785796038656495e-14,2.5000000000000004
8.95,1.1567205751956706,2.1695534258007177e-14,2.4999999999999987
8.95,1.1567205751956706,2.1492807533713695e-14,2.500000000000003
8.9638196601125,1.1649253868103249,3.160664017435819e-14,2.5000000000000004
8.986180339887499,1.1765182622648511,2.6640100589559364e-14,2.5000000000000004
9.0,1.1825890501455256,2.3197888054929183e-14,2.4999999999999987
9.0,1.1825890501455256,2.299083146083865e-14,2.500000000000003
9.013819660112501,1.187788399698196,3.1674870232353735e-14,2.5000000000000004
9.0361803398875,1.1942936868388327,2.6335504049617792e-14,2.5000000000000004
9.05,1.197105022313024,2.3681723249057876e-14,2.4999999999999987
9.05,1.197105022313024,2.3681501204466547e-14,2.5000000000000036
9.063819660112502,1.1989756394311653,3.167653139828403e-14,2.5000000000000004
9.086180339887498,1.1999888710113544,2.6277998665549166e-14,2.5000000000000004
9.1,1.19936595885576,2.3855584174723463e-14,2.4999999999999987
9.1,1.19936595885576,2.3852808617163874e-14,2.5000000000000036
9.113819660112501,1.197791537627153,3.147453955177818e-14,2.5000000000000004
9.136180339887499,1.1932497158147455,2.678274833087242e-14,2.5000000000000004
9.15,1.1892312856901741,2.3109736346776825e-14,2.4999999999999987
9.15,1.1892312856901741,2.3108293056850416e-14,2.5000000000000036
9.163819660112502,1.1843097160012284,3.133132993682061e-14,2.5000000000000004
9.186180339887498,1.1744952292785642,2.7330301171399852e-14,2.5000000000000004
9.2,1.1673311277072116,2.173616842071e-14,2.4999999999999987
9.2,1.1673311277072116,2.1532442495698095e-14,2.500000000000003
9.2138196601125,1.1593684089239507,3.1596770028941596e-14,2.5000000000000004
9.236180339887499,1.1448914745397498,2.759865630951981e-14,2.5000000000000004
9.25,1.1350271306585602,2.24755769551099e-14,2.4999999999999987
9.25,1.1350271306585602,2.2079227335323247e-14,2.500000000000002
9.263819660112501,1.1245183460681247,3.0450311048415865e-14,2.5000000000000004
9.2861803398875,1.106279069684505,2.8649303043025454e-14,2.5000000000000004
9.3,1.0943278006188386,2.2561508217214785e-14,2.4999999999999987
9.3,1.0943278006188386,2.2556068124402505e-14,2.500000000000002
9.313819660112502,1.081926335548592,2.911086390831561e-14,2.5000000000000004
9.336180339887498,1.061058747030589,2.9795904443751174e-14,2.5000000000000004
9.35,1.0477636248059166,2.2777557617810933e-14,2.4999999999999987
9.35,1.0477636248059166,2.2776114327884322e-14,2.500000000000002
9.363819660112501,1.0342405422884062,2.7899136737358506e-14,2.5000000000000004
9.386180339887499,1.0120420872195441,3.100252458880027e-14,2.5000000000000004
9.4,0.9982297381408585,2.1754820167528048e-14,2.4999999999999987
9.4,0.9982297381426265,2.138433874421404e-14,2.500000000000002
9.413819660112502,0.9844258379500976,2.7830949572442923e-14,2.5000000000000004
9.436180339887498,0.9622767087500911,2.999335133062467e-14,2.5000000000000004
9.45,0.9488059177857038,2.1932455851469063e-14,2.4999999999999996
9.45,0.9488059177864444,2.202216187185648e-14,2.5000000000000027
9.4638196601125,0.9355794595758258,2.819370286054332e-14,2.5000000000000004
9.486180339887499,0.9148567818207647,3.175612002315346e-14,2.5000000000000004
9.5,0.9025650975078333,2.341016269723566e-14,2.499999999999999
9.5,0.9025650975081703,2.3146262684289786e-14,2.500000000000002
9.513819660112501,0.8907384383893096,2.602524896297568e-14,2.5000000000000004
9.5361803398875,0.8727306478133464,3.0850033298646914e-14,2.5000000000000004
9.55,0.8623823075483537,2.6888491433394716e-14,2.4999999999999996
9.55,0.8623823075483401,2.6801338925966138e-14,2.500000000000002
9.563819660112502,0.8526907719039738,2.523372835950102e-14,2.5000000000000004
9.586180339887498,0.8385175057058065,3.1424838367715053e-14,2.5000000000000004
9.6,0.8307559191649658,2.6476376646657627e-14,2.4999999999999996
9.6,0.8307559191649658,2.6392776852903417e-14,2.500000000000002
9.613819660112501,0.8238020797409977,2.528501569053342e-14,2.5000000000000004
9.636180339887499,0.8143445629657274,3.1006733349344464e-14,2.5000000000000004
9.65,0.8096523080075293,2.7645663536194177e-14,2.4999999999999996
9.65,0.8096523080075293,2.756017636329433e-14,2.500000000000002
9.663819660112502,0.8058685208589677,2.5049165252085254e-14,2.5000000000000004
9.686180339887498,0.8017147760929437,3.112367890185508e-14,2.5000000000000004
9.7,0.8003835944041208,2.789146691384086e-14,2.4999999999999996
9.7,0.8003835944041208,2.7807978142390427e-14,2.500000000000002
9.7138196601125,0.8000051170893883,2.4924122169829575e-14,2.5000000000000004
9.736180339887499,0.8014134040638257,3.108241057502241e-14,2.5000000000000004
9.75,0.8035260620743153,2.813260735479086e-14,2.4999999999999996
9.75,0.8035260620743153,2.8052338230110246e-14,2.500000000000002
9.763819660112501,0.8065764264797171,2.4868385839763994e-14,2.5000000000000004
9.7861803398875,0.8134591847314727,3.112138253741565e-14,2.5000000000000004
9.8,0.8188843275986755,2.751732175454121e-14,2.4999999999999996
9.8,0.8188843275986755,2.7435165250722384e-14,2.500000000000002
9.813819660112502,0.825173876839683,2.5330298660761154e-14,2.5000000000000004
9.836180339887498,0.8371031697967599,3.1147634780346384e-14,2.5000000000000004
9.85,0.8455034884134459,2.7891911003051262e-14,2.4999999999999996
9.85,0.8455034884134459,2.780375929489841e-14,2.500000000000002
9.863819660112501,0.8546411687811902,2.446104826608302e-14,2.5000000000000004
9.886180339887499,0.8708752907861101,3.1986243019551046e-14,2.5000000000000004
9.9,0.8817284940268618,2.869171566999203e-14,2.4999999999999996
9.9,0.8817284940269181,2.8954838526837467e-14,2.5000000000000036
9.913819660112502,0.8931461688138261,2.2659182480150777e-14,2.5000000000000004
9.936180339887498,0.9126757607890134,3.3158612350514135e-14,2.5000000000000004
9.95,0.9253070490429469,3.5679459386976874e-14,2.4999999999999987
9.95,0.9253070490429598,3.549960325699903e-14,2.5000000000000018
9.9638196601125,0.9382948225314958,2.4236248071516694e-14,2.5000000000000004
9.986180339887499,0.959905629037977,4.2722807994065564e-15,2.5000000000000004
10.0,0.9735296499804454,0.0,2.5000000000000004


==> figs/data/sod_exact_reference.csv <==
x,r,u,p
6.7805e-05,1,0,1
0.0026074,1,0,1
0.0049506,1,0,1
0.0074902,1,0,1
0.0098334,1,0,1
0.012373,1,0,1
0.014716,1,0,1
0.017256,1,0,1
0.019599,1,0,1
0.022139,1,0,1
0.024482,1,0,1
0.027021,1,0,1
0.029365,1,0,1
0.031904,1,0,1
0.034247,1,0,1
0.036787,1,0,1
0.03913,1,0,1
0.04167,1,0,1
0.044013,1,0,1
0.046553,1,0,1
0.048896,1,0,1
0.051436,1,0,1
0.053779,1,0,1
0.056318,1,0,1
0.058662,1,0,1
0.061201,1,0,1
0.063544,1,0,1
0.066084,1,0,1
0.068427,1,0,1
0.070967,1,0,1
0.07331,1,0,1
0.07585,1,0,1
0.078193,1,0,1
0.080732,1,0,1
0.083076,1,0,1
0.085615,1,0,1
0.087958,1,0,1
0.090498,1,0,1
0.092841,1,0,1
0.095381,1,0,1
0.097724,1,0,1
0.10026,1,0,1
0.10261,1,0,1
0.10515,1,0,1
0.10749,1,0,1
0.11003,1,0,1
0.11237,1,0,1
0.11491,1,0,1
0.11726,1,0,1
0.11979,1,0,1
0.12214,1,0,1
0.12468,1,0,1
0.12702,1,0,1
0.12956,1,0,1
0.1319,1,0,1
0.13444,1,0,1
0.13679,1,0,1
0.13933,1,0,1
0.14167,1,0,1
0.14421,1,0,1
0.14655,1,0,1
0.14909,1,0,1
0.15143,1,0,1
0.15397,1,0,1
0.15632,1,0,1
0.15886,1,0,1
0.1612,1,0,1
0.16374,1,0,1
0.16608,1,0,1
0.16862,1,0,1
0.17097,1,0,1
0.17351,1,0,1
0.17585,1,0,1
0.17839,1,0,1
0.18073,1,0,1
0.18327,1,0,1
0.18561,1,0,1
0.18815,1,0,1
0.1905,1,0,1
0.19304,1,0,1
0.19538,1,0,1
0.19792,1,0,1
0.20026,1,0,1
0.2028,1,0,1
0.20515,1,0,1
0.20769,1,0,1
0.21003,1,0,1
0.21257,1,0,1
0.21491,1,0,1
0.21745,1,0,1
0.21979,1,0,1
0.22233,1,0,1
0.22468,1,0,1
0.22722,1,0,1
0.22956,1,0,1
0.2321,1,0,1
0.23444,1,0,1
0.23698,1,0,1
0.23933,1,0,1
0.24187,1,0,1
0.24421,1,0,1
0.24675,1,0,1
0.24909,1,0,1
0.25163,1,0,1
0.25397,1,0,1
0.25651,1,0,1
0.25886,1,0,1
0.2614,1,0,1
0.26374,0.99865,0.0015953,0.99811
0.26628,0.98975,0.012177,0.98568
0.26862,0.98159,0.02194,0.97433
0.27116,0.97281,0.032522,0.96215
0.27351,0.96477,0.042285,0.95103
0.27604,0.95611,0.052867,0.9391
0.27839,0.94818,0.06263,0.92821
0.28093,0.93964,0.073212,0.91652
0.28327,0.93181,0.082976,0.90586
0.28581,0.92339,0.093557,0.89442
0.28815,0.91568,0.10332,0.88397
0.29069,0.90737,0.1139,0.87277
0.29304,0.89976,0.12367,0.86254
0.29558,0.89157,0.13425,0.85157
0.29792,0.88407,0.14401,0.84156
0.30046,0.876,0.15459,0.83081
0.3028,0.8686,0.16436,0.82101
0.30534,0.86064,0.17494,0.81049
0.30768,0.85335,0.1847,0.8009
0.31022,0.8455,0.19528,0.7906
0.31257,0.83831,0.20505,0.78121
0.31511,0.83057,0.21563,0.77113
0.31745,0.82348,0.22539,0.76193
0.31999,0.81585,0.23597,0.75207
0.32233,0.80887,0.24574,0.74307
0.32487,0.80135,0.25632,0.73341
0.32722,0.79446,0.26608,0.7246
0.32976,0.78705,0.27666,0.71516
0.3321,0.78026,0.28643,0.70653
0.33464,0.77295,0.29701,0.69729
0.33698,0.76626,0.30677,0.68885
0.33952,0.75906,0.31735,0.67981
0.34186,0.75247,0.32712,0.67155
0.3444,0.74537,0.3377,0.6627
0.34675,0.73887,0.34746,0.65463
0.34929,0.73188,0.35804,0.64597
0.35163,0.72547,0.36781,0.63807
0.35417,0.71858,0.37839,0.6296
0.35651,0.71227,0.38815,0.62187
0.35905,0.70547,0.39873,0.61358
0.3614,0.69925,0.4085,0.60602
0.36394,0.69256,0.41908,0.59792
0.36628,0.68643,0.42884,0.59053
0.36882,0.67984,0.43942,0.5826
0.37116,0.6738,0.44919,0.57537
0.3737,0.66731,0.45977,0.56762
0.37604,0.66136,0.46953,0.56055
0.37858,0.65496,0.48011,0.55297
0.38093,0.6491,0.48988,0.54605
0.38347,0.64279,0.50046,0.53864
0.38581,0.63702,0.51022,0.53188
0.38835,0.63081,0.5208,0.52464
0.39069,0.62512,0.53057,0.51803
0.39323,0.61901,0.54115,0.51094
0.39558,0.6134,0.55091,0.50448
0.39812,0.60738,0.56149,0.49756
0.40046,0.60186,0.57126,0.49124
0.403,0.59593,0.58184,0.48447
0.40534,0.59049,0.5916,0.4783
0.40788,0.58465,0.60218,0.47169
0.41022,0.5793,0.61195,0.46565
0.41276,0.57354,0.62253,0.45919
0.41511,0.56827,0.63229,0.45329
0.41765,0.56261,0.64287,0.44698
0.41999,0.55742,0.65264,0.44122
0.42253,0.55184,0.66322,0.43504
0.42487,0.54673,0.67298,0.42942
0.42741,0.54123,0.68356,0.42339
0.42976,0.5362,0.69333,0.41789
0.43229,0.53079,0.70391,0.412
0.43464,0.52584,0.71367,0.40662
0.43718,0.52051,0.72425,0.40087
0.43952,0.51564,0.73402,0.39562
0.44206,0.51039,0.7446,0.39
0.4444,0.50559,0.75436,0.38488
0.44694,0.50043,0.76494,0.37939
0.44929,0.49571,0.77471,0.37438
0.45183,0.49063,0.78529,0.36902
0.45417,0.48598,0.79505,0.36413
0.45671,0.48098,0.80563,0.3589
0.45905,0.4764,0.8154,0.35413
0.46159,0.47148,0.82598,0.34902
0.46393,0.46697,0.83574,0.34436
0.46647,0.46213,0.84632,0.33937
0.46882,0.4577,0.85609,0.33482
0.47136,0.45293,0.86667,0.32995
0.4737,0.44857,0.87643,0.32551
0.47624,0.44388,0.88701,0.32075
0.47858,0.43959,0.89678,0.31642
0.48112,0.43497,0.90736,0.31178
0.48347,0.43075,0.91712,0.30755
0.48601,0.42632,0.92745,0.30313
0.48835,0.42632,0.92745,0.30313
0.49089,0.42632,0.92745,0.30313
0.49323,0.42632,0.92745,0.30313
0.49577,0.42632,0.92745,0.30313
0.49811,0.42632,0.92745,0.30313
0.50065,0.42632,0.92745,0.30313
0.503,0.42632,0.92745,0.30313
0.50554,0.42632,0.92745,0.30313
0.50788,0.42632,0.92745,0.30313
0.51042,0.42632,0.92745,0.30313
0.51276,0.42632,0.92745,0.30313
0.5153,0.42632,0.92745,0.30313
0.51765,0.42632,0.92745,0.30313
0.52019,0.42632,0.92745,0.30313
0.52253,0.42632,0.92745,0.30313
0.52507,0.42632,0.92745,0.30313
0.52741,0.42632,0.92745,0.30313
0.52995,0.42632,0.92745,0.30313
0.53229,0.42632,0.92745,0.30313
0.53483,0.42632,0.92745,0.30313
0.53718,0.42632,0.92745,0.30313
0.53972,0.42632,0.92745,0.30313
0.54206,0.42632,0.92745,0.30313
0.5446,0.42632,0.92745,0.30313
0.54694,0.42632,0.92745,0.30313
0.54948,0.42632,0.92745,0.30313
0.55183,0.42632,0.92745,0.30313
0.55437,0.42632,0.92745,0.30313
0.55671,0.42632,0.92745,0.30313
0.55925,0.42632,0.92745,0.30313
0.56159,0.42632,0.92745,0.30313
0.56413,0.42632,0.92745,0.30313
0.56647,0.42632,0.92745,0.30313
0.56901,0.42632,0.92745,0.30313
0.57136,0.42632,0.92745,0.30313
0.5739,0.42632,0.92745,0.30313
0.57624,0.42632,0.92745,0.30313
0.57878,0.42632,0.92745,0.30313
0.58112,0.42632,0.92745,0.30313
0.58366,0.42632,0.92745,0.30313
0.58601,0.42632,0.92745,0.30313
0.58854,0.42632,0.92745,0.30313
0.59089,0.42632,0.92745,0.30313
0.59343,0.42632,0.92745,0.30313
0.59577,0.42632,0.92745,0.30313
0.59831,0.42632,0.92745,0.30313
0.60065,0.42632,0.92745,0.30313
0.60319,0.42632,0.92745,0.30313
0.60554,0.42632,0.92745,0.30313
0.60808,0.42632,0.92745,0.30313
0.61042,0.42632,0.92745,0.30313
0.61296,0.42632,0.92745,0.30313
0.6153,0.42632,0.92745,0.30313
0.61784,0.42632,0.92745,0.30313
0.62018,0.42632,0.92745,0.30313
0.62272,0.42632,0.92745,0.30313
0.62507,0.42632,0.92745,0.30313
0.62761,0.42632,0.92745,0.30313
0.62995,0.42632,0.92745,0.30313
0.63249,0.42632,0.92745,0.30313
0.63483,0.42632,0.92745,0.30313
0.63737,0.42632,0.92745,0.30313
0.63972,0.42632,0.92745,0.30313
0.64226,0.42632,0.92745,0.30313
0.6446,0.42632,0.92745,0.30313
0.64714,0.42632,0.92745,0.30313
0.64948,0.42632,0.92745,0.30313
0.65202,0.42632,0.92745,0.30313
0.65436,0.42632,0.92745,0.30313
0.6569,0.42632,0.92745,0.30313
0.65925,0.42632,0.92745,0.30313
0.66179,0.42632,0.92745,0.30313
0.66413,0.42632,0.92745,0.30313
0.66667,0.42632,0.92745,0.30313
0.66901,0.42632,0.92745,0.30313
0.67155,0.42632,0.92745,0.30313
0.6739,0.42632,0.92745,0.30313
0.67644,0.42632,0.92745,0.30313
0.67878,0.42632,0.92745,0.30313
0.68132,0.42632,0.92745,0.30313
0.68366,0.42632,0.92745,0.30313
0.6862,0.26557,0.92745,0.30313
0.68854,0.26557,0.92745,0.30313
0.69108,0.26557,0.92745,0.30313
0.69343,0.26557,0.92745,0.30313
0.69597,0.26557,0.92745,0.30313
0.69831,0.26557,0.92745,0.30313
0.70085,0.26557,0.92745,0.30313
0.70319,0.26557,0.92745,0.30313
0.70573,0.26557,0.92745,0.30313
0.70808,0.26557,0.92745,0.30313
0.71062,0.26557,0.92745,0.30313
0.71296,0.26557,0.92745,0.30313
0.7155,0.26557,0.92745,0.30313
0.71784,0.26557,0.92745,0.30313
0.72038,0.26557,0.92745,0.30313
0.72272,0.26557,0.92745,0.30313
0.72526,0.26557,0.92745,0.30313
0.72761,0.26557,0.92745,0.30313
0.73015,0.26557,0.92745,0.30313
0.73249,0.26557,0.92745,0.30313
0.73503,0.26557,0.92745,0.30313
0.73737,0.26557,0.92745,0.30313
0.73991,0.26557,0.92745,0.30313
0.74226,0.26557,0.92745,0.30313
0.74479,0.26557,0.92745,0.30313
0.74714,0.26557,0.92745,0.30313
0.74968,0.26557,0.92745,0.30313
0.75202,0.26557,0.92745,0.30313
0.75456,0.26557,0.92745,0.30313
0.7569,0.26557,0.92745,0.30313
0.75944,0.26557,0.92745,0.30313
0.76179,0.26557,0.92745,0.30313
0.76433,0.26557,0.92745,0.30313
0.76667,0.26557,0.92745,0.30313
0.76921,0.26557,0.92745,0.30313
0.77155,0.26557,0.92745,0.30313
0.77409,0.26557,0.92745,0.30313
0.77643,0.26557,0.92745,0.30313
0.77897,0.26557,0.92745,0.30313
0.78132,0.26557,0.92745,0.30313
0.78386,0.26557,0.92745,0.30313
0.7862,0.26557,0.92745,0.30313
0.78874,0.26557,0.92745,0.30313
0.79108,0.26557,0.92745,0.30313
0.79362,0.26557,0.92745,0.30313
0.79597,0.26557,0.92745,0.30313
0.79851,0.26557,0.92745,0.30313
0.80085,0.26557,0.92745,0.30313
0.80339,0.26557,0.92745,0.30313
0.80573,0.26557,0.92745,0.30313
0.80827,0.26557,0.92745,0.30313
0.81061,0.26557,0.92745,0.30313
0.81315,0.26557,0.92745,0.30313
0.8155,0.26557,0.92745,0.30313
0.81804,0.26557,0.92745,0.30313
0.82038,0.26557,0.92745,0.30313
0.82292,0.26557,0.92745,0.30313
0.82526,0.26557,0.92745,0.30313
0.8278,0.26557,0.92745,0.30313
0.83015,0.26557,0.92745,0.30313
0.83269,0.26557,0.92745,0.30313
0.83503,0.26557,0.92745,0.30313
0.83757,0.26557,0.92745,0.30313
0.83991,0.26557,0.92745,0.30313
0.84245,0.26557,0.92745,0.30313
0.84479,0.26557,0.92745,0.30313
0.84733,0.26557,0.92745,0.30313
0.84968,0.26557,0.92745,0.30313
0.85222,0.125,0,0.1
0.85456,0.125,0,0.1
0.8571,0.125,0,0.1
0.85944,0.125,0,0.1
0.86198,0.125,0,0.1
0.86433,0.125,0,0.1
0.86687,0.125,0,0.1
0.86921,0.125,0,0.1
0.87175,0.125,0,0.1
0.87409,0.125,0,0.1
0.87663,0.125,0,0.1
0.87897,0.125,0,0.1
0.88151,0.125,0,0.1
0.88386,0.125,0,0.1
0.8864,0.125,0,0.1
0.88874,0.125,0,0.1
0.89128,0.125,0,0.1
0.89362,0.125,0,0.1
0.89616,0.125,0,0.1
0.89851,0.125,0,0.1
0.90104,0.125,0,0.1
0.90339,0.125,0,0.1
0.90593,0.125,0,0.1
0.90827,0.125,0,0.1
0.91081,0.125,0,0.1
0.91315,0.125,0,0.1
0.91569,0.125,0,0.1
0.91804,0.125,0,0.1
0.92058,0.125,0,0.1
0.92292,0.125,0,0.1
0.92546,0.125,0,0.1
0.9278,0.125,0,0.1
0.93034,0.125,0,0.1
0.93268,0.125,0,0.1
0.93522,0.125,0,0.1
0.93757,0.125,0,0.1
0.94011,0.125,0,0.1
0.94245,0.125,0,0.1
0.94499,0.125,0,0.1
0.94733,0.125,0,0.1
0.94987,0.125,0,0.1
0.95222,0.125,0,0.1
0.95476,0.125,0,0.1
0.9571,0.125,0,0.1
0.95964,0.125,0,0.1
0.96198,0.125,0,0.1
0.96452,0.125,0,0.1
0.96686,0.125,0,0.1
0.9694,0.125,0,0.1
0.97175,0.125,0,0.1
0.97429,0.125,0,0.1
0.97663,0.125,0,0.1
0.97917,0.125,0,0.1
0.98151,0.125,0,0.1
0.98405,0.125,0,0.1
0.9864,0.125,0,0.1
0.98894,0.125,0,0.1
0.99128,0.125,0,0.1
0.99382,0.125,0,0.1
0.99616,0.125,0,0.1
0.9987,0.125,0,0.1


==> figs/data/sod_p3_200dof.csv <==
x,r,u,p
0.005419474553921982,0.999999998620274,1.632487412393096e-09,2.4999999951710343
0.01418836858333292,1.0000000010693246,-1.2652563550548274e-09,2.5000000037426737
0.025027317691176883,0.9999999913327204,1.0255251681114997e-08,2.4999999696645507
0.03379621172058782,1.0000000106220317,-1.2568162978645619e-08,2.5000000371771214
0.04463516082843179,0.999999970635293,3.4744793131198873e-08,2.4999998972235264
0.05340405485784272,1.0000000464513619,-5.496198642701453e-08,2.5000001625797568
0.06424300396568669,0.9999999188581359,9.600836478346167e-08,2.499999716003428
0.07301189799509762,1.0000001602243482,-1.8958005241660708e-07,2.500000560785361
0.08385084710294159,0.9999997981406472,2.3884339391391876e-07,2.4999992934917037
0.09261974113235252,1.000000500593595,-5.923107287260596e-07,2.5000017520787288
0.1034586902401965,0.999999484766367,6.096342475147855e-07,2.4999981966771303
0.11222758426960742,1.0000015456500557,-1.8288416574782297e-06,2.5000054097860986
0.1230665333774514,0.9999984019746446,1.8908238876615578e-06,2.4999944068623057
0.13183542740686233,1.0000049566033387,-5.864768869509007e-06,2.5000173482159895
0.1426743765147063,0.9999937507828895,7.394324569919051e-06,2.4999781272577217
0.15144327054411724,1.0000162091696176,-1.917930107592992e-05,2.5000567330929497
0.1622822196519612,0.9999740004759022,3.0764865342575006e-05,2.4999089966552033
0.17105111368137216,1.0000482741286194,-5.71223808933596e-05,2.500168969226876
0.1818900627892161,0.9999079861706746,0.00010889139032430184,2.499677907014203
0.19065895681862705,1.0000959902454831,-0.00011361316961670394,2.5003360512738237
0.201497905926471,0.9998090441684143,0.0002260288437412529,2.499331454267449
0.21026679995588193,0.9999303714862448,8.216961092048185e-05,2.4997567782461183
0.2211057490637259,1.0002437236957005,-0.00028810539674608063,2.5008519175454493
0.22987464309313685,0.9989722725837415,0.001214987978652476,2.496405850437443
0.2407135922009808,1.0018089764142362,-0.002134855750898873,2.506320119734207
0.24948248623039174,0.9987953644067734,0.0014104577412153898,2.4958147871661716
0.2603214353382357,0.9789223679077607,0.02463530626311003,2.4268006298774414
0.26909032936764665,0.9559850059998788,0.0506719202270734,2.348709844268739
0.27992927847549065,0.9255323975208406,0.08409055697250109,2.2471335767314238
0.28869817250490154,0.9003330681947683,0.11067723373341612,2.165057699773538
0.29953712161274554,0.8691356624118627,0.14223201031583185,2.065928629045276
0.30830601564215643,0.8440942661303501,0.16644330586012554,1.9883168446118606
0.3191449647500004,0.8136056270090539,0.1945406578087108,1.8961856239067345
0.3279138587794113,0.7894319747637347,0.215710557399966,1.8249417666222847
0.3387528078872553,0.7602745116419667,0.2399100500315288,1.7411940345458201
0.34752170191666626,0.7373547634022848,0.2578850009812786,1.67697418639699
0.35836065102451026,0.7099219897130534,0.27815177450706435,1.6019976925107415
0.36712954505392115,0.6884625815340485,0.293005771621125,1.544789978702936
0.37796849416176515,0.6628457601965897,0.309605104797312,1.4780750204479611
0.38673738819117603,0.642733966969008,0.321730915916529,1.4269399394459965
0.39757633729902003,0.6184251529525528,0.33527594208090933,1.3665880158278425
0.4063452313284309,0.5991161079850076,0.3451796287486104,1.3197100952348104
0.4171841804362749,0.5756235781947865,0.3561399394337265,1.2639556949063677
0.42595307446568587,0.5569834337556695,0.36395505297238906,1.220763374873448
0.43679202357352986,0.5345754088167122,0.3723190651646689,1.1699694461679824
0.44556091760294075,0.5170236275107428,0.3780719098069622,1.130997269183241
0.45639986671078475,0.4959372751978575,0.38398621793130744,1.0851883151184976
0.46516876074019564,0.479261536337292,0.3878494683297361,1.049730199142997
0.47600770984803964,0.45918382168986704,0.3915735456272706,1.0078584116461424
0.48477660387745053,0.4439783502315554,0.39372128715710786,0.9766988230666672
0.4956155529852945,0.4314846036343315,0.3950124227673883,0.9514679606574629
0.5043844470147054,0.4308260494424725,0.3950564739336676,0.9501771593677241
0.5152233961225494,0.42489452565650687,0.3954631250797481,0.9383860425513565
0.5239922901519604,0.423700915091693,0.39553752290623245,0.9359956832868646
0.5348312392598044,0.42319472245978873,0.395619709145973,0.9349168236879494
0.5436001332892153,0.4266979725618431,0.39540463447011454,0.9418698420572046
0.5544390823970593,0.4237820658717038,0.3955496984666735,0.9361524681693653
0.5632079764264701,0.426471361287239,0.39532708897850155,0.9415880649893897
0.5740469255343141,0.42558634567057435,0.3954238293313282,0.9397415903280594
0.5828158195637251,0.4267472553568264,0.39543485826308644,0.9418953959489745
0.5936547686715691,0.4248715525947191,0.3955536639127003,0.9381871339692051
0.6024236627009799,0.428796586464786,0.3950521644920319,0.9463616221744345
0.6132626118088239,0.42513620768113874,0.3953731352911734,0.9389956400845882
0.6220315058382349,0.4268692071355684,0.39550634271294255,0.942051513397166
0.6328704549460789,0.42595957169471615,0.39567752703585785,0.9400279366557561
0.6416393489754898,0.4289910385846984,0.3951658243264336,0.9465354118802218
0.6524782980833338,0.4247470056204122,0.39456063674626435,0.9395075409239663
0.6612471921127446,0.41845583089423405,0.38843383148628796,0.9372746160017676
0.6720861412205886,0.3983673901707997,0.3684519129871511,0.9308224748331284
0.6808550352499996,0.3640267798513834,0.335897071655454,0.9175574383357273
0.6916939843578436,0.2923059136323686,0.27177188015362175,0.8821249958629959
0.7004628783872545,0.2601128244813272,0.24098566911759303,0.8702750308934339
0.7113018274950985,0.26297681967124203,0.24499462744880435,0.8685030175339412
0.7200707215245093,0.2664125412712485,0.24516740971523615,0.8766628307105165
0.7309096706323533,0.26439727002786145,0.24579882060711816,0.8701964320746014
0.7396785646617643,0.26537734195212576,0.2468860047355269,0.8703184468194898
0.7505175137696083,0.2647241185196718,0.24631801080586072,0.8699962645041627
0.7592864077990191,0.2647835031099923,0.24658375635998497,0.8694613017649624
0.7701253569068631,0.267094069364604,0.24554268865759135,0.8774041212941094
0.7788942509362741,0.26488128224013574,0.2464344286293563,0.8698408849497984
0.7897332000441181,0.26567086270271895,0.24589592847445746,0.8731623252316766
0.798502094073529,0.26515390622794355,0.24681931944496355,0.8700084301283545
0.809341043181373,0.2654732631450028,0.24567311224400015,0.8729341759823619
0.8181099372107838,0.2678684049393865,0.2464705116684582,0.8776301708928789
0.8289488863186278,0.26223898128312173,0.24318331881527686,0.8598423380407209
0.8377177803480388,0.2686361248191195,0.2500539010771329,0.8823687892143076
0.8485567294558828,0.20347610100438615,0.128852669840821,0.5731431886161719
0.8573256234852937,0.1510576062974159,0.03247768754424189,0.333743179756571
0.8681645725931377,0.12630556916770785,0.0013727637275453106,0.25363945454307285
0.8769334666225486,0.12533059880645286,0.00041533415565592213,0.2510541842631047
0.8877724157303926,0.12491406002386772,-9.080738762904057e-05,0.24975997154388807
0.8965413097598035,0.12504914146315443,5.212489832411286e-05,0.25013775791981757
0.9073802588676475,0.12502559007998434,2.708784860037146e-05,0.2500716758244455
0.9161491528970583,0.12497900636638441,-2.22113182193205e-05,0.24994122758296247
0.9269881020049023,0.12499451952751343,-5.799723994946568e-06,0.2499846555508383
0.9357569960343133,0.1250045873855743,4.85517515768553e-06,0.25001284527997
0.9465959451421573,0.12500059568624244,6.304444411098788e-07,0.25000166798121487
0.9553648391715682,0.12499945241309737,-5.795112093507635e-07,0.2499984667594113
0.9662037882794122,0.12500004730189387,5.006140564750358e-08,0.25000013244857994
0.9749726823088231,0.12499998681552202,-1.3953829584436273e-08,0.2499999630823482
0.9858116314166671,0.12499996583647086,-3.6155235446561686e-08,0.24999990434220595
0.994580525446078,0.12500002195525503,2.323523997666093e-08,0.25000006147468296


==> figs/data/sod_p5_200dof.csv <==
x,r,u,p
0.003356352515293361,0.9999999842804106,1.8599699295209678e-08,2.499999944981423
0.010210978335990783,0.9999999664875003,3.965255170410529e-08,2.4999998827062115
0.018360450235437788,1.0000000291502171,-3.449108091217176e-08,2.500000102025948
0.02521507605613521,0.9999999293533905,8.359034430085904e-08,2.499999752736434
0.03192778108672193,0.999999971498047,3.3723907942658135e-08,2.49999990024327
0.03878240690741935,0.9999999769603016,2.7261091198376758e-08,2.49999991936056
0.04693187880686636,0.9999997926547781,2.453335781188414e-07,2.4999992742932715
0.05378650462756378,1.0000001207747589,-1.429000165740499e-07,2.500000422705037
0.060499209658150505,0.999999663073688,3.986563028870895e-07,2.4999988207583956
0.06735383547884792,1.000000459851156,-5.44099988535942e-07,2.5000016094710333
0.07550330737829493,0.9999995383738438,5.461949232142631e-07,2.4999983843292872
0.08235793319899236,1.0000006877233953,-8.137071252131215e-07,2.5000024069816558
0.08907063822957907,1.0000003532551125,-4.179832046848838e-07,2.5000012364057893
0.0959252640502765,0.9999998873600282,1.332950929512657e-07,2.4999996057043363
0.1040747359497235,1.000002768375665,-3.27565737092131e-06,2.500009689505231
0.11092936177042093,0.9999977032920528,2.7176693448094577e-06,2.499991961049366
0.11764206680100764,1.0000027001706069,-3.194918690361377e-06,2.5000094506830752
0.12449669262170507,0.9999961451776842,4.5612574875462e-06,2.4999865076128684
0.13264616452115208,0.9999967416267141,3.854568583560632e-06,2.4999885976061464
0.13950079034184948,1.0000023140121062,-2.7364033241604792e-06,2.5000080946346905
0.14621349537243622,0.9999892740732719,1.26904165144212e-05,2.4999624604094137
0.15306812119313362,1.000013510754191,-1.598413233972271e-05,2.500047282542755
0.16121759309258066,0.9999940613425811,7.0188343753192225e-06,2.4999792332754818
0.16807221891327806,1.0000000904597584,-9.613981300166794e-08,2.500000288419178
0.1747849239438648,1.000025866565911,-3.061439753848428e-05,2.5000905485642715
0.1816395497645622,0.999966684726836,3.943261741412109e-05,2.499883365093873
0.18978902166400924,1.0000255077538127,-3.0244593916141152e-05,2.5000894245531144
0.19664364748470664,1.000017195242119,-2.0334994489179407e-05,2.5000601325895153
0.20335635251529338,0.999934293617341,7.766858269937207e-05,2.499770170370007
0.21021097833599078,1.000074633610817,-8.8303043533541e-05,2.5002612044267023
0.2183604502354378,1.0000504899779854,-6.015597823660001e-05,2.5001776059949954
0.22521507605613522,0.9998742115185819,0.00014932513708712354,2.4995574808884076
0.23192778108672193,1.0001226926953906,-0.00014555140424346602,2.5004303284506793
0.23878240690741934,0.9997713182972318,0.00026949253484534464,2.4991996159547916
0.24693187880686635,0.995796019309882,0.004934982984536001,2.4853663170014317
0.25378650462756375,0.9856412351411155,0.016747298373915195,2.450216724903185
0.2604992096581505,0.9701866085294057,0.03449706205874378,2.397173278894107
0.2673538354788479,0.9513321558920279,0.05567892660604011,2.333358222103295
0.2755033073782949,0.9316613256019146,0.07727170321730337,2.2677417630856502
0.28235793319899233,0.9120046408663502,0.09831190391283166,2.20317256141692
0.28907063822957907,0.8935704684867594,0.11747513785149952,2.1436593473550154
0.29592526405027647,0.8741359196178258,0.13706447754757975,2.082014000278039
0.3040747359497235,0.8547471237975528,0.1560533867686627,2.0214920061453814
0.3109293617704209,0.8356593718475511,0.17419389409936736,1.9628648138851617
0.31764206680100765,0.8178839894728508,0.19051647515727949,1.9092406335988596
0.32449669262170505,0.7991519979915986,0.2071063944801706,1.853740460320811
0.3326461645211521,0.7804477324699353,0.22311366102447394,1.7992290723660531
0.3395007903418495,0.7620198517604972,0.23833251220946267,1.7464027998661886
0.34621349537243623,0.7448626575807098,0.25192844741110654,1.6981139108821268
0.35306812119313363,0.7268205152134087,0.2656167639109588,1.6482573397722469
0.36121759309258067,0.7088613914608637,0.27868718760335376,1.5994493666671348
0.36807221891327807,0.691235318149276,0.2909687286498306,1.5523401876255323
0.3747849239438648,0.6748986758044226,0.30178669725803914,1.5094792729111774
0.3816395497645622,0.6577900759664679,0.3125218788988622,1.4654076761316055
0.38978902166400925,0.6408088221418968,0.32263934996132715,1.4223805821089996
0.39664364748470665,0.6241713015413162,0.33202365277692597,1.3809104471738864
0.4033563525152934,0.6087588873637642,0.34017028943877115,1.3431861039843354
0.4102109783359908,0.592611516283249,0.3481308094999239,1.3043673822307729
0.4183604502354378,0.5765850994573805,0.35551291017632336,1.2664582514649794
0.4252150760561352,0.5609029637094574,0.36222293572886,1.2299527318672658
0.4319277810867219,0.5464308341761626,0.3678878212616774,1.1968466160571314
0.4387824069074193,0.5313621926814983,0.3732434918852704,1.1629606865356563
0.44693187880686636,0.5164924738719012,0.3780414929907461,1.1300271952094232
0.45378650462756376,0.5020118703820283,0.3822335533440565,1.0984323999239265
0.4604992096581505,0.48871373494304404,0.3855965201559387,1.0698845374895636
0.4673538354788479,0.4749829228474439,0.38857380967221977,1.0408627924826133
0.47550330737829494,0.4616764488602002,0.39102992306023243,1.0131157231961576
0.48235793319899234,0.44939360674723206,0.3929226856310456,0.9878196184058856
0.4890706382295791,0.4402186218628781,0.39408552062843716,0.9691349251411416
0.4959252640502765,0.4339812810564967,0.3947522083643483,0.9565320156696508
0.5040747359497235,0.430928931999249,0.395033610302502,0.9503934919544205
0.5109293617704209,0.43003395027031466,0.39510889155093365,0.9485935648731199
0.5176420668010075,0.4289163925042303,0.39519512152825664,0.9463626396967362
0.5244966926217051,0.42805723494037173,0.39526282976262117,0.9446479911876722
0.532646164521152,0.4275132501616692,0.39530683131260647,0.943557636824288
0.5395007903418495,0.42802447491636547,0.39526834541305095,0.9445768903598122
0.5462134953724361,0.4265837263812245,0.39536311360417087,0.9417129906310602
0.5530681211931336,0.42344571404929354,0.39555982265068323,0.9354767803243617
0.5612175930925806,0.42232574341776297,0.39563375689480496,0.9332471765273723
0.5680722189132781,0.4246505453954659,0.3954727698084066,0.937881882948614
0.5747849239438647,0.4263210113529947,0.39538744783611446,0.9411896632825287
0.5816395497645622,0.42539709452400476,0.39544515575900985,0.9393484091389304
0.5897890216640091,0.42504462118546815,0.3954675523594984,0.9386401653494996
0.5966436474847067,0.426482401055795,0.39536820646159465,0.9415045113687812
0.6033563525152933,0.42684445500351637,0.39534233018913467,0.9422403587476247
0.6102109783359908,0.42528738142861666,0.39546743833188847,0.9391109201759145
0.6183604502354377,0.4256433317515316,0.39544377352280424,0.9398113624734992
0.6252150760561352,0.42700414560719213,0.3953022376785764,0.9426025461285399
0.6319277810867219,0.4263911775827353,0.39533384205440536,0.9413944506540229
0.6387824069074194,0.42500643669818733,0.39551500221549973,0.9384974545346887
0.6469318788068663,0.4243787130880351,0.3941616791283391,0.9394501625664348
0.6537865046275638,0.420880434327137,0.38933252967260246,0.9404732814783727
0.6604992096581505,0.41013732988656215,0.38037822928469456,0.9341409700061212
0.667353835478848,0.3941954659072212,0.36737105105191914,0.9243244055954238
0.6755033073782949,0.37469323075561434,0.34902009154923147,0.9163698273994072
0.6823579331989924,0.3476001238814077,0.3222485003747719,0.9075302377077628
0.689070638229579,0.31437763563636806,0.29084621015291034,0.8942328202201874
0.6959252640502765,0.2873818524278875,0.26597701105691757,0.8823681003722819
0.7040747359497235,0.27398751764855633,0.25312563216442296,0.8775238149484093
0.710929361770421,0.2685170382355915,0.24706378280863972,0.8774012869996597
0.7176420668010076,0.2634284633204491,0.24312336061079842,0.8735341777730783
0.7244966926217051,0.26014135732966065,0.24166277244588963,0.8686804048638845
0.732646164521152,0.2609381880773346,0.2434046627970891,0.8667773507965223
0.7395007903418496,0.2639083792160669,0.2449345524055534,0.8707819883536224
0.7462134953724362,0.265548813871708,0.24473798020344928,0.8752411680704599
0.7530681211931337,0.2648879547237216,0.24502426157716511,0.8728319233429562
0.7612175930925806,0.26368975475257683,0.24538575452330746,0.8689564811344883
0.7680722189132781,0.262212716229929,0.24510974169429744,0.8659030463880769
0.7747849239438648,0.2635805912118531,0.24482688941720376,0.8700484966763825
0.7816395497645623,0.26646347779034496,0.24621541870200606,0.8741828986216598
0.7897890216640092,0.26734872028914436,0.2477143617430348,0.873011925528028
0.7966436474847067,0.26611745949293697,0.24797806188404486,0.8693342068412024
0.8033563525152934,0.2638498036451405,0.24667377722735606,0.8665905893569426
0.8102109783359909,0.2638430787526232,0.24534751711459435,0.8696371903022919
0.8183604502354378,0.26480841473764166,0.24503639642405362,0.8729654911293103
0.8252150760561353,0.26344720338582917,0.24199155336511302,0.8665356581539325
0.8319277810867219,0.26598087356029854,0.24680983940105183,0.8757123036326536
0.8387824069074193,0.2606036322157357,0.23250331264469148,0.8368687533279966
0.8469318788068664,0.22635664031035552,0.16491674687406774,0.6648935665909852
0.8537865046275638,0.18241441969294012,0.08466671390834776,0.4633579056617836
0.8604992096581504,0.14183668265023955,0.018155340329398285,0.295999437391478
0.8673538354788479,0.13181320515624043,0.007723579154854435,0.27001152473388945
0.8755033073782948,0.12584976605308829,0.0008377791834790793,0.25232302643665977
0.8823579331989924,0.1251823768718619,0.00019153851214829144,0.2505189771242674
0.889070638229579,0.12442657401200719,-0.0006738567535248636,0.24833388465343215
0.8959252640502765,0.1250931475347977,0.00010192686503210699,0.2502671332101323
0.9040747359497234,0.12494840357669079,-5.5949660111120905e-05,0.24985318257035752
0.9109293617704209,0.12498079510355069,-2.0336476313829256e-05,0.24994622321094428
0.9176420668010076,0.1249619578045379,-4.120406829727344e-05,0.24989187064891555
0.9244966926217051,0.12498742817474512,-1.327571559828792e-05,0.24996487715701132
0.932646164521152,0.12500773669506057,8.176683288638502e-06,0.2500216349627335
0.9395007903418495,0.12500221972983516,2.3500199679833117e-06,0.2500062172924132
0.9462134953724362,0.1250078629555094,8.31441546795303e-06,0.25002199912508094
0.9530681211931337,0.12500021413608892,2.2831104853085577e-07,0.25000060323333956
0.9612175930925806,0.1250002995629044,3.162991635790872e-07,0.2500008373316091
0.9680722189132781,0.1250008379374246,8.867770068191309e-07,0.25000234621072537
0.9747849239438647,0.12500056877269725,6.013915612370242e-07,0.25000159152308576
0.9816395497645622,0.12500055760374398,5.901393331476641e-07,0.2500015613670384
0.9897890216640092,0.12499975098462948,-2.635504902920197e-07,0.24999930273119755
0.9966436474847067,0.12499978993261784,-2.223255900292248e-07,0.2499994117967077


==> figs/data/tgvstats120dofp4filtere4v2_post.csv <==
t,dEdt,enst,adiv-enst-ratio,abs-div
0.030000000000000065,0.00044023390456690147,0.0004685798532378391,26.919154574023253,0.012613773499582521
0.08000000000000089,0.00044255444250304143,0.0004682569642109423,30.885463170663915,0.014462333222543948
0.12999999999999962,0.0004448498976570955,0.00046852032264537737,26.478826832732672,0.012405868490942986
0.17999999999999466,0.00044712027002906363,0.0004695278155591172,33.023594121845406,0.015505496009940977
0.22990000000098915,0.0004493655596189459,0.0004707372441667283,28.20534906563151,0.013277308289915982
0.2799000000009837,0.00045158576642674223,0.00047182508834436296,23.377114340377638,0.011029909038884953
0.32989999999999675,0.00045378089045245264,0.0004729396786684853,32.71713848893831,0.01547323296391082
0.37989999999999124,0.0004559509316960798,0.0004743828818907551,21.80718886178477,0.010344957098189434
0.4298000000009857,0.00045919229620360616,0.00047646192163790967,33.585684635473406,0.016002299840942476
0.4798000000009802,0.0004603763459195185,0.0004790530566644237,28.906088700673926,0.013847550148270804
0.5297999999999967,0.0004554630932878255,0.00048157698304010803,24.445536181743634,0.0117724075632019
0.5797999999999912,0.0004597298210681283,0.00048387564644820826,33.662882651738926,0.016288649104420346
0.6297000000009857,0.0004651259855777786,0.00048658319254208694,17.92852272186098,0.008723717823566462
0.6797000000009802,0.00046241917627286674,0.0004901445114222317,33.7455052247798,0.016540174171096062
0.7296999999999968,0.00046834203783127697,0.0004940869815860749,26.791049989543893,0.013237109022855386
0.7796999999999913,0.00047173213512140494,0.0004978832745190111,26.078369883920182,0.012983984191924144
0.8296000000009858,0.0004771410928853249,0.0005017073363339645,32.98222527000273,0.016547424386579843
0.8796000000009803,0.00047565829572133875,0.0005060280738919751,17.349987106157016,0.008779580557379237
0.9295999999999968,0.00048414077388048507,0.000510948659964124,31.594629249378208,0.016143233477033114
0.9795999999999913,0.0004919208598479355,0.0005163074437263617,23.851065180377937,0.012314482493431766
1.0295000000009857,0.0004939082456922783,0.0005218232267252246,26.208427186006393,0.013676166041594953
1.0795000000009802,0.0004996630772795362,0.0005273485289066465,30.507566220788437,0.016088120167054885
1.1294999999999968,0.0005066580181217325,0.0005331767751262296,21.866239501616903,0.011658571061609875
1.1794999999999913,0.0005173480195630712,0.0005397766655629055,27.538123145787573,0.014864436287493886
1.229400000000986,0.0005193495346113683,0.0005469722402151038,23.451569212161427,0.012827357348535493
1.2794000000009804,0.000530072487819062,0.0005542300926382308,22.104732298175982,0.012251107829361367
1.3293999999999968,0.0005385640614067042,0.0005615293000356455,28.579949808057194,0.016048479210772237
1.3793999999999913,0.0005454274437074806,0.0005693794233484083,23.122257700603388,0.01316533775608285
1.429300000000986,0.000553567077816889,0.0005779296920302608,24.893382859427597,0.014386625089540365
1.4793000000009804,0.0005648678826738143,0.0005869463403895298,25.507887045146244,0.014971760952218085
1.5292999999999968,0.0005776997965345913,0.0005962409348372132,16.57401616339849,0.009882106891271798
1.5792999999999913,0.0005815786231202527,0.0006058235583786193,27.7747720986562,0.01682661126596309
1.6292000000009856,0.0005948656044084723,0.0006158052007695715,19.862979324187982,0.012231725970613429
1.6792000000009804,0.0006068753877506022,0.0006264456113956511,24.49393065028339,0.015344115361699455
1.729199999999997,0.0006193811829307218,0.0006377676942598948,24.880362510495452,0.015867891430669013
1.7791999999999917,0.0006279089753383875,0.0006494946947761583,15.697680535444285,0.010195560228062027
1.8291000000009858,0.0006417115180474259,0.0006614130555253248,26.167743942117276,0.017307687476960095
1.8791000000009805,0.0006568057655961736,0.0006738688014474266,16.39029448865257,0.011044908102438671
1.929099999999997,0.0006659939129182327,0.000687144944797253,23.22448984706667,0.01595859079390699
1.9790999999999914,0.0006828536126422475,0.0007010391949057833,22.37958084344889,0.0156889633368203
2.02900000000105,0.0006971445054588179,0.0007152814105286304,17.093410291494173,0.012226598624044559
2.0790000000011557,0.0007134585821229223,0.0007300697486934667,23.495377764328918,0.017153264539861678
2.1290000000000613,0.0007243496576780929,0.0007455362710598884,13.881680727882975,0.01034929648590979
2.179000000000167,0.0007434689362167119,0.0007616218026712944,20.4842732332387,0.015601269106310602
2.2290000000000614,0.000762736148104969,0.0007783451518855438,19.633421749726764,0.015281578633824018
2.279000000000167,0.0007772347169022766,0.0007957858135090137,17.109927601798063,0.013615837655677197
2.3290000000000615,0.0007957599821459076,0.0008138180410108871,20.62679679427218,0.01678645935944423
2.379000000000167,0.0008137738613279531,0.0008324010404608844,15.493939002668668,0.012897170946658877
2.4290000000000616,0.0008361902719991823,0.0008517577691126833,16.343963660219423,0.013921098025687261
2.479000000000167,0.0008524841417286764,0.0008719398554048057,18.309409850512793,0.01596470417760345
2.529000000000061,0.0008765147658758961,0.0008927371616184786,14.93874802323421,0.013336375508395766
2.5790000000001667,0.000898369352340478,0.0009142049837552899,18.58858607182007,0.016993778027822076
2.6290000000000613,0.0009192975941415188,0.0009365965149286808,16.051489608850396,0.015033769227063216
2.679000000000167,0.0009426928399622935,0.0009597648094325781,14.119949668869008,0.013551830803139658
2.7290000000000614,0.0009679061232113166,0.0009835143734083457,17.648198685006015,0.017357257071469682
2.779000000000167,0.0009961183499299748,0.001008129911997879,11.181678080979266,0.01127258413976624
2.8290000000000615,0.0010175781914389956,0.001033841079018147,17.15934115706833,0.01774003177706402
2.879000000000167,0.0010470139487858,0.001060354198964391,14.174436419377225,0.015029923175240429
2.9290000000000616,0.00107460526808452,0.0010874901232277004,13.701495336225397,0.01490024085159552
2.979000000000167,0.001104920777855642,0.0011155876307689426,16.1412645393666,0.018006995065086732
3.029000000000061,0.0011339587427892542,0.001144760132461268,9.517371748168877,0.010895107743116934
3.0790000000001667,0.0011657309616134174,0.0011748580652777853,15.651587779993704,0.01838839413772883
3.1290000000000613,0.0011999852899612427,0.0012060713876636663,11.710558476690617,0.014123769512298762
3.179000000000167,0.0012310848929181308,0.001238520952873246,12.861449230894634,0.015929174356778496
3.229000000000062,0.0012703891888947686,0.0012719204603435835,14.203782900215915,0.018066082085062947
3.279000000000167,0.0013075032715649385,0.0013064985809159942,9.774706715317542,0.012770640452432409
3.329000000000062,0.001349027333463487,0.0013430033255500803,13.324054328948629,0.017894249273587952
3.379000000000167,0.0013884219957081654,0.0013813867911963292,10.219636163786333,0.014117270407486768
3.4290000000000616,0.0014351293367615833,0.001421059789299652,11.362514405889927,0.0161468123275482
3.479000000000167,0.0014848152343917974,0.0014624017926392694,12.436287859543175,0.01818684965957392
3.529000000000061,0.0015342208068763622,0.001506347481810395,9.980321410959032,0.015033832025056508
3.5790000000001667,0.0015903228942048618,0.0015528951943894773,11.495788294947527,0.017851754398942817
3.629000000000061,0.0016460435825366602,0.0016017657887690392,10.180385241362751,0.016306592796104094
3.679000000000167,0.0017098779070705433,0.0016533232302038854,9.401987312093457,0.0155445240331663
3.729000000000062,0.0017729531666175178,0.001707617171814484,11.50176876488891,0.01964061784916377
3.779000000000167,0.0018442985848325386,0.0017644059821653815,9.312221690272114,0.01643053965756634
3.829000000000062,0.0019161496134561665,0.0018244098258361585,10.262008888655222,0.018722109849280584
3.879000000000167,0.0019907111613870977,0.0018882371348324565,9.897949217879445,0.018689675271885836
3.9290000000000616,0.0020708727482963794,0.001954851151087213,7.826145619339259,0.015298949772541502
3.979000000000167,0.0021530758482200324,0.002023593233184484,10.532679388322888,0.021313858737511886
4.028999999999932,0.0022413953155196683,0.0020955685927073545,7.827065030403697,0.01640215165079202
4.078999999999816,0.002326431111025563,0.002171258469448408,9.622648519337528,0.020893257096136788
4.1289000000007,0.0024194277198673437,0.002249191388857456,9.297638894961077,0.020912169339252606
4.178900000000583,0.002511467746218441,0.0023295102222467053,7.805452695291732,0.018182881842945187
4.228899999999933,0.0026083129182108856,0.0024135493340068813,9.970504326171346,0.02406430407614358
4.278899999999816,0.002706065965207472,0.002501747527016128,6.974839636891536,0.01744928781292747
4.3288000000007,0.002804525532609775,0.002593166402072123,9.012008094504132,0.02336963660587013
4.378800000000584,0.0029058785674780027,0.0026872078485404706,7.94625930801851,0.02135325037904511
4.428799999999933,0.0030044618212924654,0.0027821360626044856,7.560778983850327,0.021035115872352093
4.478799999999817,0.0031096328566627114,0.002877384215845138,8.372947122094988,0.024092185889222094
4.5287000000007005,0.00321011887481611,0.002975744089776195,6.565829913992563,0.01953822956103911
4.578700000000584,0.003313137985760093,0.003079504076955232,7.524460181558643,0.023171605805997145
4.628699999999934,0.003412314799658751,0.00318567991439196,7.222088432022027,0.023007262057855096
4.678699999999817,0.0034850757020747094,0.003291859848472643,6.859364399316297,0.022580066252151986
4.728600000000701,0.0036149177902398046,0.003398503536861361,7.607808247141815,0.02585516323567449
4.778600000000584,0.003608660024086472,0.003506867921644846,6.667073125073707,0.02338054487358144
4.828599999999934,0.0038434681318010467,0.0036155915686491057,6.757821445239992,0.02443352223984583
4.8785999999998175,0.004039886004050776,0.0037230335300814897,6.7702187173373565,0.025205751290632274
4.928500000000701,0.004137780387794948,0.0038279268352032106,5.953171933913354,0.02278830660040552
4.978500000000585,0.004244763368148552,0.003929640986903143,6.76816720987111,0.026596467274123403
5.028499999999934,0.0042458446467472915,0.00402878278896918,5.8851057455897555,0.02370981273909564
5.078499999999817,0.004418333956051126,0.004126801744255193,5.805008600966812,0.02395611961988624
5.128400000000701,0.004628054119850319,0.004222439150273053,6.135789303823401,0.02590799697429057
5.178400000000584,0.00464382675988408,0.0043137448413803434,4.97730310099032,0.02147081557588338
5.228399999999934,0.0047180232536153,0.0043988859762211,6.123697892862989,0.026937448783529706
5.2783999999998175,0.00468389248742725,0.004477360577719079,5.3881932250505065,0.024124883930974162
5.328300000000701,0.004760763795080313,0.004549097225804362,5.556368552546494,0.025276460767935854
5.378300000000585,0.004904594334164466,0.004613961985119781,5.958153981969413,0.027490695974296916
5.428299999999934,0.004871135808431241,0.004672284356308387,4.806901531697258,0.022459210828863922
5.478299999999818,0.00492346262183083,0.00472535126383295,6.067158724649057,0.028669456147395533
5.528200000000702,0.005009204343579333,0.004774613912756739,4.912190172611887,0.023453811540259644
5.578200000000585,0.005087528694087141,0.004822607764304214,5.548372402644089,0.02675762382824261
5.628199999999935,0.005199170738457308,0.004872482421058083,5.429685567137065,0.026456047477748143
5.678199999999818,0.005155023689065921,0.004926271397403918,4.916164429597736,0.024218360214461877
5.728100000000702,0.005221451993636389,0.0049842420699342865,5.469426460104231,0.027260945460863266
5.7781000000005855,0.005288488432414308,0.005047418618183038,4.8849929268403045,0.024656604248626205
5.828099999999935,0.005464462089905208,0.005117750986533471,5.109914944921743,0.02615127225047538
5.878099999999819,0.00553326138661128,0.00519578653192494,5.39893278235115,0.02805170223730815
5.9280000000007025,0.005574817584248372,0.005278825815939454,4.975016779942213,0.02626224701269093
5.978000000000586,0.0056699098995148245,0.005362086606574314,5.473182503111849,0.02934767859527292
6.027999999999935,0.005776825468104967,0.005441789833829084,5.2131499924044205,0.028368866630892543
6.077999999999818,0.005955227155350486,0.005518632803863896,5.09037451770777,0.02809190779737496
6.127900000000702,0.0060383074132597326,0.0055955790453679575,5.546479012105377,0.031035761735710016
6.1779000000005855,0.006172413605975741,0.005674215764592321,4.883301458603676,0.027708906119665654
6.227899999999935,0.006182725382988334,0.005754919828192215,5.373725581434235,0.03092535989985962
6.277899999999819,0.0063208232995054115,0.005837666047789476,5.075772500079461,0.02963066479001738
6.327800000000702,0.006473656450685923,0.005921254732787701,4.773471737639335,0.028264942118325247
6.377800000000586,0.00658751638295524,0.0060023006856615956,5.2975291049735675,0.0317973625790951
6.427799999999936,0.006642721198259769,0.006074884131148194,4.5486724805134156,0.02763265826966144
6.477799999999819,0.006627350768588388,0.006133853632875775,5.185566928452042,0.031807508542606035
6.527700000000704,0.0067813392922598924,0.006182764613032952,5.0907233203760205,0.03147474399996247
6.577700000000587,0.006825104351227878,0.006226836590525638,4.829325416278507,0.030071420209638464
6.627699999999936,0.006935636700975387,0.006269407673956209,5.4656303576602046,0.0342662649073229
6.6776999999998194,0.006945226197795891,0.006315922385104286,4.505505064099688,0.028456420290547936
6.727600000000703,0.006960608484904792,0.00636903262156627,5.27723399716769,0.033610875479599574
6.777600000000587,0.0070135343158570914,0.00642992042647161,4.653825387176,0.029923726918235114
6.8275999999999355,0.007094162235232887,0.006498240277842978,4.760298427412926,0.030933562975567267
6.877599999999819,0.007258982267576083,0.006570193106219464,4.8827683122688565,0.03208073070453569
6.927500000000704,0.007246416207814887,0.006642714735963677,4.393537724302872,0.029185017784239008
6.977500000000587,0.007314963818286804,0.006715210188688357,4.694420322986025,0.03152401918290144
7.027499999999935,0.007408139961385748,0.006787659640140726,4.6065016899681215,0.03126736560323667
7.0774999999998185,0.007594572260959666,0.006859596772938525,4.541904761771509,0.03115563524684196
7.127400000000703,0.007701609367054916,0.006930987387965204,4.910101660950768,0.034031852685676774
7.177400000000587,0.007788216927997084,0.007008484395711087,4.546852977126432,0.031866548139783096
7.227399999999936,0.007904460057275749,0.007096251814486182,4.680459704412679,0.033213720670067934
7.27739999999982,0.008006277241055158,0.007194564311927029,4.705365422925218,0.03385305414635321
7.327300000000703,0.008227084198528937,0.007306472577554378,4.376646040650504,0.031977844277674854
7.377300000000586,0.008370256284704166,0.007437131719035233,4.798720391414869,0.03568871563377269
7.427299999999937,0.008538105822604678,0.007582347691074237,4.292678182607841,0.032548578506421316
7.47729999999982,0.008587284102354441,0.0077304188497961815,4.419812424575568,0.03416700127950233
7.527200000000704,0.008772788131378825,0.007873582918875901,4.360436521410694,0.03433225851382189
7.5772000000005875,0.008987442886781756,0.008012925361370634,3.9590579049098267,0.03172363549338684
7.627199999999936,0.009123784857128666,0.008153879422850039,4.406179740103052,0.035927458316205
7.67719999999982,0.009249422521362285,0.008297721060118684,4.041721202217233,0.03353707513876614
7.727100000000705,0.00931162989356265,0.008438630113244083,4.204899852013959,0.03548359451438059
7.777100000000589,0.009531590095236037,0.008568059948972185,4.400869212225611,0.03770691123793502
7.8270999999999376,0.009670216499935961,0.008685406137223507,4.0197330001829625,0.03491301366978896
7.877099999999821,0.009895847349783486,0.00879746617339036,4.599989289187231,0.04046825016958264
7.927000000000705,0.010042594928615959,0.00891388741501344,4.096078226323363,0.0365119801525344
7.977000000000588,0.010176652092569705,0.009044139279880832,4.512493648779756,0.04081162105914177
8.026999999999937,0.010388593745481386,0.00918037732673467,4.339733615028491,0.03984039208347585
8.07699999999982,0.01059935894194279,0.009303248066357845,4.32212805930176,0.04020982951025009
8.126900000000704,0.010842921461047204,0.009408153660174499,4.512963634991745,0.042458655340782
8.176900000000588,0.01092974909057118,0.009509690525976017,4.29603223082013,0.04085393700471781
8.226899999999938,0.01113244663287433,0.009625951759406287,4.350559867898271,0.04187827941479775
8.276899999999822,0.011353779350463476,0.009764796677815935,4.399842836358408,0.04296357071138482
8.326800000000706,0.011628913054029556,0.009920942377963995,4.177724836347653,0.04144696737239413
8.376800000000589,0.011836381669733095,0.010086911416417715,4.331310278106539,0.043689543092280236
8.426799999999938,0.012000027050487246,0.010231813319277099,4.236658896233602,0.043348702923716786
8.476799999999821,0.01216677020401004,0.010290089542082282,4.335933384098573,0.04461714277087817
8.526700000000705,0.012258872719671167,0.010266006980334206,4.733557535341088,0.048594734699625185
8.576700000000589,0.012433338158575672,0.010263783143976387,4.509448214905676,0.04628399857678329
8.626699999999937,0.012492191780058674,0.010310573373880005,4.710999754812053,0.04857310863632038
8.676699999999821,0.01254845526473497,0.010343878173555657,4.428241047484812,0.04580518591832139
8.726600000000705,0.012478610179121405,0.010336526867785719,4.489342164968092,0.046404205906875995
8.776600000000588,0.012470036604744977,0.010308797175599379,4.644506473667991,0.047879275217801616
8.826599999999939,0.01246715934814535,0.01030226011890993,4.4016695168123565,0.04534714431967748
8.876599999999822,0.01241104293151666,0.010358572651762545,4.55279280238446,0.04716043501192103
8.926500000000706,0.012411205493364112,0.010408156089914933,4.366911355427166,0.04545149501810793
8.97650000000059,0.012287176191871349,0.010366485146887797,4.325060870724159,0.044835679275747595
9.026499999999938,0.012237861405365147,0.010244498694274264,4.745154935793405,0.04861173354386462
9.076499999999822,0.012099236929405413,0.010118770508337746,4.4149792800256895,0.04467416213364616
9.126400000000706,0.012029716044397653,0.010050560394355864,4.846269533447485,0.04870772463324076
9.176400000000589,0.011880741823045453,0.010007086664735378,4.462491948687655,0.04465654367120122
9.22639999999994,0.011645031174578675,0.009937304617549544,4.648132980254027,0.04618991332766266
9.276399999999823,0.011480200684646297,0.00987751726002328,4.572407460225657,0.04516403360823813
9.326300000000707,0.011333638891570703,0.00984524970512383,4.361590775733056,0.04294095029865668
9.37630000000059,0.01129261839901632,0.00981144562585076,4.457775569015178,0.04373722260763835
9.426299999999939,0.011157481188990728,0.009770284848171462,4.318747784644186,0.04219539604338316
9.476299999999823,0.01110629141568375,0.009758149905747611,4.2659856034987,0.041628127014701505
9.526200000000706,0.01106119708768027,0.009787480383368265,4.413203746300474,0.04319414509472323
9.57620000000059,0.011108843090922159,0.009832316325659849,4.275856414476918,0.04204157283023879
9.62619999999994,0.011173635298087568,0.00987904374603513,4.407806983569262,0.04354491801475989
9.676199999999824,0.011200734331840507,0.00992812231206625,4.379621233868665,0.04348141529037062
9.726100000000708,0.011237637926487055,0.009965141500649524,4.1748418325680285,0.04160288960437137
9.776100000000591,0.011217552127480246,0.009981379629145505,4.430549521732744,0.04422299674214357
9.82609999999994,0.011326557972983535,0.009984691388292017,4.105583653677687,0.04099298575078808
9.876099999999823,0.011338643684137787,0.009984857554943048,4.367996159752329,0.04361381945566527
9.926000000000707,0.011352606506425946,0.009985744854160804,4.255346210229203,0.04249280152146895
9.97600000000059,0.011273099650795097,0.009983411303965305,4.100119848877873,0.040933182846899875
10.02599999999994,0.011241980151716607,0.009971294124775543,4.3090116551084225,0.04296642260017195
10.075999999999823,0.011264492019020626,0.00994823769795483,4.1066187367118125,0.040853619327684096
10.125900000000707,0.01122124965105861,0.009915436303369418,4.3200731031714295,0.042835409680395765
10.17590000000059,0.011237065939829864,0.009883815194244241,4.431764591670135,0.043802742208462905
10.22589999999994,0.011139430681138285,0.00986464840339186,4.2892855196125925,0.04231229355273818
10.275899999999824,0.011154093234857452,0.009852568937691845,4.720971121711438,0.04651369342951434
10.325800000000708,0.011142541818460017,0.009838747066310681,4.367506971603977,0.04297079640396008
10.375800000000591,0.011185970506478635,0.00982774438715068,4.759603245290941,0.046776164078972206
10.42579999999994,0.011191520978840061,0.00982633873531561,4.545026949791011,0.044660974369784764
10.475799999999824,0.011132486859350553,0.009834258741261329,4.552234367128352,0.044767850617202225
10.525700000000707,0.011159884230865825,0.009841880635877362,4.540449251160315,0.044686559563178574
10.575700000000591,0.011157805373739576,0.009840939546636179,4.305922298933233,0.04237432103631462
10.625699999999942,0.011222039166178002,0.009831930562571985,4.393501058716407,0.04319659733588622
10.675699999999825,0.01116967570087302,0.009817920268180997,4.412043287315958,0.04331708921463126
10.725600000000709,0.011157997254053947,0.009800808410937199,4.361034301807037,0.04274166166553604
10.775600000000592,0.011121032343058272,0.009784954006684289,4.580811700625849,0.044823031803905164
10.825599999999941,0.011127712901518245,0.009776127300306418,4.509280546973085,0.04408330066000423
10.875599999999825,0.011146551853177318,0.009776850068171734,4.580892342888186,0.04478669761485374
10.925500000000708,0.011104966279037296,0.009783455328722645,4.755410841242616,0.04652434953502051
10.975500000000592,0.01109062500820092,0.009792321179813197,4.485442189966776,0.043922890557639344
11.02549999999994,0.011008434926982232,0.009803205533070389,4.754786838769966,0.046612152646399986
11.075499999999824,0.011052636671818977,0.009812922295353386,4.4314739720283,0.043485709741394735
11.125400000000708,0.011027772206082063,0.009818711521894313,4.523634848076419,0.04441626560365057
11.175400000000591,0.011024879139782956,0.009818443127674565,4.53271164571446,0.0445041715075956
11.225399999999942,0.010956360133482893,0.009806160409161649,4.27443612004612,0.041915806251886796
11.275399999999825,0.010885834295284382,0.009773168343349273,4.539193255805585,0.04436229983198366
11.32530000000071,0.010878147218505314,0.009711161347202605,4.402485178177745,0.04275324389395209
11.375300000000593,0.010777303175256634,0.00962314002176077,4.557699148056959,0.04385937707881189
11.425299999999941,0.010728422883874923,0.009524109472169454,4.853671730783371,0.046226900905955014
11.475299999999825,0.010548535392944145,0.009421503876325092,4.583573705232433,0.04318415743126913
11.525200000000709,0.010437806120045207,0.009309473360750236,5.057490855490303,0.047082576391424893
11.575200000000592,0.010295410270513047,0.009185209028038419,4.710854166461757,0.04327018021955693
11.625199999999943,0.010173785089426384,0.009058216407098692,5.003664376467988,0.04532427475053758
11.675199999999826,0.010046750016660163,0.008935422629820378,4.913872254723744,0.043907525344905024
11.72510000000071,0.00984070757920376,0.0088168154090053,4.764975069598821,0.04201190561716499
11.775100000000593,0.009706902588514048,0.008697084347366405,4.929813263897102,0.04287500177287878
11.825099999999942,0.00954086912865594,0.008573387668732535,4.787957122660754,0.04104901255383982
11.875099999999826,0.009464048711259793,0.008447297012084302,4.906833807467887,0.04144948256061772
11.92500000000071,0.009298954903981797,0.008319928837725487,5.0826874782082365,0.042287598123090936
11.975000000000593,0.009157104036421495,0.008192151712451858,4.9347499662769545,0.0404262203867575
12.024999999999942,0.008998483173156224,0.008067876593098532,5.187223863518402,0.04184988199164225
12.074999999999825,0.008864768903150444,0.007947360056307399,5.209866811555035,0.04140468739683407
12.124900000000709,0.008760732582079404,0.007826990499399483,5.190054679631432,0.04062250866883904
12.174900000000592,0.008591595544130422,0.007704226238929015,5.575156457031405,0.04295226666239588
12.224899999999943,0.008469881484819392,0.007579461347376749,5.183007537051841,0.03928440529024679
12.274899999999827,0.008257675837511672,0.007453928291996464,5.546139511592615,0.04134052621681964
12.32480000000071,0.00815344706223212,0.007329117338836974,5.30809800019545,0.03890367308947834
12.374800000000594,0.00800148101015331,0.007206890874248487,5.2610751078910925,0.03791599418379619
12.424799999999943,0.007868559258123312,0.007089246783998509,5.5542801865173255,0.039375662949694586
12.474799999999826,0.0076994552014431564,0.006975760638617804,5.161077171515216,0.03600243898592475
12.52470000000071,0.007507801085995268,0.006864224990459384,5.5872817490000966,0.03835235901022408
12.574700000000593,0.007419807627802614,0.006752599850583066,5.504250449253002,0.0371680007611976
12.624699999999944,0.007254670755577992,0.006639607016409053,5.431281037982117,0.036061571687875514
12.674699999999827,0.0071629312920757846,0.006525360133161223,5.914166889763005,0.03859206884332162
12.724600000000711,0.006980949762334586,0.006411905871963325,5.365526632269435,0.034403251719623995
12.774600000000595,0.0068630481220793675,0.006300105990720187,5.9854209221801735,0.037708786208809256
12.824599999999943,0.006741927762351148,0.0061923775538344,5.60834144145214,0.034728967656287496
12.874599999999827,0.0066378425677428785,0.006091092578806141,5.829089499459664,0.03550552379135556
12.92450000000071,0.006568771155857293,0.005997222102889745,6.012550715485098,0.03605860204565278
12.974500000000594,0.006416903021998347,0.005909587471072161,5.735070368616229,0.03389189999609167
13.024499999999943,0.006331936570523588,0.005826866622268854,6.043093440990839,0.035212299466561355
13.074499999999826,0.00621344789070734,0.0057482855939049,5.943599846493307,0.034165509373532854
13.12440000000071,0.006180321450825279,0.005673905538067323,5.8965198140625965,0.03345629642833347
13.174400000000594,0.006072417644188793,0.005602632213843869,6.290282411437038,0.03524213887249264
13.224399999999942,0.0059790245707130405,0.00553319431464653,6.052211816558934,0.03348806401442044
13.274399999999826,0.005882084962352147,0.005464166619586157,6.289050750291767,0.03436442117862755
13.32430000000071,0.005793473963658735,0.005395713201542437,6.423316943961126,0.03465837603222227
13.374300000000597,0.0057572129362449655,0.005329118881318915,6.088170225125917,0.032444582899402157
13.424299999999942,0.005654468494667995,0.005265797895312809,6.720760836951749,0.03539016827012127
13.474299999999825,0.005618223590271459,0.005205557992914024,6.169101701983772,0.03211361667386113
13.524200000000713,0.005489476526195223,0.005148236579482728,6.546698000021423,0.033703950118536705
13.574200000000593,0.005459031354950977,0.005094393217950692,6.492802898374264,0.03307689105096845
13.624199999999945,0.005407513155965498,0.0050447577436704165,6.102830916361315,0.030787303523624965
13.674199999999828,0.005364165279378287,0.004999221699646746,6.793134251786698,0.03396038416014562
13.724100000000712,0.00531313934371158,0.004957607819693513,6.228856882875828,0.030880229590296966
13.774100000000596,0.005209771494545353,0.004917969708616234,6.673603545548682,0.032820580084322315
13.824099999999945,0.005216504030809004,0.004878801476112434,6.805701060734615,0.03320366438109199
13.874099999999828,0.005146160930585274,0.004840457446212633,6.381131702069167,0.030887596462544194
13.924000000000712,0.005147061572918972,0.004804041464084371,7.232630491446304,0.03474585677530897
13.974000000000595,0.00507433671324138,0.0047687709016422655,6.457865174000908,0.030796079528504494
14.023999999999944,0.005034200636726887,0.004733736182669916,7.1255811449938005,0.03373062128860768
14.073999999999828,0.005003110306191609,0.004699270152883036,6.85901748888508,0.03223237616362041
14.123900000000711,0.0049651406416810345,0.004665645525054966,6.731172020238895,0.031405262614602796
14.173900000000595,0.004976410381225634,0.00463253983945038,7.109409951500892,0.03293462483531287
14.223899999999947,0.0048987810714618526,0.004599382043854215,6.7074726332641905,0.030850229189078867
14.27389999999983,0.004873811987714712,0.004564914459193655,6.957384243817527,0.031759863932768743
14.323800000000713,0.004808779550374962,0.004528976015711964,7.093278202858266,0.03212528685351755
14.373800000000596,0.004821018910314615,0.0044925811282116365,6.860817567254865,0.030822779526752078
14.423799999999947,0.004772108691280133,0.004456239066413428,7.405954161876201,0.03300270226021984
14.47379999999983,0.004722221397016283,0.004419371747481939,7.171355417120656,0.031692885521574586
14.523700000000712,0.004678686508356339,0.00438126328892994,7.199744429350861,0.03154397595799276
14.573700000000596,0.004617753341101483,0.0043415602655991455,7.630638613847421,0.033128877407026504
14.623699999999946,0.004619050814435411,0.004300958419113928,6.929432224376495,0.029803199865111443
14.67369999999983,0.00454740739175136,0.004259984676782298,7.735383736168043,0.032952616185106864
14.723600000000712,0.004543031813420514,0.004218679040680165,7.1945122934742445,0.030351338220395582
14.773600000000595,0.004443067802220674,0.004176740973369773,7.334025682907066,0.03063232556954417
14.823599999999946,0.0044170143483244,0.004134617588527698,7.718014013320865,0.031911036487979695
14.87359999999983,0.004387773994636581,0.004093396035956129,6.922890323060492,0.028338131805774863
14.923500000000711,0.004342735692573615,0.004053729536053916,7.862628203484664,0.031872968179476324
14.973500000000595,0.0043112886182873665,0.004014896194164645,7.382231042257478,0.02963889131600365
15.023499999999945,0.004206134038699895,0.003974894917478311,7.643346545761545,0.030381499337272966
15.073499999999829,0.004207614211224332,0.003932684516530315,8.157986872841807,0.03208278866088254
15.12340000000071,0.0041334674626818755,0.00388968204398096,7.271653682766255,0.028284420759903922
15.173400000000594,0.0041213877124783044,0.0038471471806394964,8.315491204663912,0.0319909185436553
15.223399999999947,0.004057281400797353,0.0038051250680896267,7.549566080625743,0.028727043146588166
15.27339999999983,0.003996404820113471,0.0037629558981121724,8.095436245543082,0.0304627695679574
15.323300000000714,0.003956625253977684,0.0037209212988455866,8.208774981047807,0.03054420566441156
15.373300000000597,0.0039016243822569798,0.0036803031110229246,7.648959196454967,0.028150488326800623
15.423299999999946,0.0039049000940598,0.0036414804772524957,8.196142913270641,0.029846094407446434
15.47329999999983,0.003820154524236127,0.0036039579268121263,7.910551889889799,0.02850929618902699
15.523200000000713,0.0037910134511474286,0.0035677928759695276,8.033758554955828,0.02866278653963065
15.573200000000597,0.003722756841935073,0.003532475735759451,8.561983116845312,0.03024499761023814
15.623199999999946,0.003717713912977378,0.003497854619741417,8.05641894331008,0.028180182219429424
15.673199999999833,0.0036763196959286462,0.003464033338786068,8.582607882677223,0.029730439839322005
15.723100000000716,0.003630290480614599,0.0034309690077455237,8.554141337698402,0.029348993817518054
15.7731000000006,0.0035957240109052314,0.003397604525867873,8.276688293519396,0.02812091360525914
15.823099999999949,0.003523041113044373,0.0033635385801716274,9.22966427461549,0.031044331869700983
15.873099999999829,0.0035338217759438894,0.00332981202337384,8.135328178973882,0.02708911358443924
15.923000000000716,0.0034705311764136977,0.0032969123839093773,8.970136655991618,0.02957375462649822
15.9730000000006,0.0034689156114643687,0.003264180133247286,8.795576736473732,0.028710346843649554
16.022999999999946,0.0033843291812788888,0.0032317289968494733,8.432132045094969,0.027250365635397063
16.07299999999983,0.003356036183565546,0.003199684120371816,9.339434838123127,0.029883241344789896
16.122900000000712,0.0033411502631322024,0.003168476946858505,8.194533517446706,0.025964190540289225
16.172900000000595,0.003290486256760156,0.003138095638728244,9.328178656552218,0.029272716759404408
16.222899999999946,0.0032877686742489487,0.003108305317576142,9.040307011828297,0.02810003435738678
16.27289999999983,0.0031985029490255237,0.0030789385013953873,8.806550699613448,0.027114828013530327
16.32280000000071,0.0031966565989931884,0.003049768650258954,9.876010437891928,0.030119547023113005
16.372800000000595,0.003137019455699677,0.00302079601253483,8.608507878993588,0.0260045462747385
16.42279999999995,0.0031386704496752125,0.0029922183541023564,9.707135942348883,0.029045870332463
16.472799999999832,0.0031001816749231786,0.002963724439156228,9.186509110981028,0.027226281562745827
16.522700000000714,0.003038021144645966,0.002934976122237545,9.293388505152397,0.027275873357299155
16.572700000000598,0.003018321116022544,0.0029056995095230204,9.831338195594775,0.028566914572894675
16.62269999999995,0.002973292741481037,0.002876831148829602,8.996307974609909,0.025880859005821936
16.672699999999832,0.002985056723621379,0.0028488191831668344,9.648221495281403,0.02748603847920026
16.722600000000714,0.0029155044419158405,0.002821384483701267,9.635200397748697,0.02718460489956045
16.772600000000597,0.0029031933612086846,0.00279474115815962,9.32021277338857,0.026047582240594055
16.822599999999948,0.002846411870753893,0.0027689712295726828,10.159743761901018,0.028132038176534452
16.87259999999983,0.002835958415180282,0.0027441068070398113,9.535759086474197,0.02616714141948558
16.922500000000714,0.002819291305512993,0.0027204126473125497,9.792879432391867,0.02664067306148578
16.972500000000597,0.0027877235872068753,0.002697840990912152,10.147908292847948,0.027377442964462553
17.022499999999948,0.002767458960563695,0.0026760303571544807,9.272417824733674,0.02481327158320763
17.07249999999983,0.0026938732801517905,0.0026544715834648093,10.664632359849783,0.028308963547320497
17.122400000000713,0.0027242345746112664,0.002633656359879566,9.505757354712525,0.0250348983127106
17.172400000000597,0.002678436567553545,0.002613683392085526,10.004619617873859,0.026148908139369945
17.222399999999947,0.0026792800919312235,0.0025939575475185635,10.429088362820082,0.02705261247247517
17.27239999999983,0.002623854749333256,0.0025746398883784182,9.33229605176209,0.0240273016650231
17.322300000000713,0.0026010921641878523,0.0025561237938004737,10.931163036559736,0.02794140593166258
17.372300000000596,0.0026039312172421863,0.0025382615717527584,9.5689755047428,0.024288562804732104
17.42229999999995,0.00255946724144628,0.002520886998893466,10.410950521538798,0.026244829815870306
17.472299999999834,0.002584925705208625,0.00250408672336942,10.562033201697915,0.026448247112158756
17.522200000000716,0.0025157123942360585,0.0024880009323026667,9.675539203485211,0.024072750558802206
17.5722000000006,0.002517216230404887,0.0024720979604413444,11.164733338492283,0.027600314514958254
17.62219999999995,0.0024813226544194455,0.002456286994818609,9.744673109495995,0.023935713827613624
17.672199999999833,0.0024963871744386338,0.0024407120285783864,10.64237469604486,0.025974971933274936
17.722100000000715,0.002482885104913972,0.0024251033428271283,10.635086018612506,0.025791182654991245
17.7721000000006,0.0024277465385700333,0.0024093525117355606,10.150621835747765,0.024456426215636706
17.82209999999995,0.002430567232016897,0.002393744605144006,11.132439102344762,0.02664821604333195
17.872099999999833,0.002398894036696769,0.0023783747300070972,10.280709879835287,0.024451380584734547
17.922000000000715,0.002421192951403317,0.002363042399089587,10.64908449413702,0.025164238171133262
17.972000000000598,0.0023721833544795247,0.002347409407980892,11.125501443802026,0.026116106757685872
18.02199999999995,0.0023761020724337297,0.002331817347460266,10.383026559410856,0.02421132145037492
18.071999999999832,0.0023326469873185666,0.002316144635855679,11.426315764456366,0.02646499996543879
18.121900000000714,0.002322589138141744,0.002300177975694108,10.942057470610226,0.025168679602676824
18.171900000000598,0.0023297548972464246,0.002284029272782356,10.704475312718918,0.024449334964026074
18.22189999999995,0.0023037246141825924,0.0022680291962760366,11.774148155481182,0.026704111777910964
18.27189999999983,0.002300256463262188,0.002252285461311529,10.398745803915107,0.023420943990032264
18.321800000000714,0.0022324094694415684,0.002236850234524708,11.987563968115799,0.026814385273459765
18.371800000000597,0.002271101557758968,0.0022218313691386195,11.19499685883275,0.024873395198362916
18.42179999999995,0.002237487023991365,0.0022070754308262945,11.039203634905926,0.02436435511848919
18.471799999999835,0.002239187596000481,0.002192175186768391,12.304228894440238,0.02697302527471056
18.521700000000717,0.002206036582198913,0.002177349882028972,10.471916956299054,0.022801027149414937
18.5717000000006,0.00217748914615207,0.0021627226449618363,12.41716812770003,0.02685489069607522
18.62169999999995,0.002191671907145684,0.0021482515330445893,11.352142740095537,0.024387258044751243
18.671699999999834,0.0021476361937196684,0.002133952672055431,11.595683976945114,0.024744640806912372
18.721600000000716,0.0021814972262732208,0.0021199671051318216,12.545827409589931,0.026596741414991826
18.7716000000006,0.002121153755847481,0.0021062222630114273,10.907491639930027,0.022973601725631648
18.82159999999995,0.002116245463093294,0.0020924979454433486,12.75609357483511,0.026692099597225565
18.871599999999834,0.0020930590957187437,0.002078790486961131,11.61107307796252,0.024136988257878987
18.921500000000716,0.002100661152637832,0.0020651490271051585,11.9992576448064,0.024780255251156073
18.9715000000006,0.002098378145752541,0.0020513736850021704,12.658964630754527,0.025968266922903053
19.02149999999995,0.0020464817814269476,0.002037432204651836,11.606397003201996,0.023647247034298303
19.071499999999833,0.0020531415013265216,0.0020235269513048664,12.735125044700599,0.02576986875618925
19.121400000000715,0.0020171984651509703,0.0020097172824079758,12.194856158719134,0.024508213178657184
19.1714000000006,0.0020409714003720844,0.0019957396733674936,11.999593880816732,0.02394806557224376
19.221399999999953,0.002000856382586091,0.0019816044115971727,13.102421930737085,0.025963817100556154
19.271399999999836,0.0020021050059737394,0.001967611819396504,11.992841544727224,0.023597256771554713
19.32130000000072,0.0019654012052958613,0.001953713271971407,12.927481715183864,0.025256592600122404
19.371300000000602,0.0019492899415362976,0.0019398206483115567,13.000104372563197,0.025217870892103443
19.421299999999952,0.001963943305860517,0.0019260076987324879,12.022044721217783,0.023154550687571718
19.471299999999836,0.0019304926911364536,0.0019122629050868016,13.849106653016351,0.026483132921154
19.521200000000718,0.0019375748903325504,0.0018984431459241427,12.162899336890783,0.023090572880685608
19.5712000000006,0.0018704399246085308,0.0018844986069193798,13.561091381332423,0.025555857816427358
19.621199999999952,0.0019037382046707425,0.001870655243885844,13.482615624257175,0.025221325618813895
19.671199999999835,0.001889897357125115,0.0018568429847915107,12.262977007981037,0.02277042282992918
19.721100000000718,0.00187214315188498,0.0018429865223852896,14.334961554850377,0.02641914094450052
19.7711000000006,0.0018504755889503263,0.0018291718725153537,12.2088470982852,0.022332079708023984
19.82109999999995,0.0018248946683211537,0.00181540151114606,14.13633019286751,0.02566311519419135
19.871099999999835,0.0017954003899974624,0.0018015546899498747,13.717136320123378,0.024712171270200037
19.921000000000717,0.0017619927539792523,0.0017875231428011056,12.975741570807605,0.023194438352824965
19.9710000000006,0.0017246717602665232,0.0017733231599003749,14.773650022395787,0.02619845574097714


==> figs/data/tgvstats120dofp5filtere4v2_post.csv <==
t,dEdt,enst,adiv-enst-ratio,abs-div
0.030000000000000065,0.000437482288197283,0.00046863190410684777,27.807240491590598,0.01303136005953114
0.08000000000000089,0.0004399700895393123,0.00046838532583399865,32.02498484213627,0.015000032960112864
0.12999999999999962,0.000442401455065771,0.0004686973547280558,27.885511573999192,0.013069865509972006
0.17999999999999466,0.00044477638477665913,0.0004697476031219027,34.11491309469855,0.016025398656946657
0.22990000000098915,0.00044709487867197664,0.00047099444776167883,30.085313214611315,0.014170015483252994
0.2799000000009837,0.0004493569367517236,0.00047211264068532067,25.079699804891366,0.011840443302482384
0.32989999999999675,0.00045156255901589995,0.00047324691462923317,34.81137774690707,0.01647437711271652
0.37989999999999124,0.0004537117454645082,0.00047469911079075355,23.92097056624468,0.011355263457048138
0.4298000000009857,0.00045678685014535753,0.0004767877232209588,35.27654243982495,0.016819422352991664
0.4798000000009802,0.00045793555200472386,0.0004793926204875568,31.3196119217823,0.015014390831836543
0.5297999999999967,0.00045191557996985355,0.0004819324442380327,26.324015202291335,0.012686396988599394
0.5797999999999912,0.00045639885134535,0.0004842377791281218,36.36626540134707,0.017609919593132163
0.6297000000009857,0.00046168040653157225,0.00048693653230019236,20.887630160198295,0.01017095019817587
0.6797000000009802,0.00045940528892985234,0.0004904892021453806,35.83476913405019,0.01757656732162419
0.7296999999999968,0.00046477282978588965,0.0004944429288157374,29.42683223977187,0.01454988911840217
0.7796999999999913,0.00046759372873604165,0.0004982545711705461,28.353296549622172,0.014127159613603321
0.8296000000009858,0.0004729681433544732,0.0005020797636634508,35.49352607178404,0.017820581181703862
0.8796000000009803,0.0004706493141637582,0.0005063893271189944,21.26302952247641,0.010767371212398142
0.9295999999999968,0.0004790490962496486,0.0005112999596492441,33.69562382632117,0.01722857110275412
0.9795999999999913,0.00048623656765989253,0.0005166655145149702,27.318093185970486,0.014114316671497342
1.0295000000009857,0.0004881836085638007,0.0005221981232828141,28.714726094078905,0.014994776076908054
1.0795000000009802,0.000492888107152803,0.0005277317690255723,32.93353313380801,0.017380071700966802
1.1294999999999968,0.0004996234612449574,0.0005335514706335824,25.5658941112571,0.013640720401123671
1.1794999999999913,0.000510194258322466,0.0005401355246354695,29.496947518845033,0.01593234922323627
1.229400000000986,0.0005117446797393532,0.0005473356415631741,28.024502881114792,0.015338809263923987
1.2794000000009804,0.0005221214691893671,0.0005546187813722137,24.73240874085938,0.013717058396254915
1.3293999999999968,0.0005300379287825289,0.0005619301130318081,31.383991462932634,0.017635609870155035
1.3793999999999913,0.0005372773338085123,0.0005697715084833801,26.548915248745594,0.01512681548987519
1.429300000000986,0.0005443323198753017,0.0005783161221825158,27.063555385722058,0.01565129040314252
1.4793000000009804,0.0005556366415486837,0.000587347309102984,29.724224796950597,0.017458443449661125
1.5292999999999968,0.0005680165312037765,0.000596663962127357,19.83317196098391,0.011833738963793864
1.5792999999999913,0.0005717225308035359,0.0006062659019495575,30.80632453050319,0.018676824127236296
1.6292000000009856,0.0005844354631020544,0.0006162595147584789,23.151898927763572,0.014267577998960926
1.6792000000009804,0.0005961588549170306,0.0006269032424967037,26.74459662259748,0.01676627434197275
1.729199999999997,0.0006092880030000947,0.0006382325078747889,28.28319596944305,0.018051255094291757
1.7791999999999917,0.0006166997720201933,0.0006499927518095695,18.956758287054868,0.012321755484391654
1.8291000000009858,0.0006306697962456344,0.0006619447407776416,28.989856503037394,0.019189683048084116
1.8791000000009805,0.0006451370358257213,0.0006744073920336767,20.009097051312875,0.013494282959324646
1.929099999999997,0.0006548104749608619,0.0006876819834393374,25.590635185853166,0.017598218762080002
1.9790999999999914,0.000670978918957099,0.0007015855126591325,25.316802947489276,0.0177619021748045
2.02900000000105,0.000685012233884914,0.0007158345051398494,20.15906568439114,0.01443055480826785
2.0790000000011557,0.0007016603809679558,0.0007306128326024155,25.805383750426905,0.018853744518291745
2.1290000000000613,0.0007115847103474315,0.0007460599732124418,18.497955812952274,0.013800584418296106
2.179000000000167,0.0007308004525643708,0.0007621141781120467,22.34340224333197,0.017028223636903806
2.2290000000000614,0.0007494120479019993,0.0007787800783892482,22.783613161012337,0.017743424043523495
2.279000000000167,0.0007644923295823513,0.0007961466030829642,19.904453098542188,0.015846862720628543
2.3290000000000615,0.000781944071096887,0.0008141058035108184,22.478457181998525,0.018299842445834436
2.379000000000167,0.0008000983165497595,0.0008325937543172688,19.427700283032372,0.016175381916400586
2.4290000000000616,0.00082252134970659,0.0008518214912244874,18.179024620965194,0.015485283861637245
2.479000000000167,0.0008383602314910711,0.0008718677476311194,21.673787629097987,0.01889667640281688
2.529000000000061,0.0008622984643391853,0.0008925133259765869,17.22566415095033,0.01537413480352034
2.5790000000001667,0.0008833615762668021,0.0009137766354112895,20.54143984347439,0.01877028778667343
2.6290000000000613,0.0009049489265294535,0.0009359391927114889,19.185033609811747,0.017956024868909987
2.679000000000167,0.0009268294012133834,0.0009588928601950414,15.929613947677424,0.01527479308009123
2.7290000000000614,0.0009522203719127943,0.000982399548312379,20.522684387725178,0.020161475872658725
2.779000000000167,0.000979782801078737,0.0010066918697289582,13.814432511071956,0.013906876893815536
2.8290000000000615,0.0010008901577282596,0.001032069134617201,19.172511449192463,0.019787357299806442
2.879000000000167,0.0010296009408095681,0.0010582858460516855,16.662116678839162,0.017633282246477203
2.9290000000000616,0.0010562906056172693,0.0010851251205886683,15.515698551685524,0.01683647426191518
2.979000000000167,0.001087011867067022,0.0011129276010999464,18.4801434520394,0.02056706172006109
3.029000000000061,0.0011144167944171657,0.001141858994135606,12.378155984974947,0.014134108742257125
3.0790000000001667,0.0011463562464110542,0.0011717625235779531,17.28117235813173,0.020249430132750004
3.1290000000000613,0.0011793831308762864,0.0012028118373422225,14.243235948839992,0.017131932801323024
3.179000000000167,0.0012103820075985024,0.0012351876645435654,14.612473432531194,0.0180491469323331
3.229000000000062,0.0012484748672734257,0.00126853895646284,16.01771108944448,0.02031909051032716
3.279000000000167,0.0012847446903333432,0.0013029410342055164,12.42406559047271,0.016187824869487683
3.329000000000062,0.0013259762712342776,0.0013391510014713357,14.641982259284358,0.01960782520604618
3.379000000000167,0.0013634660422286538,0.0013772618345937752,13.003725854997716,0.017909535327608663
3.4290000000000616,0.001409648654089895,0.0014166694713032741,12.652833670478863,0.017924883186445556
3.479000000000167,0.0014572968212312695,0.0014575884755104382,14.09680761930695,0.020547344327389548
3.529000000000061,0.0015062018141856256,0.0015010292346112615,12.113306867528186,0.01818242773597717
3.5790000000001667,0.0015601312597299916,0.0015471546239454565,12.436255854920946,0.019240810750509697
3.629000000000061,0.0016149126926435033,0.001595640685793269,12.576632722930583,0.020067786862987023
3.679000000000167,0.001677573933746727,0.0016468392530411488,10.567536042992906,0.017403033163527853
3.729000000000062,0.0017392050986298913,0.0017009819273662208,13.11201941686045,0.0223033080593546
3.779000000000167,0.0018103316335882423,0.0017577961444394414,10.798087445300439,0.01898083647866905
3.829000000000062,0.0018810159971629256,0.0018178948577710502,11.29938993182445,0.020541102853013644
3.879000000000167,0.0019563788254695746,0.001882052814286664,11.71478408515971,0.022047842356235456
3.9290000000000616,0.002035341393802301,0.0019495559718638164,9.064166725631878,0.017671100369924923
3.979000000000167,0.0021186487399753413,0.002019954500711012,11.815968761771252,0.023867719280600566
4.028999999999932,0.002207086749392521,0.0020945051626297118,9.196835176886696,0.019262818757843723
4.078999999999816,0.0022927123815274205,0.0021740738088066418,10.464126981885538,0.022749784403344242
4.1289000000007,0.0023863738740540594,0.0022570673926399975,10.469682001153423,0.02363077785611327
4.178900000000583,0.0024782824330021455,0.0023422219722391007,8.871812930700676,0.020779755179882092
4.228899999999933,0.002576411903896957,0.002429296819799681,10.82663599670197,0.026301112395916846
4.278899999999816,0.002673108579081763,0.0025184608524142843,8.57597442094555,0.02159825585045763
4.3288000000007,0.002772376782785725,0.00260994035506577,9.918572022264993,0.025886881385535708
4.378800000000584,0.002872305901987497,0.002704908146196172,9.31051766573039,0.025184095079337502
4.428799999999933,0.0029702067406327786,0.002802746822193914,8.625836573146582,0.024176036044150626
4.478799999999817,0.0030734919739250272,0.002902448467877284,9.176755679026503,0.02663506046067464
4.5287000000007005,0.0031718932825619134,0.0030055243326261184,8.056714136510958,0.02421465037829651
4.578700000000584,0.003273084527487575,0.003115018133746709,8.252693061937574,0.025707288540181193
4.628699999999934,0.0033682715515614033,0.0032297098986245045,8.439694964789684,0.02725776636915263
4.678699999999817,0.0034401007600491145,0.0033441593060807135,7.698070541872139,0.025743574241467514
4.728600000000701,0.0035639867606787265,0.003454434907305955,8.260532070179782,0.028535470336149362
4.778600000000584,0.0035742317863955513,0.003561997307953092,7.830604808653072,0.02789259324806678
4.828599999999934,0.0037445548366732873,0.003667554844439177,7.3648798490798555,0.0270111007692053
4.8785999999998175,0.003982448284785497,0.003769906655601895,8.012271019842736,0.030205513844191314
4.928500000000701,0.0040661062521512095,0.0038667366680624595,6.814938470037641,0.026351572472684024
4.978500000000585,0.004177354856145604,0.003956462529646618,7.661331538852786,0.030311771160670912
5.028499999999934,0.004188422369217121,0.0040391734387250754,6.876827764975147,0.02777670005097474
5.078499999999817,0.004295930830254796,0.00411851745050016,6.582593940296712,0.027110528012668618
5.128400000000701,0.0045524353801305725,0.004197307060430811,7.131412352622564,0.02993272741850619
5.178400000000584,0.004547835380849868,0.004275274862935491,5.909263538447251,0.02526372586438477
5.228399999999934,0.004632956480794481,0.004350761490861355,6.89504650841877,0.02999870282652643
5.2783999999998175,0.004603183438434415,0.0044241970643812585,6.294363857925844,0.02784750610238301
5.328300000000701,0.004639255720090594,0.004495901077390246,6.233994818347711,0.02802742402025469
5.378300000000585,0.004819682730161939,0.00456496022100424,6.714859356364518,0.030653065851442157
5.428299999999934,0.004782508784898692,0.004630503827599638,5.6770098923143815,0.026287416035682753
5.478299999999818,0.0048498292362146546,0.00469284951230202,6.550111734401038,0.030738688658307648
5.528200000000702,0.004911610736564351,0.004752939209683256,5.763059659356232,0.027391472222698065
5.578200000000585,0.005016773510092833,0.0048134006753743925,5.976250598895114,0.02876608866892836
5.628199999999935,0.005125128279726802,0.004876076443808521,6.032678434185182,0.02941580120600204
5.678199999999818,0.005112705164780313,0.004940298004410386,5.568416457700568,0.02750963671370407
5.728100000000702,0.0051624637644407945,0.005003810590562223,5.824106266718619,0.02914272461796644
5.7781000000005855,0.0052154746313909555,0.0050672591192806,5.631354687272014,0.02853553339298267
5.828099999999935,0.005399149180865662,0.005132991248731545,5.456323831691019,0.028007262478315375
5.878099999999819,0.0054503090098624645,0.005202361730710428,5.948172328287174,0.030944544088351938
5.9280000000007025,0.005508861018960071,0.005274405618580689,5.533211292456274,0.029184400729725484
5.978000000000586,0.005551225029335777,0.005348615791263274,5.742210002872901,0.030712875098115926
6.027999999999935,0.005661934743830861,0.005425550631351146,5.830779217813219,0.03163518786647565
6.077999999999818,0.005803627510687214,0.005506104446836122,5.2616754955455285,0.02897133484383189
6.127900000000702,0.005884720486358291,0.005590225213151259,5.971029525032525,0.0333793997993074
6.1779000000005855,0.006020648467513737,0.005675814579270443,5.224505974708129,0.029653327180733935
6.227899999999935,0.006002392494497732,0.005759933018898719,5.63352635701829,0.032448734476625864
6.277899999999819,0.006137960890252579,0.005843389406185643,5.460550595247085,0.031908123500207525
6.327800000000702,0.006254614794010066,0.005929869800037829,4.974750832661234,0.0294996247253109
6.377800000000586,0.0064048699136198635,0.006020035663943455,5.571881819794089,0.033542927270438574
6.427799999999936,0.00645131258191344,0.006108005131219154,4.85084754220458,0.029629001678547394
6.477799999999819,0.006448474982163297,0.006188230104825283,5.28194693379351,0.03268590302779059
6.527700000000704,0.0065994743630934435,0.006262377289853145,5.234293060948894,0.03277911799332226
6.577700000000587,0.0066666881391087805,0.006338550776452752,4.924642237238365,0.031215094876599257
6.627699999999936,0.0068177392615021955,0.00642349759024448,5.463247959699072,0.035093160104035064
6.6776999999998194,0.0068550387160746205,0.006519100387721143,4.770414206793213,0.031098809105096086
6.727600000000703,0.0069295346475789065,0.006620489690719548,5.17621696658149,0.034269091064180364
6.777600000000587,0.006982797502584758,0.006720071322924915,4.900773522995649,0.032933547612032765
6.8275999999999355,0.007112704622524189,0.00681368837375181,4.77819467721665,0.03255712951967387
6.877599999999819,0.007294916726152065,0.006901702898057907,4.93275590730162,0.034044415740835846
6.927500000000704,0.007336233583329105,0.006984782576082447,4.659209568738005,0.03254356581403783
6.977500000000587,0.007403616929490483,0.007067407781143513,4.719641769660456,0.033355632967108244
7.027499999999935,0.0074857700838754666,0.0071593216828646925,4.8554309101321,0.03476159179456019
7.0774999999998185,0.007700214165106664,0.007261384397763208,4.617877161024177,0.033532181167848014
7.127400000000703,0.007797427720856943,0.007362967890256232,4.996607549160383,0.036789860944679786
7.177400000000587,0.007931417222017643,0.007460216829436022,4.858374001262562,0.03624452348791339
7.227399999999936,0.008034901443207825,0.0075578195693607655,4.792024352396494,0.03621725542739557
7.27739999999982,0.008173986345455748,0.007663967968442076,5.033673467417135,0.03857791221788168
7.327300000000703,0.008392639783082198,0.007788513428561386,4.415983595428465,0.0343939475333014
7.377300000000586,0.008558930219915575,0.007933721103352137,4.831394584743306,0.0383309371755992
7.427299999999937,0.008763186692752611,0.008083457176567275,4.397251458393182,0.03554499385851928
7.47729999999982,0.008796388775768294,0.008228769918043208,4.478690390837757,0.03685411276035491
7.527200000000704,0.008990952434182665,0.00837422793662927,4.539317833555053,0.03801328221499618
7.5772000000005875,0.009172668933195646,0.008519655641353445,4.123963486697008,0.03513474878417379
7.627199999999936,0.009332513419708107,0.008654631741826721,4.495027816172285,0.038902810418238704
7.67719999999982,0.00942689924755714,0.008772674614502441,4.245866332806753,0.037247603794384375
7.727100000000705,0.009480907627701415,0.008880536441343465,4.359365733860746,0.03871350626069435
7.777100000000589,0.009669669930432513,0.008992885584787126,4.575412250643751,0.04114615887327261
7.8270999999999376,0.00977438356546721,0.009119233832393993,4.24178869414505,0.03868186296951388
7.877099999999821,0.00997823335363353,0.009259733434226014,4.595974635435216,0.04255749999459418
7.927000000000705,0.010076935464508928,0.009398135368643848,4.280970787893303,0.040233142973831175
7.977000000000588,0.01019916091889764,0.009519101897430647,4.42572598262052,0.04212893659867111
8.026999999999937,0.010332536960179427,0.009625347796431784,4.441070044927253,0.04274684377073974
8.07699999999982,0.010521535302227146,0.009735720798239209,4.30703504871848,0.04193209070255373
8.126900000000704,0.010721380720586524,0.009859764412834305,4.430111932764886,0.043679859979547826
8.176900000000588,0.010813059745550016,0.009988483250069286,4.31660908837488,0.04311637757632934
8.226899999999938,0.011004888213644072,0.010104863847625989,4.2265481903534665,0.04270869400895179
8.276899999999822,0.011195998950415481,0.010206340518779422,4.39246310776191,0.044830974193994164
8.326800000000706,0.011490753011715229,0.010308555511193505,4.257654670234921,0.04389026951560896
8.376800000000589,0.011679957854343897,0.010444254655654427,4.395519448042698,0.04590792445923953
8.426799999999938,0.011894829087276581,0.010609599165256818,4.419418794806613,0.04688826195630053
8.476799999999821,0.012047778000063182,0.010735586964255077,4.252160468415809,0.045649438494645526
8.526700000000705,0.012152676467965445,0.010800273225626869,4.682896098551362,0.0505765573515768
8.576700000000589,0.012315364999832107,0.010857287450933681,4.377882755369039,0.04753193150152723
8.626699999999937,0.01238532605543317,0.010946724867643398,4.659374986377027,0.05100489603104902
8.676699999999821,0.012469633318386018,0.011049842559383169,4.419893891658268,0.048839131632003235
8.726600000000705,0.012364405111695075,0.011110050205557038,4.337648109355702,0.04819148826898142
8.776600000000588,0.012347586424749157,0.011127102492036101,4.437673941528197,0.049378452773622065
8.826599999999939,0.01230831262251749,0.0111487283889471,4.166343652193144,0.046449433753315256
8.876599999999822,0.012296263636104997,0.011194852646352772,4.308386985683988,0.04823175744819624
8.926500000000706,0.012321451269638904,0.011192675807673939,4.329755393333968,0.04846154844411486
8.97650000000059,0.012261056409557079,0.011143589264950345,4.325310637811097,0.04819948519108727
9.026499999999938,0.01226970827483629,0.011125114962690797,4.58793281755918,0.05104128003644778
9.076499999999822,0.012201041733152063,0.011124611062886041,4.23721238345146,0.04713733975674184
9.126400000000706,0.012238651369515659,0.011084153739871606,4.451310325358519,0.04933900799015172
9.176400000000589,0.012161624427430882,0.01097580538810075,4.426357609900085,0.04858283970440211
9.22639999999994,0.012038725018091915,0.01082555853146844,4.5380814982611355,0.04912726687999991
9.276399999999823,0.011890785876084116,0.010687567166763046,4.677487534950774,0.04999096220148331
9.326300000000707,0.011780316536774676,0.010608355115044613,4.542877477913008,0.04819245752983942
9.37630000000059,0.01170337602375186,0.010545031932253337,4.586371349098712,0.04836343232941774
9.426299999999939,0.01151431853449666,0.010457029496487127,4.609857455539859,0.0482054153871814
9.476299999999823,0.011373822421817786,0.010362113273126264,4.511741787245702,0.0467511794585371
9.526200000000706,0.011179995124295817,0.010273698118645603,4.70201780720472,0.048307111499717253
9.57620000000059,0.011125561489454991,0.010204998558690703,4.604056447163719,0.04698438940743639
9.62619999999994,0.011039086183481654,0.01014895648996067,4.589053193250147,0.04657410118841082
9.676199999999824,0.010978713468585328,0.010086817970864895,4.837739214304604,0.0487973948452055
9.726100000000708,0.010878915446584113,0.010021012672199634,4.605067103356244,0.04614743579906258
9.776100000000591,0.010747095448001717,0.009957089116237683,5.028768333689857,0.050071894443463986
9.82609999999994,0.010741520511293852,0.00989913250136141,4.656353663866163,0.04609386189181082
9.876099999999823,0.010668711070170376,0.009846113449184986,4.8159701664380385,0.047418588626639224
9.926000000000707,0.010654656969915948,0.009795081075783517,4.762606814666203,0.046650119881734536
9.97600000000059,0.010503118028867714,0.009751117353743807,4.584558181889404,0.04470456484666993
10.02599999999994,0.010445139307121282,0.009723310141473098,4.779025884861264,0.04646795085263398
10.075999999999823,0.010410631557759223,0.009710370627821145,4.51951693494148,0.043886184496996
10.125900000000707,0.010371971979870168,0.009700586691462572,4.6421276129783235,0.04503136134252844
10.17590000000059,0.010361062802758326,0.009687901393567493,4.805868020857104,0.04655877549656299
10.22589999999994,0.010258017488907952,0.00968569196739301,4.683164968042211,0.04535969331294278
10.275899999999824,0.010261680790888943,0.009707562373751807,4.935445702688986,0.04791114700111865
10.325800000000708,0.01023704010022501,0.009747438168838513,4.631486284154528,0.0451451261846199
10.375800000000591,0.010332134508354867,0.00979692262665393,4.762251705765493,0.046655411490035235
10.42579999999994,0.010359717332256956,0.00985198533677263,4.760901732016834,0.04690433405364527
10.475799999999824,0.01038015179047796,0.00990496903760551,4.656031674192119,0.046117849570983485
10.525700000000707,0.01042489300054043,0.00995029953633903,4.75765866809687,0.04734012883922366
10.575700000000591,0.010491102175388727,0.009983531103160068,4.630373154412514,0.046227474406314736
10.625699999999942,0.010596841268334226,0.009993365783084606,4.602911917000315,0.04599858245390332
10.675699999999825,0.010563472707233273,0.009970629769748263,4.71829715561786,0.047044394082321986
10.725600000000709,0.01056053255620245,0.009918159288121403,4.560487563722433,0.0452316420884958
10.775600000000592,0.010460958175295302,0.00984232027866837,4.718160100394585,0.046437642834117616
10.825599999999941,0.010432499013860296,0.009748070660214641,4.700216274859626,0.045818040365622474
10.875599999999825,0.010340728313208253,0.009647088750133993,4.605960848942926,0.04443411308939492
10.925500000000708,0.010228830712194787,0.0095479751611367,4.971592862773242,0.04746864516504341
10.975500000000592,0.01010300311057239,0.009452477662216083,4.687621494320558,0.04430963746398905
11.02549999999994,0.009931855352689903,0.009363046574495942,5.1391176404233265,0.048117797819097294
11.075499999999824,0.009896302526104062,0.00928497484530144,4.930594267335663,0.045780443744599116
11.125400000000708,0.009791140110379432,0.009218396914437951,4.981577958179346,0.04592216287871259
11.175400000000591,0.009760019004910539,0.009155663688161883,5.0904022855762765,0.04660601136418697
11.225399999999942,0.009633518388445363,0.009091223256588874,4.825280640213007,0.043867703575872545
11.275399999999825,0.00956855256021344,0.009027189898467743,5.096084115946253,0.04600331905321193
11.32530000000071,0.009533057336406133,0.00896790338697502,4.948670651977979,0.044379200300897204
11.375300000000593,0.009462684954161499,0.008910051804693097,4.940763842226067,0.04402246178898877
11.425299999999941,0.009434418515327597,0.008848558282788096,5.169646582707213,0.04574391908850109
11.475299999999825,0.009297563645238018,0.00877966024147454,4.939803976994132,0.0433698005774932
11.525200000000709,0.009238569315360008,0.008700113093708729,5.282520511353945,0.04595852586861539
11.575200000000592,0.009122842871588658,0.008613325389544065,5.132828199643444,0.04421071945215663
11.625199999999943,0.009085161820950472,0.00852859794898223,5.1724107808285,0.044113411976667516
11.675199999999826,0.00899043009049396,0.008451462190993393,5.268844769556056,0.0445294423601163
11.72510000000071,0.008871670357338716,0.008383587473843712,5.070643090439107,0.04251017989733747
11.775100000000593,0.008767190525898196,0.008321987331921538,5.196198903505259,0.04324270144911535
11.825099999999942,0.008654889703525376,0.008259880458326575,5.1611430335357,0.04263042448532987
11.875099999999826,0.008623193685513592,0.008190581313167812,5.065641471152057,0.041490548372825946
11.92500000000071,0.008500995227988487,0.00811693215248933,5.34794826444152,0.04340893321749489
11.975000000000593,0.008447606921404446,0.008044044432977196,5.20690772731916,0.04188459711696763
12.024999999999942,0.008319686845129369,0.007973659738194193,5.403080032887445,0.043082321720475575
12.074999999999825,0.008275061468224196,0.007906148787553824,5.589055550297714,0.04418790476255725
12.124900000000709,0.008221282949996273,0.007842614817195621,5.30266060854878,0.04158672465916421
12.174900000000592,0.008154452744112797,0.0077808718749506015,5.756193519222402,0.04478820426049051
12.224899999999943,0.008110170574987923,0.007718158338452499,5.296006612834929,0.04087541759935148
12.274899999999827,0.007982797641445874,0.0076553423425114,5.62462320492209,0.04305841618131225
12.32480000000071,0.007980628961186783,0.007596635132441718,5.491148430349251,0.041714251083443316
12.374800000000594,0.007905569279579965,0.007545669361936303,5.333543248675605,0.04024515388209373
12.424799999999943,0.007901692824438287,0.007502031203226395,5.663350508378562,0.042486632228664035
12.474799999999826,0.007819865007313095,0.007463227844808286,5.325064520515491,0.0397421698049119
12.52470000000071,0.00775248777699338,0.007426206110538406,5.670484262780836,0.04211018488197491
12.574700000000593,0.0077338282767218,0.00738644290574639,5.721685836972347,0.04226290575941399
12.624699999999944,0.007679642917371962,0.00734341950147587,5.667834533581097,0.041621286645037815
12.674699999999827,0.007691224574763282,0.007300398239308595,6.076932738892696,0.044364029067408994
12.724600000000711,0.007599454910623358,0.007259020238380945,5.794723890127082,0.04206401799426204
12.774600000000595,0.007581126553185441,0.007219280195120401,6.09153938531601,0.04397652964220777
12.824599999999943,0.007513144654706415,0.007182813739569551,6.026236738357291,0.043285336042171545
12.874599999999827,0.007510646312473674,0.007150519190719892,5.908612956405888,0.042249650335316496
12.92450000000071,0.007480521247579039,0.007120061712849726,6.082210282449733,0.04330571256157126
12.974500000000594,0.007417503367717572,0.007088439112745163,5.860953930151768,0.04154501507648528
13.024499999999943,0.007373605517300682,0.007054608575308621,5.931742695570197,0.04184612288669378
13.074499999999826,0.00729747795947611,0.007017591486637544,6.060285895932593,0.042528610709886144
13.12440000000071,0.007312305204445,0.006976603359327954,5.858084653909039,0.040869533075689336
13.174400000000594,0.0072302451645425685,0.006931033291242798,6.205709604782409,0.04301197986653206
13.224399999999942,0.007202180499598572,0.00688118383541821,6.088805105027183,0.04189818726572493
13.274399999999826,0.007099074483419986,0.006826196191481163,6.116157783600794,0.04175009296891361
13.32430000000071,0.007050001992094834,0.00676585224451931,6.453405614361236,0.04366278886071948
13.374300000000597,0.007007495844964106,0.006701639801272783,5.981052966771639,0.040082862615637475
13.424299999999942,0.0069240214403596245,0.006634714316634237,6.53623308670781,0.043366039237238696
13.474299999999825,0.006885914565650747,0.006565736562441515,6.105471739358409,0.0400869190300589
13.524200000000713,0.0067403613446639895,0.0064957216304617725,6.322964367943444,0.04107221641348928
13.574200000000593,0.0067072633383018455,0.006424630556563852,6.43276241767231,0.041328121991693084
13.624199999999945,0.006610177510650422,0.006353231522215384,6.083492331281326,0.03864983524425207
13.674199999999828,0.006570137456848537,0.006282078954122786,6.58037442634317,0.041338431693978224
13.724100000000712,0.006474468667133103,0.006211335170572323,6.247029293191844,0.038802392760398055
13.774100000000596,0.006363637046947153,0.00614017108732716,6.495571829838105,0.03988392234522871
13.824099999999945,0.006318915803760876,0.006068843359725239,6.704829234113716,0.04069055837554269
13.874099999999828,0.006224154859541548,0.005998502538342856,6.456014040774089,0.03872641661116049
13.924000000000712,0.006201273227286299,0.005929617989280325,6.946482678925253,0.041189988655179366
13.974000000000595,0.006082050455950166,0.005861339725883735,6.654030097440167,0.03900153094735207
14.023999999999944,0.006023629907743225,0.00579257408175309,6.878700683348413,0.03984538329450129
14.073999999999828,0.005924110406113195,0.005723152074923484,7.023240382699585,0.04019507276893353
14.123900000000711,0.0058739380941807435,0.005654757451128398,6.813811790727833,0.038530452994204746
14.173900000000595,0.0058197365803030554,0.005588098747726139,7.106694048540336,0.03971290811312106
14.223899999999947,0.0057214202832193955,0.005523194704498977,6.979293151186946,0.03854799497378172
14.27389999999983,0.005654919033632898,0.005459940940520304,6.92768396038465,0.03782474527828999
14.323800000000713,0.00554362649928574,0.00539922056087203,7.298517744189241,0.039406307068315896
14.373800000000596,0.00553461606979848,0.0053411336087815465,6.96996290280888,0.037227503112153094
14.423799999999947,0.005438399778482291,0.005285136326575591,7.3361199170034235,0.038772393869469506
14.47379999999983,0.005396441809258417,0.005231223435567241,7.335433130508917,0.03837328970235462
14.523700000000712,0.005303037727864997,0.0051790667856486386,7.088598152378922,0.03671232324779598
14.573700000000596,0.005242375615303841,0.0051280176794910185,7.740110731947876,0.039691424674646876
14.623699999999946,0.005218887642249007,0.00507846471108955,7.024659409753011,0.03567448491985381
14.67369999999983,0.005141199855692275,0.005030616527259569,7.679177955817241,0.03863099954030157
14.723600000000712,0.005132003970548089,0.00498351227847493,7.320147806512594,0.036480046474006836
14.773600000000595,0.005015677661046613,0.00493570591464374,7.314293954438598,0.03610120393236554
14.823599999999946,0.005002881163299961,0.004887241445378251,7.7628095515454145,0.03793872457289091
14.87359999999983,0.0049419946590448915,0.0048389284616534006,7.205317481576364,0.03486601583684867
14.923500000000711,0.004919861763286932,0.00479136506121934,7.825168613814723,0.03749323949438204
14.973500000000595,0.004872929887923959,0.004744330866835399,7.6071696551298,0.03609092980408591
15.023499999999945,0.004785521305231629,0.0046976395475890375,7.670688076760667,0.036034127666610606
15.073499999999829,0.004770403907898459,0.004651004750766952,8.156426609581722,0.03793557891044657
15.12340000000071,0.004696622672321316,0.004605190653554568,7.709317315886567,0.03550287604840721
15.173400000000594,0.004698034796098026,0.004560646173643001,8.260234945415586,0.03767200889720179
15.223399999999947,0.004613431188198617,0.00451713186322479,8.023233272109245,0.03624200265952996
15.27339999999983,0.004577150737487782,0.004473668311062309,8.040740707353796,0.03597160689995741
15.323300000000714,0.004508017179633514,0.004429802158370054,8.383266917745837,0.037136213886422784
15.373300000000597,0.004471664120552214,0.004386381934047138,8.018966646461438,0.035174250427765015
15.423299999999946,0.004450512738929888,0.0043438901405782136,8.285655504342596,0.03599197725354141
15.47329999999983,0.0043745994247685336,0.004301760573722781,8.337057721183422,0.03586402620583794
15.523200000000713,0.004346805534392392,0.004259747304505429,8.038710963740893,0.03424287735949351
15.573200000000597,0.00425557716556586,0.004217306494732208,8.676137592974674,0.03658993142004236
15.623199999999946,0.004264574259536853,0.004175154364033561,8.292971235132233,0.03462443504316713
15.673199999999833,0.004198116074552484,0.0041338017069692005,8.586048718082223,0.03549302284692901
15.723100000000716,0.004172773878630491,0.0040932517904459,8.892440251004857,0.036398996978858816
15.7731000000006,0.004112454496650848,0.0040525117329906594,8.299383168629136,0.03363334766745477
15.823099999999949,0.004051609574003238,0.004011133163441013,9.315773340080739,0.03736680738749751
15.873099999999829,0.004049212582106032,0.0039699905375076994,8.535334242714278,0.03388519617804113
15.923000000000716,0.003977639279951253,0.003930132247985555,9.15925453247126,0.03599708160557316
15.9730000000006,0.003983837160540136,0.0038908821615265656,9.124779981299058,0.03550344365709122
16.022999999999946,0.003882896046086582,0.003851717547246984,8.735005191475386,0.03364477277129924
16.07299999999983,0.003866048435455924,0.003812625654744068,9.580677517415518,0.03652753689272811
16.122900000000712,0.003819728807217237,0.0037742958679711715,8.865688997371056,0.03346173334949505
16.172900000000595,0.003789552264693688,0.0037370052245887055,9.50834869770709,0.03553274876054261
16.222899999999946,0.0037647445067465536,0.003700600262189818,9.494226998093191,0.03513433891843332
16.27289999999983,0.003682766416131465,0.003665034453840548,9.213006592970316,0.033765986586696335
16.32280000000071,0.0036773883577357453,0.003629966482263674,9.95049595968674,0.03611996681556298
16.372800000000595,0.003607531163803161,0.0035955963278880244,9.344264115295008,0.03359820173977057
16.42279999999995,0.00361835149581179,0.003562559269136236,9.825680065802567,0.03500456759399208
16.472799999999832,0.0035559784226218603,0.003530138944135426,9.837842882465091,0.03472895228567553
16.522700000000714,0.003525936162093653,0.0034975295117900796,9.608959971502248,0.033607621077938674
16.572700000000598,0.0034784889397498847,0.0034641964628793786,10.165275278603758,0.03521451066433433
16.62269999999995,0.003444770320006618,0.0034311909083715513,9.840707635710027,0.03376534657159075
16.672699999999832,0.003446799293124902,0.003399206911301466,9.949871987822961,0.033821673627572664
16.722600000000714,0.003379206449167556,0.00336770342161526,10.378513106609924,0.034951754100409065
16.772600000000597,0.003371496882643691,0.0033363248412332583,9.828085658248044,0.03278968632338127
16.822599999999948,0.00329345351436446,0.0033048478035930784,10.62698647320835,0.03512057290479597
16.87259999999983,0.0033041685085904503,0.0032735984459232688,10.319241478241514,0.033781052866278354
16.922500000000714,0.003255366946406572,0.003242948723764852,10.294902720501462,0.03338584163873352
16.972500000000597,0.0032355085162171634,0.0032127158181371202,11.036994116275798,0.03545872558204558
17.022499999999948,0.003202029525784452,0.0031826319663219,10.041271704262956,0.03195767230851087
17.07249999999983,0.0031336403284094984,0.003152079644974639,11.283737930963516,0.03556724065141835
17.122400000000713,0.0031466805018585705,0.003121722652822439,10.533236644035735,0.03288184343922576
17.172400000000597,0.003084820084559157,0.003092172593711991,10.870505457586026,0.03361347905574413
17.222399999999947,0.0030990264546027976,0.0030628981723394527,11.320177770914661,0.03467255180509222
17.27239999999983,0.0030182133427784914,0.0030333056835943925,10.457747504355789,0.03172154494255749
17.322300000000713,0.003002661381233649,0.0030034170843333693,11.6144885305667,0.034883153278497996
17.372300000000596,0.0029766892117197483,0.0029737568142292788,10.911184487225201,0.03244720922019874
17.42229999999995,0.0029426673687682186,0.002944787382340182,11.379015426718077,0.033508781052053675
17.472299999999834,0.002940119979165168,0.002916273299451791,11.77759693859004,0.03434669148371529
17.522200000000716,0.0028668624102194135,0.0028881064751263993,11.135813563070192,0.0321614152573034
17.5722000000006,0.0028703534702495424,0.0028598482289166815,12.098594328427348,0.03460014356253436
17.62219999999995,0.002805634344839421,0.0028317377997561484,11.567215171613368,0.03275532043937038
17.672199999999833,0.0028208910229047725,0.0028043048498975656,11.857489833946723,0.03325201624894787
17.722100000000715,0.0027787539976177516,0.00277748387817701,12.214910024413387,0.03392671566619093
17.7721000000006,0.0027452353015225217,0.002750685441195812,11.720205250886275,0.03223859795143959
17.82209999999995,0.0027121977342226375,0.0027236613815253925,12.322339393125667,0.03356187993510542
17.872099999999833,0.0026773815079652315,0.0026969731146214994,12.167419267725379,0.03281520263938296
17.922000000000715,0.0026925259158315134,0.0026712179386981644,11.965244221061843,0.03196177500420494
17.972000000000598,0.002626697945000071,0.0026458396257539075,12.837550927004584,0.033966100940302536
18.02199999999995,0.0026332444178545572,0.0026207796194455484,12.078964346694233,0.03165630358382566
18.071999999999832,0.0025654333236959366,0.0025959435607621527,12.914236445678078,0.03352462894331792
18.121900000000714,0.0025696819106715606,0.002571417898438956,12.941182111997152,0.033277187309747526
18.171900000000598,0.0025400252815962277,0.0025473562987823107,12.435458737806773,0.031677544143999606
18.22189999999995,0.002519270755144511,0.0025239026298622307,13.781394490362622,0.03478289779739508
18.27189999999983,0.0025088359309320915,0.002500788817501211,12.429024400604833,0.03108236523348226
18.321800000000714,0.0024369913387733227,0.0024776031046135016,13.7297172415117,0.03401679006303491
18.371800000000597,0.0024614926318891625,0.0024545964730100438,13.318660478342913,0.032691937035358776
18.42179999999995,0.0024101833784740644,0.0024323712227198434,13.05832423533951,0.03176269208698493
18.471799999999835,0.0024274625061576818,0.002410626586394617,14.179117935260587,0.034180558666363915
18.521700000000717,0.0023665544627803625,0.0023890396101558316,12.851930219936808,0.03070377036238778
18.5717000000006,0.0023488890498708126,0.002367494357924551,14.193105664885445,0.03360209758304328
18.62169999999995,0.0023417583907015204,0.002346285654067706,13.708020463452135,0.03216293175906429
18.671699999999834,0.002302712545685713,0.0023255842110339363,13.760039218219147,0.0320001299490982
18.721600000000716,0.0023184191057884036,0.0023052826223975784,14.64262520948003,0.03375538944169502
18.7716000000006,0.002255463955522912,0.0022851595733423082,13.684820004512362,0.031271997442777755
18.82159999999995,0.0022613646110480937,0.0022649644662874387,14.761318871109339,0.03343386271860086
18.871599999999834,0.002207364208879545,0.0022447076397337194,14.455381717123608,0.03244810577569449
18.921500000000716,0.002224882868235926,0.0022248653854383548,14.34886370570308,0.0319242901791915
18.9715000000006,0.002200149120668656,0.002205403034238459,15.163952296804826,0.033442626406420616
19.02149999999995,0.002167231206012374,0.0021859557013447642,14.471117848822594,0.03163322256646573
19.071499999999833,0.0021516625801864158,0.002166278634051644,14.981086364367647,0.032453207306012054
19.121400000000715,0.0021124662284366623,0.002146712069701315,15.25145766584894,0.032740488251816566
19.1714000000006,0.00213914881054495,0.002127553247266418,14.615544660015281,0.03109534950198287
19.221399999999953,0.002080358250296709,0.0021085327112894078,15.96284765014522,0.03365818643566045
19.271399999999836,0.002093215315064006,0.002089525591505495,15.088892543603306,0.03152862711733555
19.32130000000072,0.002038381771934192,0.002070518075209682,15.601729798572347,0.03230366355248156
19.371300000000602,0.002036160725220202,0.0020514919341623767,16.276052682265128,0.03339019079766883
19.421299999999952,0.002023290812772706,0.0020327525744288843,15.035057856700172,0.0305625525648945
19.471299999999836,0.001997393066405489,0.002014372328788408,16.921892728978037,0.034086992463979116
19.521200000000718,0.0020037939115586066,0.0019961814139389826,15.518540587103983,0.03097782229143472
19.5712000000006,0.0019308996176939234,0.0019777981771933895,16.600099553581156,0.03283164663830161
19.621199999999952,0.001964126217879058,0.001959471461473618,16.84752789293131,0.03301225010257966
19.671199999999835,0.0019375284521882916,0.0019416034132652624,15.809338116321223,0.0306954648481139
19.721100000000718,0.0019063879659340901,0.001924066584867826,17.661675096468652,0.03398223888590757
19.7711000000006,0.0018707047591164428,0.0019065043590633368,16.092853501631637,0.0306810953506284
19.82109999999995,0.0018304788317353496,0.0018889177919994696,17.353097455467367,0.03277857452993303
19.871099999999835,0.0017857101837908105,0.0018714933194561281,17.376814250765783,0.03252059178373821
19.921000000000717,0.0017363988152828255,0.001854386802755131,16.811929093413116,0.03117581943968032
19.9710000000006,0.0016825447262113946,0.0018374819338835657,18.222392975153507,0.03348331788397137


==> figs/data/tgvstats128dofp3filtere4_post.csv <==
t,dEdt,enst,adiv-enst-ratio,abs-div
0.02599999999999926,0.0005387809474209732,0.0004684797821920806,27.088933123675492,0.01269061748959533
0.07600000000000202,0.0005365644928528585,0.0004679391949484783,37.897313774263885,0.017733638498238922
0.12600000000000328,0.0005346911784139165,0.00046799417989612627,31.53313548003991,0.01475732387853472
0.17599999999998786,0.000533161004104147,0.00046890898253145244,36.332032241760146,0.017036416271783674
0.22598000000096852,0.0005319739699235503,0.0004700788160855955,39.18160378871949,0.018418441921336143
0.2759800000009852,0.0005311300758721262,0.00047109964762364075,26.736770164687492,0.01259568300317855
0.32598000000002597,0.0005306293219498747,0.000472137297061151,43.953201443832874,0.020751945726875533
0.37598000000007603,0.0005304717081567959,0.00047340540246178307,31.15573544804081,0.014749293478772602
0.425980000000026,0.0005306572344928898,0.0004752774483496462,42.086949082077155,0.020002977768551117
0.475980000000076,0.0005311859009581562,0.00047782975320045294,43.908517155599796,0.020980795915858105
0.5259800000000261,0.0005320577075525953,0.00048048691625919863,38.165926449276945,0.018338228305788466
0.575980000000076,0.0005332726542762071,0.0004828119525183129,49.11939709998601,0.023715432020366602
0.6259800000000262,0.0005348307411289915,0.00048529653938630523,42.02419540190447,0.02039419659903812
0.6759800000000762,0.0005367319681109485,0.0004886237784662087,49.01125091784518,0.023948062610832953
0.7259800000000262,0.0005389763352220782,0.0004925961501901857,50.694536344790016,0.02497193343912001
0.7759800000000762,0.0005415638424623684,0.0004965345077149846,49.29209844828839,0.024475227837259434
0.825980000000026,0.0005462608446317555,0.0005003659477413422,52.56552986674443,0.026302001170299405
0.875980000000076,0.0005484039759367448,0.0005045377286335673,52.867095876714885,0.026673444473090762
0.925980000000026,0.0005442778104586204,0.00050929613491113,50.94809556984907,0.025947668154807
0.975980000000076,0.0005515922230051444,0.0005145818512957868,57.92582449791095,0.029807578007969855
1.025979999999882,0.0005575090833132202,0.0005202016277454425,53.316978489757666,0.027735578996840683
1.0759799999996544,0.0005618461667721781,0.0005258640130979169,56.851798351658445,0.029896314833036647
1.1259600000004268,0.0005682611974099026,0.0005315929223701306,58.51924419377301,0.03110841603585909
1.1759600000001993,0.0005738030213619714,0.0005379114336255954,53.61621371733816,0.028840774386269682
1.225959999999882,0.0005779350527215604,0.0005450313637799943,61.656663881552475,0.03360481560148726
1.2759599999996545,0.0005832780962460924,0.0005524714806932903,54.26862250792441,0.02998186623213822
1.325940000000427,0.00059300900122847,0.000559856096254169,60.186912671606,0.03369600997391591
1.3759400000001996,0.0006001784268532417,0.0005675406027568535,58.80044125439321,0.03337163787188728
1.425939999999882,0.0006064284011757922,0.0005759296102218924,56.92011243619292,0.03278197816916288
1.4759399999996545,0.0006118711806025122,0.0005849148208211231,61.257806930620106,0.03583059916471861
1.525920000000427,0.0006236044654366194,0.0005942533488319041,55.893369848431576,0.03321482220993064
1.5759200000001994,0.0006315645651745878,0.0006038859408277523,60.12122633884619,0.03630636333135237
1.625919999999882,0.0006399634207425478,0.0006138629500831718,58.10309404271727,0.035667336718022385
1.6759199999996546,0.0006505656183159729,0.0006243453446653273,57.72381721998739,0.03603959655761138
1.725900000000427,0.000659454325926586,0.0006355176818631473,59.178338708984924,0.03760888063284625
1.7759000000001997,0.0006704948495962449,0.0006472996749405151,57.01552372431628,0.036906129973313155
1.8258999999998822,0.0006797761136344782,0.0006593602800144274,57.133939791469466,0.03767185053923074
1.8758999999996546,0.000694763705693852,0.0006717153825965535,57.75110636983166,0.03879230651058573
1.925880000000427,0.0007058096477854151,0.000684765671978285,55.75610049285001,0.03817986362087523
1.9758800000001997,0.0007170169100082805,0.0006985822472953377,57.040367000525556,0.03984738776577797
2.0258800000001695,0.0007306077056596711,0.0007128588404962682,55.76763906044341,0.03975445451784208
2.075880000000497,0.0007456753217279535,0.0007275368689725434,54.191983095042275,0.03942666570438006
2.12588000000017,0.000760693422774141,0.0007428390100411141,56.23810015154179,0.041775854643164335
2.1758800000004976,0.0007740409419864976,0.0007587825245168445,52.16304012982613,0.03958040327618294
2.2258800000001697,0.000791175757688059,0.0007753049086729447,54.88116865139911,0.042549639449137464
2.2758800000004973,0.000806841289403709,0.0007925190913965446,52.39075822237072,0.04152067610396929
2.32588000000017,0.0008242243927810097,0.0008104035055721745,51.74360852734601,0.04193320174151547
2.3758800000004974,0.000841325934691176,0.0008288111581965848,52.903938582632776,0.04384737460983286
2.4258800000001695,0.0008619022307419142,0.0008478456403773223,49.228976118815446,0.04173857278257699
2.4758800000004966,0.0008800079970110745,0.0008677129118805799,51.91947240706281,0.045051196585635896
2.5258800000001695,0.0008984757483849092,0.0008883210586373221,48.722276180386565,0.04328102395578098
2.575880000000497,0.0009208348727313794,0.0009094847079871825,49.0921241949408,0.04464853623790623
2.62588000000017,0.000942276516211782,0.0009314220265732578,48.76208714424213,0.045418082027831805
2.675880000000498,0.0009658268856982873,0.0009542852459364508,46.5557716352545,0.04442748598471008
2.7258800000001697,0.000986555332719333,0.0009777956543510589,47.49503635731526,0.0464404401534284
2.775880000000497,0.0010126799824705477,0.0010019553730013487,45.49296100660744,0.045581916714311166
2.82588000000017,0.0010372925427611231,0.0010271419788346738,45.38691395153774,0.04661880460938154
2.875880000000497,0.001063199575972627,0.0010533741563323183,44.79802338855581,0.047189080092275446
2.925880000000169,0.0010916743186212689,0.0010803299310614234,43.49697027390283,0.046991078897386226
2.975880000000497,0.0011193197376950167,0.0011081308044065743,43.24745752361957,0.04792383989418771
3.0258800000001695,0.0011499499898523775,0.0011371154558406562,42.46912057650895,0.04829229340350877
3.075880000000497,0.0011792994194664533,0.001167206117559386,41.09121785640173,0.04796192085995757
3.12588000000017,0.001214419422795575,0.001198337353880343,41.3962752754681,0.049606702974106714
3.175880000000498,0.0012489087487048995,0.0012307382730382952,39.60758850679906,0.04874657507806931
3.2258800000001697,0.0012851838196145243,0.0012642960387903223,39.36371821348619,0.049767393009369054
3.275880000000497,0.0013232566286910882,0.0012986947956370334,38.81041482887016,0.05040288375476802
3.32588000000017,0.0013649216159002898,0.0013344418001179743,37.102221791480076,0.04951075563579901
3.375880000000497,0.0014096966832873403,0.0013720856686032785,37.886151010670254,0.05198304484028027
3.425880000000169,0.001455274343788423,0.001411286219499418,35.6393620422512,0.050297340521979754
3.475880000000497,0.0015059845669833387,0.0014517585808864822,35.9032752367011,0.05212288790680997
3.5258800000001695,0.0015573333015181188,0.0014942922088380234,34.88761395181535,0.052132289713146394
3.575880000000497,0.0016143625071952756,0.0015395275739114307,33.57806709729927,0.05169436017494038
3.62588000000017,0.0016732407080086859,0.0015872750432040818,33.946830248059236,0.05388295644862985
3.675880000000498,0.0017380475097352915,0.00163752061255312,31.91099759992849,0.05225491633701604
3.725880000000169,0.0018045918630742264,0.001690603660793173,32.22655524762772,0.05448233227639287
3.7758800000004964,0.0018741847823497797,0.0017464598071277246,30.834177175930087,0.05385065112361695
3.8258800000001703,0.0019498826089096486,0.0018051092475043144,30.118426562033903,0.054367050307406975
3.875880000000498,0.002027336002922114,0.001867366668031457,29.854804007432257,0.05574986588409096
3.925880000000169,0.0021113306646269713,0.0019333176779531044,28.491174036822404,0.05508249043102727
3.975880000000497,0.0021948852907645714,0.002002403910432995,28.222444740028656,0.05651273370941249
4.0258800000001695,0.002284401486781399,0.0020751352008283957,27.21106590117905,0.0564666407035979
4.075880000000497,0.0023757510323436423,0.002152482942188205,26.45716278850368,0.05694859160095069
4.125880000000171,0.0024702903400490753,0.0022339629101213597,25.907582091632925,0.05787657748363231
4.1758800000004985,0.002568498123730362,0.0023174296004225777,25.06694859503723,0.05809088866641042
4.225880000000169,0.002666329028780103,0.0024012865508676647,24.482635423853186,0.058789823173094925
4.275880000000497,0.002767975408040573,0.0024855192081708693,24.080783636167435,0.05985325027550091
4.32588000000017,0.002868625648047419,0.002570748972654504,23.11715423532712,0.059428400501162916
4.375880000000497,0.002973293858864717,0.0026588409692094427,23.057686770394902,0.061306722240324525
4.425880000000169,0.0030765954837966795,0.0027511885926794185,22.189417763958048,0.061047273030399425
4.4758800000004975,0.003180451039475639,0.0028466141067160114,21.656383163348355,0.06164736581323455
4.5258800000001695,0.003283658370962857,0.002944087050515919,21.312588291676786,0.06274611520250281
4.575880000000497,0.0033863077171031363,0.0030436026229215376,20.256587379151927,0.06165300247862612
4.625880000000171,0.003489241622169172,0.0031433359209511115,20.35440212073502,0.06398072333558988
4.6758800000004985,0.0035896402339388356,0.0032400979836137746,19.452259872744502,0.0630272279904106
4.725880000000169,0.0036899551018373736,0.003332432009955471,19.274736070552454,0.06423174746495233
4.775880000000497,0.003785291076107521,0.003422654074882005,19.007715234475036,0.06505683400147275
4.82588000000017,0.0038817641397906584,0.0035125253728716067,18.227854142389354,0.06402580016814542
4.875880000000498,0.0039742949814658346,0.003601509903713509,18.389933080379546,0.06623152611761561
4.925880000000169,0.004065667506382274,0.0036887495929174238,17.633351953393625,0.0650450198398504
4.9758800000004975,0.004153827461138939,0.003773494814529141,17.65663146840066,0.06662720728806194
5.0258800000001695,0.00423882213357133,0.003855422802381492,17.254281566337745,0.06652255058956918
5.075880000000497,0.004324607477808364,0.003935266158544676,16.856517239899464,0.06633488184510128
5.125880000000171,0.004405688014066455,0.004013717297399399,16.799535044677498,0.06742858439708946
5.175880000000498,0.004488254852042603,0.004089642836239609,16.308041913147008,0.06669406678319695
5.225880000000169,0.004566464526456679,0.004161149338667584,16.20055460717329,0.06741292708968721
5.275880000000496,0.004645377274644852,0.004227763229859899,15.975842349331652,0.06754207885054295
5.32588000000017,0.004723123598357893,0.004291281393121532,15.681454166798046,0.06729353248306857
5.375880000000498,0.004800707963044833,0.00435267763922008,15.626036724275187,0.06801510063938439
5.425880000000169,0.004879851748311191,0.0044116274597538465,15.443156138153046,0.06812945168434215
5.475880000000496,0.0049561737466680255,0.004468984463497074,15.257827312565016,0.06818699320657437
5.525880000000169,0.0050352360914096735,0.0045260177609276345,15.320247359926947,0.06933971165283406
5.575880000000496,0.0051135070052413635,0.00458476807094904,14.924788456070104,0.06842669357905903
5.625880000000171,0.005194982902497876,0.004647190552687294,15.019179591733838,0.0697969895078193
5.6758800000004985,0.0052754809628681445,0.004713046051311762,14.777607212578687,0.0696475433210802
5.725880000000171,0.005357409303696574,0.004779345388118499,14.541459046939812,0.06949865523250581
5.775880000000497,0.005440478264307118,0.004844219048088225,14.614723343350015,0.07079692120239577
5.82588000000017,0.00552397907353748,0.004909385648525991,14.166434206089678,0.06954848878216435
5.875880000000498,0.005609751814072007,0.0049763524602846575,14.378752875373536,0.07155374224719019
5.925880000000169,0.005694456210886257,0.005042792293872729,14.132760607972966,0.07126857628503414
5.975880000000496,0.005781402013621766,0.005106279330174628,14.032371166161616,0.0716532068391095
6.025880000000169,0.005865504648031665,0.005168337988427925,14.13876222134581,0.07307390189793114
6.075880000000496,0.005952106353032296,0.005230952108749394,13.738658414152239,0.07186626420289725
6.12588000000017,0.006037207913999918,0.005294929748367771,14.013483728609474,0.07420041187288201
6.1758800000004985,0.006122564777109414,0.005359630021329398,13.69639225722444,0.07340759512572363
6.225880000000169,0.006207344236300134,0.005422590475603757,13.712324083279869,0.07435631797238543
6.275880000000497,0.006289698486884712,0.005483717976231593,13.578633932409879,0.07446139898782433
6.325880000000171,0.006374810544880115,0.005545321930376053,13.32695976213197,0.07390228223418964
6.375880000000498,0.0064564055817764405,0.005608615970018085,13.399260248532451,0.0751513050163476
6.42588000000017,0.006540770686414374,0.0056730814595023805,13.215348310686908,0.074971747482224
6.475880000000496,0.006623140881188154,0.005738951416859399,13.116828062266544,0.07527683899264571
6.525880000000168,0.006706989441647778,0.0058091431420170024,13.011297098180387,0.07558448730664032
6.575880000000496,0.006791606891302079,0.005884914153577309,12.7910965221458,0.07527450496294931
6.625880000000171,0.006876417288718131,0.0059636502179986105,12.727423216178135,0.07590190023772131
6.6758800000004985,0.006965288321079024,0.006040283957883756,12.603301751336756,0.07612752138496766
6.725880000000169,0.007053717941939607,0.006110276860020869,12.377846111470218,0.07563206667181577
6.775880000000496,0.00714707080694337,0.006173672184836338,12.380419476900347,0.07643265136114571
6.82588000000017,0.0072413346345127656,0.006234507947060916,12.128398161654475,0.07561459472395383
6.875880000000499,0.007340528294789727,0.006297139278261422,12.200818248385104,0.07683025181883456
6.92588000000017,0.007442593155160612,0.006363765256103901,12.14098525549817,0.077262380143809
6.975880000000497,0.007548714639251417,0.006433152551933122,11.94941792935308,0.07687242844633317
7.025880000000169,0.007659322339219729,0.006504658697275995,12.033034862501381,0.07827078487299487
7.075880000000496,0.007773277633355686,0.006579911933863441,11.758757756903922,0.07737159049206142
7.12588000000017,0.007893757430084887,0.006660220862910551,11.873261852790735,0.07907854630275683
7.1758800000004985,0.008017096804440939,0.006742370644544315,11.753048291184166,0.07924340778239185
7.225880000000169,0.008147801854750121,0.006821518963211849,11.571294701927838,0.07893380623811355
7.275880000000496,0.008281070535643172,0.006902986878429234,11.660229929199065,0.08049041420072899
7.32588000000017,0.00842084570384144,0.00699801057737069,11.32981353704405,0.07928615497187189
7.375880000000498,0.008563963928754676,0.007111191328232877,11.445390238918698,0.08139035981523986
7.42588000000017,0.00871058174430973,0.007239775278588392,11.214701977803115,0.08119192213563534
7.475880000000497,0.008861972420238137,0.0073821502010968515,11.052181189491462,0.08158886159056324
7.525880000000169,0.009014245016029057,0.007537279708352278,10.891180112584777,0.08208987086259512
7.575880000000498,0.009172219016231463,0.00769484580061736,10.578596226869585,0.08140066675275408
7.625880000000171,0.00932880743537608,0.007842554958342183,10.527954365229785,0.08256606070823308
7.6758800000004985,0.00948883280367113,0.007977188945807292,10.406970831778843,0.0830183726786051
7.725880000000169,0.009647102161475957,0.008098814139359043,10.35447346269461,0.0838589560852891
7.775880000000496,0.009804252487234509,0.008207160440373507,10.362153516969066,0.08504385642154572
7.82588000000017,0.009961341494990807,0.008312142379225588,10.280921062898095,0.08545647966438824
7.875880000000498,0.010114893308321871,0.00842848455716,10.254478987821985,0.08642971779057931
7.92588000000017,0.010268362860777073,0.008554251589101653,10.250122635808818,0.08768212784585441
7.975880000000496,0.010415749371720639,0.008676326206337834,10.09205304139344,0.08756194427879334
8.02587999999902,0.010560732919108777,0.008789477210601563,10.082220603790153,0.08861744822927108
8.075879999997127,0.010699081044745106,0.00889470511677308,9.877123835062655,0.08785410391473314
8.12585999999902,0.010832777114669529,0.008980830635088921,9.853380721219002,0.08849154344031819
8.175859999997128,0.01095965587013969,0.00903074207908494,9.953513651031933,0.08988761456312044
8.225839999999017,0.01107889129509252,0.009048415854355965,9.977527153103782,0.0902808148794114
8.275839999997125,0.011190708002027625,0.009059397247651492,10.192759236546898,0.09234025497354728
8.325819999999025,0.011291797626984231,0.009080505511531802,10.11078319637726,0.09181102254060684
8.375819999997132,0.011385723195068058,0.009102672012229973,10.171498908535785,0.09258781843715641
8.425799999999022,0.011467136521252724,0.009132853677902016,10.244799636291404,0.09356425603767318
8.475799999997129,0.011539953305071893,0.009202849830480654,10.087398895169606,0.09283281721240234
8.52577999999903,0.011600148759355076,0.009313007083603385,10.111513010246302,0.0941685922903716
8.575779999997136,0.011651242243709309,0.009408211740527554,9.825505981013919,0.09244044072719886
8.62575999999902,0.011692155648215307,0.009443302283003581,9.87987218882311,0.09329861959649688
8.675759999997128,0.011721447473243586,0.00943648621778317,9.848372935079373,0.0929340354694653
8.725739999999028,0.01174314511175829,0.009431871299182968,9.859466449159028,0.09299321862708045
8.775739999997135,0.011752847294154194,0.009464006826060604,9.878692573399816,0.09349201394721005
8.825719999999025,0.011756761069462489,0.009536680217137033,9.655230604753775,0.09207884670025136
8.875719999997132,0.011749989460484014,0.009598301383514458,9.593183334980246,0.09207826487644874
8.925699999999033,0.011738061355080785,0.00957986906677557,9.60661397799179,0.09203010408421736
8.97569999999714,0.011719318593792,0.009511314963292723,9.760792646641818,0.0928379731536019
9.025679999999028,0.011694150856385477,0.009480178231700087,9.911577828303981,0.09396352436968862
9.075679999997135,0.011665926567665946,0.009488416827855457,9.807869072149026,0.09306114994958191
9.125659999999023,0.011631412380099087,0.009465230587593923,9.743804281847051,0.09222735432806735
9.17565999999713,0.011596622121823207,0.009387435876583463,9.872028451841606,0.09267303406347059
9.22563999999903,0.011557345678067191,0.009302890894071568,9.935145833083942,0.09242557770186968
9.275639999997138,0.011576721075049328,0.009248570481689023,10.069274903527214,0.09312639864477387
9.325619999999027,0.01149716030680471,0.00923318958829227,9.977178988329323,0.0921211851555707
9.375619999997134,0.011482580223279451,0.009243924412198446,9.897125354073387,0.09148827867110716
9.425599999999035,0.011393647285418881,0.00925662493890805,9.889916713020675,0.09154724968947071
9.475599999997142,0.01135403508157811,0.009264426442908633,9.716858652015487,0.09002112223773781
9.525579999999026,0.01136921944488103,0.009273374756701352,9.773663778286215,0.09063484696204574
9.575579999997133,0.011288113877811506,0.009278221659637598,9.681414063993538,0.0898263056644649
9.625559999999039,0.011293995002221025,0.009270703246996671,9.726882152870983,0.090175037957775
9.675559999997146,0.011217389617410773,0.009255563555790955,9.891425918434082,0.09155072124546457
9.72553999999903,0.011210537676600395,0.009235563160919889,9.816134958725184,0.09065753440742019
9.775539999997138,0.011230983446796038,0.00920659989759501,10.014806136741313,0.09220231315295645
9.825519999999038,0.011195047974511905,0.009174713300465097,9.926611052414977,0.09107381045113551
9.875519999997145,0.011222269537354208,0.009152646264723115,10.053574191236912,0.09201680826854124
9.925499999999035,0.011185251986623124,0.009144190525385865,10.08686594692457,0.09223622402270498
9.975499999997142,0.011209001110518013,0.009146217775402738,10.015606867558365,0.09160492156350805
10.025479999999035,0.011262736555750599,0.009155482913647612,10.076646870706876,0.09225656825161747
10.075479999997142,0.01127149931422038,0.009169742740411354,9.98715996041596,0.0915796875443512
10.125459999999038,0.011305680966495613,0.00918679503132552,10.044626523991353,0.09227792504212429
10.175459999997145,0.011307822121347443,0.009205420848205895,10.086871139596553,0.09285389388160846
10.225439999999033,0.01132489548104364,0.009222839149145404,10.075142056803951,0.09292141459469283
10.27543999999714,0.011389657823582835,0.00924000783019304,10.111448158435238,0.0934298601585326
10.32541999999904,0.01138565886809796,0.009257833654644694,10.106445362785099,0.09356379000841969
10.375419999997147,0.011412000433775183,0.009284514742209557,10.102343838913187,0.09379536030325937
10.425399999999035,0.011414084611485843,0.009320499409357834,10.142069894033392,0.0945291564570041
10.475399999997144,0.01139855901897439,0.009347843601458534,10.034542538753264,0.09380133426444817
10.525379999999043,0.011464550774195208,0.009346893382973185,10.085968416450136,0.0942724714525943
10.575379999997152,0.011434170565276928,0.009317215540692682,10.11970645080448,0.09428748621068349
10.625359999999036,0.011464091425221902,0.00927061498503032,10.178602095306601,0.09436190111141038
10.675359999997145,0.011441447334836267,0.009216723563026361,10.35735417299625,0.09546087025686394
10.725339999999044,0.011415378386005584,0.009162077694597955,10.345622708167506,0.09478739905122759
10.77533999999715,0.011467197365742185,0.009109150208901653,10.511106046028553,0.09574724383496842
10.825319999999042,0.011329503013374091,0.009061421371885047,10.549185338194821,0.09559061347949493
10.875319999997147,0.011350643988956874,0.00902328821779192,10.579701657071093,0.09546369731000325
10.925299999999048,0.011231770086501685,0.008992942985872226,10.77083389733806,0.09686149514906112
10.975299999997155,0.011214047756827548,0.008968447026582867,10.654926848363788,0.09555814701166618
11.025279999999043,0.011203932046395472,0.008948162203269026,10.80200578667098,0.09665809989978257
11.075279999997152,0.011042487453337264,0.008926821962025959,10.712544438931587,0.09562897696663354
11.125259999999045,0.011034110618868168,0.00889745253190387,10.77586258221627,0.09587772581558833
11.175259999997152,0.01088106972910253,0.008853874738311977,10.90877163972818,0.09658489764700345
11.225239999999044,0.01083389157265344,0.008794289281089841,10.901112891456549,0.09586754025328661
11.275239999997153,0.01077267084673339,0.008723140773725881,11.058269269543729,0.09646283955199682
11.325219999999042,0.010621054944397194,0.008647384595655392,11.047154473702161,0.09552899342171763
11.37521999999715,0.010548530426333877,0.008570027529424996,11.149912532053188,0.09555505735037659
11.42519999999905,0.01038747162750996,0.00848583119840932,11.282953497425856,0.09574523879865787
11.475199999997155,0.010286783565255163,0.008386758313557799,11.330581209462341,0.09502684615590007
11.525179999999043,0.010200390021142801,0.008270959542654574,11.499587086433444,0.09511261954912399
11.575179999997152,0.010002840736449383,0.00814283503644343,11.6591566326557,0.09493858912377062
11.625159999999052,0.009863137552443875,0.008011067399588219,11.808853949483597,0.09460152490120662
11.675159999997158,0.009694830952950671,0.007879903588937351,12.105126122680424,0.09538722677864875
11.725139999999046,0.009513939688924987,0.007747454745578149,12.203379083801138,0.09454512719488425
11.775139999997155,0.009419900222474605,0.007611106652820037,12.426938204225126,0.09458275204036133
11.825119999999053,0.009176253742692668,0.0074711069589491405,12.690344816865066,0.09481092347274475
11.87511999999716,0.00904332896367093,0.007331637911470401,12.85472138602622,0.09424616265517918
11.925099999999052,0.008865452229833926,0.007195259137901731,13.273779141181413,0.09550828066007494
11.975099999997157,0.008673556273271045,0.00706217338198667,13.389589702679483,0.09455960399398586
12.02507999999905,0.008620720529756116,0.006933843412172928,13.714026983165269,0.09509091565158227
12.075079999997158,0.008375755470706901,0.006812396052548363,13.988895612453348,0.09529789724978831
12.125059999999053,0.008285964626999567,0.006699962684180819,14.143577844404184,0.09476144377831462
12.175059999997162,0.008101545826316033,0.0065960161171067025,14.618810683781351,0.09642591088315344
12.225039999999048,0.007954215668420434,0.006499923656482893,14.682958290046411,0.09543810793662427
12.275039999997157,0.007897487914434344,0.006411430537508687,15.008665639677044,0.09622701720948275
12.325019999999054,0.007667462047072021,0.006329586068633125,15.102154420238016,0.09559038622468471
12.375019999997159,0.007596105012272312,0.006253021671801711,15.25448493914573,0.09538662491665105
12.424999999999052,0.007416264680360126,0.006179430781545231,15.58822948532582,0.09632638511141335
12.47499999999716,0.007296808563297619,0.006101652238481994,15.630039646500325,0.09536906639663102
12.524979999999056,0.007221026254577624,0.0060121882383091544,15.941658296152681,0.0958442505072727
12.574979999997163,0.007040251793423895,0.005911045279863735,16.145691384539763,0.09543791284872034
12.624959999999055,0.006952926240163303,0.005801905836594714,16.472768024536855,0.09557344894643116
12.674959999997162,0.006802392615984707,0.005687967521749111,16.922928194519006,0.09625706594331643
12.724939999999059,0.006680107613244903,0.005573108346967446,17.21175488853758,0.09592297483526653
12.774939999997166,0.006617036746165548,0.0054613440825570115,17.579312191118138,0.09600667261038537
12.824919999999059,0.006460889309317027,0.005356484646160434,17.91325435493865,0.09595207191499541
12.874919999997166,0.006350960179412472,0.00526067463304876,18.142933488124903,0.09544406997006953
12.924899999999063,0.006248169534471325,0.005174650769781975,18.60177139850832,0.0962576706865994
12.97489999999717,0.006107207232505119,0.005098200740339325,18.86807139011966,0.09619321552988329
13.024879999999062,0.006084386049849568,0.005031124055869862,19.073215626573667,0.09595971396164775
13.074879999997165,0.005930045900136072,0.004973376021210239,19.418134358564558,0.09657368379552364
13.12485999999906,0.005856618533461257,0.0049242120659943765,19.486252319300963,0.0959544387917127
13.174859999997167,0.005792383697613204,0.004882484035991953,19.925176250275978,0.09728435495629846
13.224839999999057,0.005657181282594643,0.004846527015229905,19.982645058527787,0.09684642911190529
13.274839999997164,0.005699485951426952,0.004813870245418231,20.165762843098836,0.09707536572655405
13.324819999999058,0.0055605241342727724,0.004783530669342828,20.430396034166908,0.09772942601625749
13.374819999997165,0.005547614006635552,0.004755558187252697,20.40522703941348,0.09703824451003287
13.424799999999061,0.005498953796775001,0.00473028137754237,20.85828641939272,0.0986655638170983
13.474799999997169,0.005418025787817937,0.004707317680843918,20.820823393486805,0.0980102300898891
13.52477999999906,0.005485794009245535,0.004685642942173991,21.01985419641788,0.0984915314609718
13.574779999997167,0.005368549731919224,0.004663843099977038,21.14762286969484,0.09862919500174287
13.624759999999066,0.00538890989110226,0.0046407157080023105,21.217529226090893,0.09846452116451812
13.674759999997173,0.005341506075977593,0.004616321027147755,21.610122615271603,0.09975926342811954
13.724739999999064,0.0052925972553381,0.004591518790016615,21.58855432212865,0.0991242528193481
13.774739999997172,0.00533124874799655,0.004566862279445837,21.8360771623939,0.09972235712400537
13.824719999999068,0.0052496264584995555,0.004542909997794824,21.96655255574167,0.09979207122256427
13.874719999997174,0.005248212495350147,0.004520221115773662,22.09205509556403,0.09986097393380367
13.924699999999069,0.005206847534195474,0.004497824638161503,22.38366415770319,0.10067779614084996
13.974699999997176,0.005152284125544721,0.0044739363460307765,22.472629562831166,0.10054111419203607
14.024679999999066,0.005176871082842753,0.004447346591694026,22.59175631229816,0.10047337043588121
14.074679999997173,0.005113181308796967,0.004417819201446014,22.84830917609179,0.10093969899871347
14.124659999999071,0.0050680593182941235,0.0043862825565216075,22.972455907845443,0.10076368262904421
14.174659999997175,0.005060809738571758,0.0043537765953277794,23.351123404504758,0.10166557455314355
14.224639999999065,0.0049714808138694696,0.004320976473183374,23.505748566477056,0.10156778654031118
14.274639999997174,0.005003739746267194,0.004288210851118452,23.597725613047885,0.10119202303558777
14.324619999999067,0.004930244994602224,0.004256146308030515,23.96316663415261,0.10199074319866866
14.374619999997174,0.004878532971865717,0.004225294838257883,23.96972473188872,0.10127915418411174
14.424599999999067,0.00488314194798268,0.004195430448802849,24.363601260991235,0.10221579457285411
14.474599999997174,0.0047625797563039226,0.004165304382717458,24.491004416466414,0.10201248803306018
14.524579999999071,0.004821121707197121,0.004133627901869812,24.590470855867913,0.10164785644993204
14.574579999997178,0.004721963059676447,0.004100346729597294,25.041052916812628,0.10267699943312544
14.62455999999907,0.004687995369194324,0.0040661272146157905,25.011897521012365,0.1017015571993696
14.674559999997177,0.0046740997904527815,0.004031547266211402,25.5852261659953,0.10314804860491879
14.724539999999074,0.004561555502880003,0.003997272691978468,25.671844672643008,0.10261736366266881
14.774539999997181,0.004620694227228941,0.00396353223762684,25.94913321532093,0.10285022603739792
14.824519999999074,0.004506508227266213,0.003930020205848417,26.313118292459198,0.10341108656824423
14.874519999997181,0.004488132766319207,0.003896899261598088,26.391338657448966,0.10284438812679794
14.924499999999075,0.004454688760751848,0.003864618573908193,26.886602724066833,0.1039064642767193
14.974499999997184,0.004365790344592003,0.0038322160092977226,27.00808444655514,0.10350081359655343
15.024479999999079,0.004393493456755957,0.003798409432394972,27.346069754074847,0.10387156929280875
15.074479999997184,0.004308038710244948,0.003763704830393865,27.72397027965779,0.10434484085924398
15.124459999999075,0.004276785682176386,0.003729368327992638,27.96838861418272,0.10430442268272296
15.174459999997183,0.004243346053140758,0.0036957086702526336,28.422004680246026,0.10503944912274617
15.224439999999072,0.004164331006167368,0.0036627546886297954,28.700964583259484,0.10512459259553138
15.274439999997178,0.004171628489799001,0.003630366071384813,28.965342080595832,0.1051547951354499
15.324419999999074,0.004117666775802812,0.0035987619691085536,29.391077776440707,0.10577149293296641
15.374419999997183,0.004050961916524818,0.0035683440880485058,29.588081991982392,0.10558045745278483
15.424399999999075,0.00404910378556735,0.003539223724625348,29.975417493379254,0.10608970874811754
15.474399999997184,0.003950982851117804,0.003511017085071943,30.285606744240713,0.1063332827107992
15.524379999999075,0.003967226107338835,0.0034831773399162133,30.469779302587316,0.10613164481902018
15.574379999997184,0.003918769357883267,0.0034551835472649067,31.036710405960815,0.10723753115590133
15.624359999999081,0.0038398525075466258,0.003427102774020956,31.134128989408286,0.10669985982632739
15.674359999997186,0.0038662209985784405,0.003398978210053704,31.621469604169995,0.10748068615444933
15.724339999999081,0.0037411552786591248,0.003370744166762593,31.999043219216905,0.10786058827315949
15.774339999997187,0.0037855451433716574,0.0033423478398508077,32.141586832200545,0.10742836331798267
15.824319999999082,0.003722995140212717,0.003314024683782238,32.77884249758175,0.10862989314279614
15.874319999997187,0.0036639016596323013,0.003286280106012378,32.836387266201065,0.10790956622623474
15.924299999999084,0.0036847804605170623,0.0032595505932426455,33.47137711190357,0.10910164712175359
15.974299999997193,0.003564690985008544,0.003233717086943963,33.723143779466625,0.10905110626512923
16.02427999999908,0.0036216111100079917,0.0032085856861381466,33.95810385036674,0.1089574859426794
16.074279999997188,0.0035483997745206198,0.0031840438217539796,34.521272711865656,0.10991724509730008
16.124259999999087,0.003512672196458875,0.0031602160176787243,34.58090999351474,0.10928314566741154
16.174259999997194,0.0035122598429187515,0.003136902101672774,35.15222306846671,0.11026908242194339
16.22423999999908,0.0034206981881182642,0.0031137797248716372,35.376869961921315,0.11015578041685105
16.27423999999719,0.0034560910646537243,0.0030908508846427887,35.646766123452274,0.11017883860732705
16.32421999999908,0.0034002929781421108,0.0030678394204329312,36.090670539349716,0.1107203817904745
16.374219999997187,0.003362106198118823,0.003044759393729436,36.29751072448584,0.1105171867473732
16.424199999999086,0.0033576048395740072,0.0030221908953460444,36.75933357598921,0.11109372325234275
16.474199999997193,0.003286354330021043,0.0030000334373080605,37.10947122240678,0.11132965450804157
16.524179999999085,0.0032940622994288146,0.0029779179449690653,37.35636360145574,0.11124418552756428
16.57417999999719,0.003274879546037367,0.002955699698444488,37.828710034,0.11181030684003776
16.624159999999087,0.0032089017916314953,0.002933896261986456,38.09578639300719,0.11176908529587828
16.674159999997194,0.0032274421210897563,0.0029127332497497684,38.45644831450589,0.11201337567294474
16.724139999999085,0.0031455745250525,0.002891728010854662,38.932585328411584,0.11258244752915703
16.774139999997193,0.0031554048924795726,0.0028708196671918145,39.03129841827627,0.11205181913522028
16.82411999999909,0.0031510994941752104,0.0028501205206115736,39.632363577640724,0.11295701271297255
16.8741199999972,0.0030614863028995986,0.002829640265663694,39.82010394769229,0.11267656951330393
16.92409999999909,0.0031094733260532215,0.0028095574589959804,40.23776040893602,0.11305029989021934
16.974099999997197,0.0030051033309849515,0.002789797716146788,40.75520543967879,0.11369877905670904
17.024079999999095,0.003035973517942253,0.002770170327544296,40.82454063510798,0.1130909311030025
17.0740799999972,0.0030163155462554487,0.0027503530342014547,41.578719599256786,0.11435615760802739
17.12405999999909,0.002938989619441535,0.0027305614291359965,41.72137927025794,0.11392278900572046
17.174059999997198,0.0029891205770866845,0.0027112601898206597,42.319815037129615,0.11474002975074325
17.224039999999086,0.0028771184515949794,0.0026920449847171756,42.74354969995681,0.11506755859877806
17.274039999997193,0.0029222447428932548,0.0026725868430724315,42.88238996642478,0.11460691122376812
17.32401999999909,0.002888963182477869,0.00265321629746964,43.579297171777576,0.11562530148843285
17.3740199999972,0.0028359530062069464,0.0026341106539653544,43.74878705666587,0.11523914608402516
17.42399999999909,0.0028600920618455676,0.0026151258826634842,44.35256665918194,0.11598754503298418
17.473999999997197,0.0027743942454292766,0.0025961275242344195,44.798063914495465,0.11630148676083439
17.52398079999894,0.002807216653189139,0.002577345706783353,45.09983644654088,0.11623786984212353
17.5739799999972,0.0027791708641601086,0.0025586253563787405,45.71040666539682,0.11695580554446809
17.623960799998944,0.0027285493575081067,0.0025398775369037813,46.05822841662399,0.11698225974496669
17.6739599999972,0.002743650522985349,0.0025213189597987134,46.627674082806365,0.11756323871629477
17.723940799998946,0.002683462517021848,0.002502996553259473,47.17710786027098,0.11808413836700865
17.773939999997204,0.002680984696279531,0.00248449427082888,47.46856060763548,0.11793536687416381
17.823920799998945,0.0026855956560226106,0.0024657383283398946,48.06991042665646,0.11852782057887239
17.873919999997202,0.0026151961376053774,0.0024470621955887226,48.55137352909839,0.1188082307069637
17.923900799998947,0.0026410470876513208,0.002428489541243091,49.021033998783345,0.11904706836696732
17.973899999997208,0.002577961874814172,0.0024096106007127126,49.761311647867494,0.11990538405207049
18.023880799998945,0.0025671487017324265,0.002390666352933082,49.97341091946579,0.11946975202646555
18.073879999997203,0.0025949024465742074,0.0023718673357410775,50.73072443256079,0.12032654820007276
18.12386079999895,0.002494432922683131,0.002353139140540319,51.237255178683235,0.12056839061481169
18.17385999999721,0.0025462010907667913,0.0023344192868439227,51.81248490138939,0.12095206405311293
18.223840799998946,0.0024654251902272756,0.002315899825982664,52.7074502804317,0.12206517493244169
18.273839999997204,0.0024701918599199612,0.0022975166370728674,52.89823239444981,0.12153456899799535
18.323820799998945,0.002483918697668705,0.0022789875214178825,53.814149656849814,0.12264177554367515
18.373819999997203,0.0023877703277556343,0.002260546782414373,54.21379403156606,0.12255281766053219
18.423800799998947,0.0024511046947925655,0.002242466837647035,54.90602428996037,0.12312493865727872
18.47379999999721,0.0023532519534189833,0.0022243761533946873,55.72338325129758,0.12394976489065924
18.523780799998946,0.0023721785374366876,0.0022062403437834014,55.9547676803637,0.12344966588344597
18.573779999997207,0.002371645026789684,0.002188310245827321,56.895820964479434,0.12450570796132723
18.62376079999895,0.002299045544809954,0.0021707190513864396,57.37271261563422,0.12454004030447632
18.67375999999721,0.002335706201896882,0.0021533056068878975,58.198982378430415,0.12532019507064415
18.72374079999895,0.002257386098479836,0.0021360497780535228,58.94061980924771,0.12590009786188064
18.773739999997208,0.002272476129718003,0.0021191761645343084,59.39274341071356,0.12586368618228627
18.823720799998956,0.0022688092533287595,0.002102438189393723,60.22805788213935,0.1266257689644254
18.873719999997213,0.0022063175069077417,0.002085764896250993,60.777574306700245,0.12676773096820165
18.923700799998954,0.0022263674776708047,0.0020695251997787153,61.3996608137186,0.12706814531185634
18.973699999997212,0.0021802622417095925,0.0020536705931909196,62.25405653214297,0.1278493252069071
19.023680799998957,0.0021609209964697893,0.0020378486572159285,62.74431824503561,0.1278634246835747
19.073679999997218,0.0021820689016640677,0.002022062638934783,63.49677313767056,0.12839445265460137
19.123660799998955,0.0021116006360478016,0.0020066535538923965,64.24132463159978,0.12891008237875484
19.173659999997213,0.002135929886180503,0.001991537545654122,64.8360980657382,0.1291235236116302
19.22364079999896,0.0020929021895825803,0.0019764104938750607,65.83595537292192,0.13011887307333306
19.27363999999722,0.002051812296858286,0.0019614512611830013,66.21297896845049,0.12987353110435074
19.323620799998956,0.002039594152185139,0.0019466335630962078,67.0539084716174,0.1305293887676316
19.373619999997214,0.002028900222504132,0.0019317680536072178,67.85963615891066,0.13108907726119282
19.423600799998955,0.0020197305078153106,0.0019169636077025394,68.41078945489954,0.13114099375924307
19.473599999997212,0.002012085008118675,0.0019024150727656598,69.54793154464478,0.13230903325020654
19.523580799998957,0.0020059637234142247,0.00188790985506828,69.90107989959115,0.1319669376223534
19.573579999997214,0.0020013666537019607,0.001873160282815027,70.94878885327975,0.13289845339379314
19.623560799998955,0.001998293798981882,0.0018584856237229713,71.64143329930168,0.13314457384966033
19.673559999997217,0.0019967451592539888,0.001844120194631291,72.40772439460068,0.1335285468033799
19.72354079999896,0.0019967207345182813,0.0018297551814360027,73.50981822574063,0.13450497078496762
19.77353999999722,0.0019982205247747594,0.0018153084816079233,73.8847934900509,0.13412369228433926
19.82352079999896,0.0020012445300234237,0.001800981548024273,74.928803331823,0.1349453922161529
19.873519999997217,0.002005792750264273,0.0017868588230503931,75.62558012055005,0.13513223508670927
19.923500799998966,0.0020118651854973083,0.0017728338159490147,76.5086995934533,0.13563720985355865
19.973499999997227,0.0020194618357225295,0.0017589700437811277,77.54821486760265,0.13640498690081534
19.999499999996235,0.002028582700939936,0.0017518812554163307,78.12685020245821,0.1368689644144061


==> figs/data/tgvstats160dofp3filtere4_post.csv <==
t,dEdt,enst,adiv-enst-ratio,abs-div
0.02550000000000041,0.00019122627859900857,0.0004683684160842463,30.16372669817692,0.014127736896823216
0.07550000000000244,0.00018404072143567732,0.00046765942542757163,48.28087289223966,0.022579005275926416
0.12549000000099303,0.00017761013911077244,0.0004676060109607429,40.678740204823356,0.019021623438085843
0.17549000000103468,0.00017193453162429395,0.0004685253572726335,46.82133014932649,0.02193698043619312
0.22549000000002548,0.00016701389897624187,0.0004697771650973577,55.56649347915814,0.026103869781039724
0.2754900000000755,0.00016284824116661613,0.0004708845289955089,48.69566957651804,0.02293003743265963
0.3254900000000256,0.00015943755819541682,0.0004719619887546341,67.86705725215968,0.0320306713116539
0.37549000000007565,0.00015678185006264385,0.0004732176146279713,67.70987622197626,0.0320415061125188
0.42549000000002546,0.00015488111676829728,0.000474951407309844,76.50495858077204,0.03633613774411901
0.47549000000007546,0.00015373535831237711,0.000477449265174887,84.74788878336788,0.04046281722474204
0.525489999999884,0.00015334457469488332,0.0004803504703393002,88.66125953408121,0.04258847771807067
0.5754899999996566,0.0001537087659158159,0.000482987349136031,92.79122989208356,0.04481699014864948
0.625480000000429,0.00015482793197517486,0.00048547019387809516,100.77340378248597,0.048922483872039034
0.6754800000002013,0.0001567020728729602,0.0004886029439872687,100.30547626066696,0.049009550999006966
0.7254799999998842,0.00015933118860917195,0.0004926127288452433,108.2438113728087,0.05332227930096907
0.7754799999996567,0.00016271527918380635,0.0004968422150461096,108.93811505471888,0.05412505438673446
0.825470000000429,0.00017442717659887352,0.0005008893216996528,111.37058860845526,0.05578433858538024
0.8754700000002015,0.0001799379187052445,0.0005050965923265583,116.51498194239133,0.05885132033409233
0.925469999999884,0.0001733765657441686,0.0005098547467953256,114.38613173715886,0.05832031223374588
0.9754699999996568,0.00017797858221497794,0.0005151804108586214,120.89721250620563,0.06228387561060908
1.0254600000007115,0.00018883536150431996,0.000520927235316766,118.8018945226111,0.06188714246405784
1.075460000001039,0.0001979041063038461,0.0005268488009191738,121.3860165958909,0.06395207729190004
1.125460000000167,0.00020534886313475117,0.0005327743528497462,123.17539588703178,0.06562469183072465
1.1754600000004947,0.00021762205713329213,0.0005390733917170527,122.1309198293294,0.06583752918592005
1.225460000000167,0.0002243042405146102,0.0005461870263051791,125.00674304703443,0.06827706125295536
1.2754600000004945,0.00023491787114800932,0.0005538600382428033,123.46889200836355,0.0683844852495488
1.3254600000001668,0.0002477088085215756,0.0005615485088275324,124.6998625233491,0.07002502185098498
1.3754600000004942,0.000262274622265081,0.0005693525335230021,124.82519783568628,0.07106954263525794
1.4254600000001665,0.0002757456083384437,0.0005777836960735285,124.24580939296732,0.07178720297271578
1.4754600000004938,0.00028701617282221316,0.0005869093584421887,124.63193576212974,0.07314764945955965
1.5254600000001661,0.000305673755118021,0.0005964570082319019,124.09833833482008,0.07401932360973713
1.5754600000004937,0.0003214757662434762,0.0006062988834809742,122.81459215461696,0.07446235009851547
1.625460000000167,0.0003393503388354885,0.0006164830160163911,123.34448126442227,0.0760397778188683
1.675460000000495,0.00035708523325006004,0.0006271243657267356,121.97910830931748,0.07649607093039351
1.7254600000001674,0.0003774580699330456,0.0006384032300918261,121.8189073460181,0.07776958393595483
1.7754600000004948,0.00039694270222435365,0.0006503664391479562,121.40035427859334,0.07895471612346909
1.8254600000001668,0.0004165468750659989,0.0006627318917951328,119.03238974008329,0.07888656083734095
1.8754600000004942,0.0004405787741302332,0.0006753304937012446,119.96410375429606,0.08101541741481609
1.9254600000001665,0.00046320346926631784,0.0006885154165588355,117.02440365439864,0.08057310602965759
1.9754600000004938,0.0004862144142907174,0.0007025145684093153,117.19157034317409,0.08232878546084486
2.0254600000001663,0.0005077962538367438,0.0007170824320976389,115.7116482955959,0.08297479018183251
2.0754600000004935,0.0005347479171270314,0.0007320443545689039,113.69105792544748,0.08322689711929007
2.1254600000001673,0.0005592085451682961,0.0007475714988057688,113.79270600418721,0.08506818378071443
2.175460000000495,0.0005844638095924042,0.0007637720626924896,110.90364242377278,0.08470510373411523
2.225460000000167,0.0006106469658712937,0.0007805783715423656,111.00954663881012,0.0866516511409787
2.2754600000004945,0.0006371468838941049,0.0007980256069086557,108.81845674624655,0.0868399149877867
2.3254600000001666,0.0006649535305899518,0.0008161975946462627,107.36919838160328,0.08763448145816201
2.375460000000494,0.0006906717659390196,0.0008349459675001038,106.62989110073357,0.0890301975895327
2.4254600000001663,0.000721964002527993,0.0008542421402304815,104.27713775069903,0.08907792532926587
2.4754600000004943,0.0007493746321637959,0.000874342264145283,103.40712445485916,0.09041321932461462
2.5254600000001663,0.000778194287809511,0.0008952503504688471,101.4278968587733,0.09080336021013487
2.575460000000494,0.0008077178797552539,0.0009167481820882723,99.94104392991103,0.0916207703387501
2.6254600000001678,0.0008389498748851476,0.000938942135387734,98.56175420894407,0.09254378396450692
2.675460000000495,0.0008709618266289726,0.0009620456778800635,96.63604223192223,0.09296828675665607
2.725460000000167,0.0009001720762719845,0.0009859129561291407,95.04233340787569,0.09370346788757011
2.7754600000004945,0.0009337343780645321,0.0010103889797985841,93.76103191026704,0.0947351133766772
2.8254600000001666,0.0009655223767291248,0.001035773624380566,91.52457543639981,0.09479874121965236
2.8754600000004937,0.000999638715401442,0.0010622829415889148,90.46599439523756,0.09610048263993923
2.925460000000166,0.001033333435517622,0.0010895756860867553,88.47453188498672,0.0963996987797889
2.975460000000494,0.00106907494389434,0.0011176019137222471,86.85904557289152,0.09707383555635143
3.0254600000001663,0.0011047978991680077,0.001146767280231299,85.69290884121703,0.0982698240069511
3.075460000000494,0.0011403768295586189,0.00117710093924042,83.23690922921345,0.09797824403317673
3.125460000000167,0.0011799917086177643,0.00120849578431623,82.43582818965136,0.0996233508438107
3.175460000000495,0.0012195369951501782,0.001241131582263708,80.06297512529119,0.09936868699799255
3.2254600000001674,0.0012613112162694628,0.0012751079274966306,78.69792251809271,0.10034834488033562
3.2754600000004954,0.0013018629385935679,0.0013101027446631006,77.34662733455819,0.1013320287614387
3.3254600000001675,0.0013477276766593429,0.0013463488111687275,75.14128909732628,0.1011663852458709
3.3754600000004946,0.00139408789858573,0.001384566734356729,74.2034930843464,0.10273968809765562
3.4254600000001663,0.0014430426731268037,0.001424607137222458,71.919973114141,0.10245770700725255
3.475460000000494,0.001494725025106834,0.001466048718838386,70.77932884938281,0.10376594437987847
3.5254600000001655,0.0015475364681143875,0.0015094606987064983,69.09139390985405,0.1042907437257742
3.575460000000494,0.0016054472549864426,0.0015557483732847614,67.21017828957207,0.10456212554218054
3.625460000000167,0.0016637374178364865,0.0016047220529309464,65.8726781543776,0.10570733931995233
3.6754600000004944,0.0017290304294612622,0.0016562234666932256,63.88267534799847,0.10580398602649989
3.725460000000167,0.0017944629922695098,0.001710668721295994,62.391123374494455,0.10673054324326703
3.7754600000004945,0.0018640216059615223,0.0017681058579068175,60.70578906406876,0.10733426125303559
3.8254600000001666,0.0019371963904886217,0.0018283182025178608,58.878895299003105,0.10764935601931068
3.8754600000004937,0.002013709133225221,0.0018918264293472631,57.355316196383846,0.1085063030438881
3.925460000000167,0.00209573405248295,0.0019590280137452877,55.609852611888506,0.10894125910693614
3.975460000000494,0.0021779501028494417,0.002028829221358269,53.979251736809125,0.10951468327069246
4.025459999999039,0.0022658051176158355,0.002101135676161311,52.62603520522425,0.11057444006461781
4.075459999997146,0.0023548262242846663,0.0021769642218908494,50.81174628267106,0.11061535370917026
4.125449999999037,0.0024487268956888096,0.0022561816163842617,49.37883907326587,0.11140762895549934
4.175449999997144,0.0025444305863792645,0.002337054344249083,47.91937133025733,0.11199017494106285
4.225439999999037,0.002642395213926623,0.0024196545703213798,46.44025249318922,0.11236936919202414
4.275439999997144,0.0027462109202659154,0.002506672845912898,45.34323394526891,0.11366065327648155
4.325429999999034,0.0028302706824064037,0.0026000135077090454,43.609894619286436,0.11338631507991274
4.3754299999971416,0.0029345063955241767,0.002699334340649726,42.46640050703551,0.1146310132124259
4.425419999999039,0.0029759792962247775,0.0028011450213571887,40.90369189140904,0.11457717289674883
4.475419999997146,0.003155188389933441,0.002902706180286405,39.617860192793856,0.11499900763134546
4.525409999999038,0.003263710513751768,0.003004500974250079,38.63853352436867,0.11608951161756
4.575409999997145,0.0033794513712426012,0.0031097905210010286,37.216513384470254,0.1157355605477335
4.625399999999036,0.0034745914901710938,0.0032201256523816607,36.24856270778075,0.11672492663729003
4.675399999997143,0.003534617518165173,0.0033324915671240785,34.94688835477188,0.11646021073950395
4.725389999999041,0.0037079268481635497,0.003442969878225204,34.04445346017669,0.11721402778402817
4.775389999997148,0.003822429161996945,0.0035524441313385504,33.12131302151195,0.11766161406549724
4.82537999999904,0.0039323916894032605,0.00366222018210556,32.06555029083377,0.11743110542541225
4.875379999997147,0.004018683156015211,0.0037697844498390453,31.330569210757428,0.11810949261531932
4.925369999999038,0.00409060738234609,0.0038717741776177097,30.45489879846972,0.11791449074987567
4.975369999997145,0.0042317536675682485,0.003965316588661252,29.836356786929322,0.11831060051242656
5.02535999999904,0.004345758107543193,0.00404872206929933,29.294375140163055,0.11860478313631183
5.075359999997147,0.004430408768614144,0.004123780918980257,28.74863955173591,0.11855309123008967
5.125349999999043,0.004519870213552233,0.004195490653991834,28.334297487776023,0.11887628029738861
5.17534999999715,0.004564975272451176,0.004265958962623834,27.91096378207863,0.11906702610162756
5.225339999999039,0.004681465338586407,0.004333317752791852,27.531884339969434,0.11930440317820153
5.275339999997146,0.004796303018348477,0.004398823664005314,27.245760874845775,0.11984929768010172
5.325329999999042,0.004850764064381722,0.0044650037843987685,26.788279969400712,0.11960977144090791
5.375329999997149,0.004932990822279293,0.004532079023126404,26.46273403532808,0.11993120181608352
5.4253199999990445,0.004949858912994586,0.0045985154716876074,26.16892593030999,0.1203382107679775
5.475319999997152,0.0050728506767512465,0.004663564693836101,25.73533482394347,0.12001839886899349
5.525309999999041,0.005160528727399747,0.004727065315507841,25.54992651073124,0.12077617142265193
5.575309999997148,0.0052049015795214305,0.004789510089806077,25.041685916568223,0.11993740736315824
5.625299999999041,0.005293167089552437,0.004852098945726826,24.865408337378327,0.1206494215788604
5.675299999997148,0.00529757858355581,0.0049153686149552315,24.57421637556707,0.12079133190958127
5.725289999999046,0.005416213976677954,0.004978545375774392,24.28099663548747,0.12088404351879971
5.775289999997153,0.005495351013181516,0.005040607777031091,24.152828400980592,0.12174493467528019
5.825279999999043,0.005555615585379547,0.0051037601004481105,23.748692063649408,0.12120762699228255
5.875279999997149,0.005642112539367619,0.005170505903441819,23.62092768869809,0.1221321460591858
5.925269999999043,0.005663339789289429,0.005239775794572878,23.32682546455433,0.122227335433398
5.975269999997152,0.0058830190249253705,0.0053095693825903935,23.12490852712598,0.12278330629083163
6.025259999999048,0.005937902638749878,0.005380132131921065,22.950040864651147,0.12347425228481114
6.075259999997154,0.006022229841314523,0.005453431350295022,22.61239955501065,0.1233151686386923
6.125249999999044,0.0060982060715527,0.005529852504616758,22.470142923068927,0.12425657612222922
6.175249999997151,0.00616837123428271,0.00560826151107787,22.197642542739445,0.12449018430911034
6.225239999999045,0.006361959717616963,0.005686509006905843,21.980984783944038,0.12499506795455807
6.2752399999971535,0.006441910717571527,0.005763979931296711,21.78096370285616,0.125545037667565
6.325229999999049,0.006516888074146181,0.005843888209513164,21.496171048729497,0.12562122054134853
6.375229999997157,0.006601982322037618,0.005928772557741777,21.233189714177023,0.1258867524907377
6.4252199999990465,0.006661967502716554,0.006015117235442362,20.956715194117695,0.12605709876239418
6.475219999997153,0.006821205091014921,0.006096535577759863,20.696823737526163,0.1261789222624531
6.5252099999990465,0.006930947804774887,0.006172118101586982,20.535691233554395,0.12674871159122217
6.575209999997154,0.006965083118059467,0.006246428420711177,20.276129652815463,0.12665339252537117
6.625199999999043,0.007068378665375277,0.006321390520403761,20.057886775020183,0.12679373531894456
6.67519999999715,0.007098935952727108,0.006396223489840469,19.89322838584307,0.12724153469029065
6.725189999999047,0.007267540516519545,0.006470569969302647,19.594510148797465,0.1267876489320048
6.7751899999971545,0.007370565365805719,0.006544931187559488,19.506532688529823,0.12766891415430748
6.825179999999048,0.007392545667637187,0.00662040528679655,19.225818189767992,0.1272827083865293
6.8751799999971555,0.0075226284946483535,0.006698799382089384,19.04698643417116,0.12759194095589063
6.925169999999045,0.007537765337991426,0.006779101367709858,18.8476901822942,0.1277704022929623
6.975169999997152,0.0077414844974063625,0.006860744191478787,18.61338753874433,0.1277016904401838
7.025159999999048,0.007838174680230887,0.006947536923819643,18.545231153499117,0.12884367819970546
7.075159999997154,0.00790560775726728,0.007043753564204644,18.244462812508413,0.12850949996260522
7.12514999999905,0.008045194376881616,0.007147271581355178,18.048984882533563,0.12900099672324136
7.175149999997157,0.008081942472377101,0.007254545493674737,17.805832922457455,0.129173224988739
7.225139999999047,0.008311271203154858,0.0073632793323959445,17.541067531269167,0.1291597800211558
7.275139999997154,0.00841647464917594,0.007475331168140591,17.384747239397218,0.12995674288891212
7.3251299999990485,0.008522767246843229,0.007596376346562191,17.07061669686737,0.12967482889731288
7.375129999997157,0.008664665082178264,0.007728594245562206,16.837447873999345,0.13012980274894495
7.425119999999052,0.008761854371643238,0.007871731072191161,16.537989166452125,0.130182603193122
7.475119999997159,0.008989300267203145,0.008019763228805186,16.25873750264941,0.1303912251705436
7.5251099999990485,0.009130992237121008,0.008163465382910266,16.058702222792412,0.13109465969023
7.575109999997156,0.00925327610891267,0.008294370830645367,15.838650480109074,0.13137164053900394
7.62509999999905,0.00941688376630324,0.008407227065792515,15.646030598206767,0.1315397319174618
7.675099999997157,0.009548698434802882,0.008506922812538602,15.512627501505373,0.13196472477496976
7.725089999999054,0.009774458033436448,0.008609353754964617,15.364855413236274,0.13228147564643414
7.775089999997161,0.009974714769860699,0.008734333424903292,15.247701180413046,0.13317850607301904
7.82507999999905,0.010082814910054099,0.00888514655065781,15.01036542477399,0.13336929657804386
7.8750799999971575,0.010274263200647778,0.009043979940723885,14.721849048042733,0.1331441074808635
7.925069999999051,0.01039771655418905,0.009190514352653542,14.567547936671279,0.1338832583949459
7.975069999997159,0.010632648316083628,0.009324694926608042,14.357233451966062,0.1338768219296752
8.025059999999055,0.010841310594714496,0.009455953785195684,14.292580274478347,0.1351499785466667
8.075059999997164,0.0109299530045451,0.009591581960650864,14.094595530859014,0.1351894682364576
8.125049999999051,0.011151614115301892,0.009730646061081413,13.871955646137772,0.1349830905675866
8.175049999997158,0.011249335065644551,0.00985936688793393,13.731916835622442,0.1353880061569984
8.225039999999055,0.011500470717415294,0.009947066093095541,13.643732590698542,0.13571510983620005
8.27503999999716,0.01169409324129225,0.009982241219537683,13.817435496375785,0.13792897416022548
8.325029999999058,0.011796514170775277,0.009991097020041886,13.852212558775626,0.13839879961696994
8.375029999997166,0.011999121487832904,0.010025069362364383,13.810360772810249,0.13844982466669892
8.425019999999053,0.012074053893723916,0.0100852906543124,13.695177082565051,0.13811984143994666
8.47501999999716,0.012307643007437159,0.010137160469171146,13.61129347121138,0.1379798661106513
8.525009999999055,0.012439196734641863,0.0102475401540678,13.601294935000027,0.13937981599373175
8.575009999997162,0.012504054687727438,0.010440200303212495,13.295341331186636,0.13880602659716834
8.62499999999905,0.012613812926167839,0.010586025049564636,13.075690401045744,0.1384195861258221
8.674999999997157,0.012629006681861106,0.010645984002446061,12.988818148216131,0.13827875021659
8.724989999999055,0.012738013810120385,0.010688962415350271,12.93567295066512,0.13826892198692262
8.774989999997162,0.012775542245317548,0.01073269019691614,12.905652424742796,0.138512369263844
8.824979999999057,0.012750865978625158,0.010788926580316271,12.757832861269815,0.1376433220641863
8.874979999997164,0.012738021022178119,0.010800790597278159,12.68154226814316,0.13697068248874616
8.924969999999051,0.012661114763825906,0.010736475504783056,12.70607425324015,0.13641845498186753
8.974969999997159,0.012641303067470178,0.01067002822834123,12.740508055053196,0.13594158059082642
9.024959999999055,0.012619642195473369,0.010605930555458306,12.792273316977521,0.13567396244630586
9.074959999997162,0.012487770624624667,0.01049546620394985,12.882716246048087,0.1352101129754734
9.124949999999059,0.012420955591434066,0.010395752585293806,12.948001980623479,0.13460422506445585
9.174949999997168,0.012290270909369225,0.010313755237832336,13.029737869774006,0.134385527201964
9.224939999999053,0.012209370916550676,0.010228156489095008,13.024212454401072,0.13321368313083434
9.274939999997162,0.012152491863454573,0.01015947359807872,13.095003672433517,0.1330383440768322
9.324929999999057,0.011959880650449239,0.010093366662065052,13.09679441613501,0.13219074813973683
9.374929999997164,0.0118950017756842,0.010029572670964222,13.112694217826608,0.13151471956982433
9.424919999999062,0.011719960767157108,0.009971641457431584,13.186802978996257,0.13149407127634138
9.474919999997168,0.011654259912446112,0.009921640519990596,13.12926988576336,0.13026389609648206
9.524909999999055,0.01160658830685854,0.009883610622941272,13.20375644642612,0.1305007874766265
9.574909999997162,0.011444544262159642,0.009856993750794903,13.164053591887553,0.1297579939903648
9.624899999999059,0.011420379040710351,0.009838256383793275,13.14200288750499,0.12929439380382562
9.674899999997166,0.011287835087958716,0.00982406829012368,13.146797786867324,0.12915503925463145
9.724889999999062,0.0113022803294699,0.009808998734790854,13.075465584454303,0.12825722537471362
9.77488999999717,0.011286904489034685,0.0097861108444521,13.152612634243074,0.12871292513284383
9.824879999999057,0.011202968999741832,0.009762587667005985,13.119540352492956,0.1280806628420351
9.874879999997164,0.011218456767733032,0.0097515280742682,13.107371648543223,0.1278169026106363
9.924869999999059,0.011152418828334783,0.009750609473422841,13.080047274698318,0.12753843286949204
9.974869999997166,0.01118783705588072,0.009750366816438948,13.04559466190326,0.12719933329213462
10.024859999999064,0.011208506869428547,0.00974628511895035,13.075647862594355,0.1274389921838383
10.07485999999717,0.011171242741744606,0.009738983075097848,13.074741481023947,0.127334685994972
10.124849999999059,0.011177445207691867,0.009729608224514392,13.055862863532989,0.1270284306951626
10.174849999997166,0.01114260042948117,0.00972150551405081,13.071291524419388,0.12707263263040872
10.22483999999906,0.011157484916065406,0.009714721374393597,13.099460044481297,0.12725760448713735
10.274839999997168,0.011204604722134744,0.009699912216027276,13.164309305205597,0.1276926446451253
10.324829999999064,0.011139398570803255,0.00967504959053054,13.205022518099222,0.12775924770668243
10.374829999997173,0.01113832919948868,0.009647225194863931,13.164332708001178,0.12699928217420028
10.42481999999906,0.0111124636595019,0.009621832509932466,13.241460863062416,0.12740711861121237
10.474819999997166,0.011094579245439624,0.009599413283692623,13.275124950139446,0.12743341078904796
10.524809999999063,0.011146166617931552,0.009581417291436333,13.37419166439098,0.1281437112721794
10.57480999999717,0.011049827886796525,0.009563547595801922,13.396490036584856,0.1281179700815655
10.624799999999066,0.011065673000999558,0.009532186003209781,13.34883461242853,0.1272435744517535
10.674799999997173,0.011001607985792599,0.009487090628551005,13.43333838951844,0.12744329874535484
10.724789999999064,0.0109716016435798,0.00944138677582157,13.498228713343112,0.12744199807117265
10.77478999999717,0.01101191196032523,0.00939974006008887,13.695057206932123,0.12872997785320867
10.824779999999066,0.010889837431207012,0.009361006529627838,13.748972947368864,0.12870422553599645
10.87477999999717,0.010888707953712082,0.009327523354210424,13.708771657869146,0.12786888779631242
10.924769999999057,0.010782372412437333,0.009299008221225168,13.735393307650169,0.12772553528960007
10.974769999997168,0.010754617244021455,0.00926941828612455,13.747326273272984,0.12742971754279706
11.024759999999064,0.010740153400836505,0.009233945012431988,13.940260581016025,0.12872359966407518
11.07475999999717,0.010603992393025816,0.00919216195775824,14.012638099542368,0.12880643886644708
11.124749999999064,0.010569234075042596,0.009143772746725185,14.051256613480152,0.12848149727958183
11.174749999997173,0.010442177945625596,0.009083087949710956,14.122777582542081,0.128278430876436
11.224739999999063,0.010377646419353181,0.009005027324047373,14.26940940165823,0.12849642155995084
11.274739999997168,0.010318043154338137,0.008914202957421858,14.569251975850957,0.12987326905055485
11.324729999999064,0.010177850543189915,0.008822050545295203,14.770403055993208,0.1303052423343548
11.374729999997168,0.01008243554806925,0.008736470376845069,14.856203977866048,0.1297907859649946
11.424719999999068,0.009940417055654455,0.008658000777091323,14.94581015707275,0.12940083595419524
11.474719999997175,0.00982322460725384,0.008580539162501911,15.081436469376703,0.12940685625227136
11.524709999999063,0.009753351654058783,0.008497177122065621,15.312007017237052,0.13010883571977494
11.57470999999717,0.00957759588612398,0.008404785538391918,15.541590624710908,0.13062373612617764
11.624699999999066,0.009448809422966945,0.008303120609349443,15.64941908316815,0.12993901411379993
11.674699999997172,0.00931176961790134,0.008194036921689461,15.851648200728235,0.12988899062639947
11.72468999999907,0.009154782132894617,0.00807836528108041,16.060349562185056,0.12974137030517072
11.774689999997179,0.009090291754580777,0.007958161338241109,16.40180628187078,0.13052822062970418
11.824679999999065,0.008886630902604576,0.007836403282620492,16.76277057772623,0.13135983038110802
11.87467999999717,0.008779097873299621,0.007714211537394044,16.979957207604905,0.13098698179536292
11.924669999999066,0.008631656728409556,0.007593756813991441,17.28975392264583,0.131294186662327
11.974669999997175,0.00847188899680314,0.007479660144125174,17.53883809109467,0.13118454824422526
12.024659999999068,0.008433901994360404,0.00737503775830102,17.93602299356809,0.13227884681131996
12.074659999997177,0.008236624414066977,0.007279137725359562,18.270194590691247,0.13299126269476086
12.124649999999065,0.00815843899216795,0.007189406652345164,18.47870562485373,0.1328509291460514
12.174649999997174,0.008010944146991834,0.007102965899802193,18.778973901456755,0.1333864112553227
12.22463999999907,0.007896119478732155,0.007017191669109247,18.966681596854254,0.13309284009209335
12.274639999997175,0.007860495843963394,0.006930662685735099,19.335894590979755,0.1340105631370105
12.324629999999072,0.007686156808205376,0.006844172542270469,19.66604785024976,0.1345978247116566
12.37462999999718,0.007626779347323945,0.006759772158772139,19.940090055337272,0.1347904655994781
12.424619999999068,0.007498999919358336,0.006678093233114619,20.20739868555884,0.13494689242087973
12.474619999997174,0.007406576621616492,0.006598572270470023,20.408543400163712,0.13466724856100426
12.52460999999907,0.007365913405977078,0.006520963680810061,20.782633195185262,0.13552279625740066
12.574609999997179,0.007238146027286741,0.0064462203077427825,21.086062845763838,0.13592540652670343
12.624599999999075,0.007173842678873339,0.006375084904891968,21.335753565968172,0.13601724049289868
12.674599999997183,0.0070733780396459705,0.006307997539164146,21.601639088323573,0.13626308621105712
12.724589999999068,0.006980286357861876,0.00624502361197425,21.833486029035413,0.13635063578303605
12.774589999997177,0.006958743469519745,0.006184831240400033,22.119456685123588,0.13680510672682772
12.82457999999907,0.006843882037178468,0.006126758323050735,22.43007758667789,0.1374236645408525
12.87457999999718,0.00676582520299495,0.006070124926482846,22.658864008803075,0.13754213522562056
12.924569999999067,0.0066974242534902076,0.006014091367852846,22.942594052886154,0.13797885684961467
12.974569999997172,0.006591770556378214,0.005958040899122228,23.158755738387097,0.1379808138620919
13.024559999999068,0.0065921387939804135,0.005901273367481485,23.461802352373102,0.13845450937517384
13.074559999997177,0.006468030373138074,0.005843288195066627,23.822641547646718,0.13920256013066784
13.124549999999076,0.006412204535313082,0.005784407725408792,24.036797845473412,0.13903863915144582
13.174549999997183,0.006353345337847376,0.005725063905627359,24.378884502215307,0.13957067172309107
13.224539999999067,0.00623746640848221,0.005664956327180007,24.622017045129123,0.1394826512477382
13.274539999997174,0.006259731028097548,0.0056032204146483485,24.989173968827593,0.14001984972733386
13.324529999999072,0.006128269175448932,0.0055402298898068,25.368563059814345,0.14054767132543208
13.374529999997181,0.006089984494372795,0.00547722056494265,25.640027342371653,0.14043608504532984
13.424519999999077,0.006013311998394648,0.005415320867945923,26.05055094084677,0.1410720921314558
13.474519999997183,0.005915917538049326,0.005354941022433891,26.31639593985246,0.14092274818092862
13.524509999999069,0.005934248259715823,0.005295577079272116,26.71019806648892,0.14144591266371712
13.574509999997176,0.005797508243367614,0.0052365978957564195,27.10200850309191,0.14192232069806368
13.624499999999076,0.005765373397109494,0.005177891688376652,27.394213428445536,0.14184427002076422
13.674499999997181,0.00568344407885268,0.005119615958043219,27.79552470430767,0.14230241183835807
13.724490199999002,0.005599524047424722,0.005061865518701446,28.088685913014423,0.14218115068872275
13.774489999997183,0.00559231917946238,0.0050041615271203075,28.51203116392406,0.14267880941056402
13.824480199998995,0.005478808150012268,0.004947044689345047,28.89920988126116,0.14296568276936092
13.874479999997181,0.00543699216168301,0.0048915454652379104,29.237838247525065,0.14301821509304077
13.924470199999,0.005359675611042594,0.004837606547731298,29.617835570749307,0.1432794352866858
13.974469999997181,0.0052724949363654305,0.0047843993575908145,29.971315712370778,0.14339474364041824
14.024460199999004,0.005266311153534622,0.00473108496943536,30.371521387682733,0.14369024833615035
14.074459999997185,0.005169127118228781,0.004677899693275574,30.80930736041,0.14412284945129483
14.124450199999,0.005103339213129686,0.004625836371052156,31.15629367694288,0.1441239164779847
14.17444999999718,0.00505524699815641,0.00457514229976641,31.562491722424593,0.14440289096529194
14.224440199999002,0.004954716442506876,0.0045254851852474885,31.940148741572152,0.14454466994458598
14.274439999997183,0.004960390004655663,0.004475935310303523,32.33420114086632,0.14472579261686
14.324430199999002,0.004859635801432782,0.004426604182292008,32.81521023217077,0.1452599468565186
14.374429999997187,0.0048005396741559085,0.004378539707058719,33.133309250595175,0.14507551017998693
14.424420199998998,0.0047678900883136345,0.004332056617282875,33.56213719782807,0.14539307853800681
14.474419999997181,0.0046502695023564,0.0042868119701123765,33.931381482564476,0.14545745230190682
14.524410199999002,0.0046798634753276525,0.004242034319033064,34.33186276602675,0.1456369400898189
14.574409999997185,0.004570842360841683,0.004197602945019628,34.813847261456104,0.14613470779215165
14.624400199999009,0.004530381178946902,0.004154221906375237,35.12733750951557,0.14592675499466612
14.67439999999719,0.004489716674995807,0.004112031049069801,35.60640133620228,0.14641462784010423
14.724390199999,0.004383845421754372,0.004070583369548141,35.94764608924536,0.14632789034528443
14.774389999997183,0.004423624522161165,0.004029053049745008,36.40087283175612,0.1466610476961672
14.824380199999005,0.004308118212112595,0.003987669626163167,36.875466600516546,0.14704717811347418
14.874379999997188,0.004286132012408439,0.003947198499450353,37.21391712839995,0.14689071784789007
14.924370199998998,0.004240202028029159,0.003907786426118708,37.67079400947801,0.1472094174913521
14.97436999999718,0.0041544895693683215,0.003869142089014864,38.0275292846922,0.1471339140966479
15.024360199999002,0.004179868313103392,0.0038306600673495873,38.52751990435234,0.1475858319916189
15.074359999997187,0.004085065572543295,0.0037924067676821556,38.96510918176723,0.14777154376440815
15.124350199999006,0.004065035231649776,0.0037549290961247186,39.34508810979203,0.1477380161330488
15.174349999997188,0.004018234549726715,0.0037186376611528615,39.79382052767223,0.1479787996953598
15.224340199998998,0.003945150807506123,0.003683451158698613,40.175929643054054,0.14798607459550142
15.274339999997183,0.0039615722322451355,0.003648470045834065,40.63767798421871,0.14826535085767242
15.324330199999004,0.0038914701554407924,0.003613519734996981,41.10680822369993,0.1485402627590759
15.374329999997187,0.003852508046390208,0.003579207484245256,41.481720972099644,0.14847168616271245
15.42432019999901,0.0038273578896170614,0.0035458508615186647,41.91208065869866,0.14861398731168643
15.474319999997192,0.0037490184371659946,0.0035130423011280553,42.31737479057133,0.14866272771196706
15.524310199999002,0.003770579085485285,0.0034805046398062767,42.76658833464379,0.1488493091274127
15.574309999997183,0.0037076738164442975,0.0034484915986146376,43.26381724970575,0.14919491030960932
15.624300199999004,0.0036624374485712324,0.0034174144349251455,43.599783386765665,0.14899852910554254
15.674299999997189,0.003660261766339855,0.0033873610385178167,44.0574928616545,0.1492386347743453
15.724290199999011,0.0035641996078385214,0.003358040301098763,44.458989921486086,0.14929507990249402
15.774289999997192,0.0036049588092130014,0.003328954373489418,44.87380578495491,0.1493828520229404
15.824280199999002,0.0035369821070085215,0.0032999338339672517,45.39991696357575,0.1498167220474074
15.874279999997187,0.0035017278248123357,0.0032715143459825804,45.69214225160734,0.14948249887481022
15.924270199999008,0.0034997355900780566,0.0032442513044903336,46.19874078050764,0.1498803250429727
15.974269999997189,0.003402979648660178,0.0032179019115940615,46.537180711212464,0.14975208277080887
16.02426019999901,0.0034578144658067617,0.0031918819791850335,46.96580641901766,0.14990931114675524
16.074259999997192,0.0033782280537665043,0.0031660365819521437,47.480107040895575,0.15032375580647894
16.124250199999004,0.0033604911547934946,0.003140732989764043,47.75904554150682,0.1499984098918538
16.174249999997187,0.0033476622528672735,0.0031160523882987953,48.27536288056251,0.15042855979996783
16.22424019999901,0.0032672530327416236,0.0030916014374282362,48.595675723437694,0.15023846091937643
16.274239999997192,0.003313837473531813,0.003067261956570807,49.04411431173017,0.1504311460220798
16.324230199999015,0.0032404333265305205,0.0030431370206056617,49.52754262892404,0.1507190985137038
16.37422999999719,0.0032295150657760006,0.003019563358097877,49.82944791339025,0.15046317507351992
16.424220199999006,0.003209572256132858,0.0029969232052407023,50.316434817334006,0.1507944911090495
16.47421999999719,0.003145574878384013,0.002975072002271644,50.644094888738,0.1506698287838729
16.52421019999901,0.003175394985858864,0.00295356295648645,51.049884236340084,0.15077904701337563
16.574209999997194,0.0031244404758915463,0.0029321342607263067,51.535849325780546,0.15111002946374988
16.624200199999013,0.003099921015457061,0.002911032144176412,51.85708841224195,0.15095765127143446
16.674199999997196,0.003089367230761792,0.0028905517575811964,52.29581558815609,0.1511637616624867
16.724190199999008,0.003028019659198092,0.002870340337145036,52.674787122943485,0.1511945662295126
16.77418999999719,0.0030522832502560254,0.0028502665513189195,53.038343590712195,0.15117341667396716
16.824180199999013,0.003016912147089907,0.0028304283630821996,53.551196895837606,0.1515728265709782
16.874179999997192,0.002974405407809953,0.0028108311206186333,53.857716903566526,0.151384946758013
16.924170199999015,0.002985807259235915,0.0027913639352838467,54.29601881175861,0.15155994874063627
16.974169999997198,0.002910381835199473,0.0027719780968085716,54.71646481847047,0.15167284201159695
17.02416019999901,0.0029449138960907515,0.0027527415000999905,55.02509158672372,0.15146985315757722
17.074159999997192,0.0029068315538793663,0.0027335730452886014,55.60433250030633,0.15199850452410232
17.12415019999901,0.0028637544961748473,0.002714662160143576,55.87975090208633,0.1516946452921426
17.174149999997198,0.002885419382729751,0.002696201547775424,56.37191426059504,0.15199004248047984
17.22414019999901,0.0027975009890318604,0.002677934185481457,56.756628059870714,0.15199051453418388
17.27413999999719,0.0028462922646932346,0.002659687822258178,57.08073045399688,0.15181692367409702
17.32413019999901,0.002797930727270741,0.0026415931483722123,57.67421832999937,0.1523518199782494
17.37412999999719,0.0027668710100586537,0.0026237392481871565,57.94701194425434,0.15203784955331007
17.424120199999017,0.0027782138063896984,0.002605978563616046,58.44989891609266,0.15231918362086222
17.4741199999972,0.0026985922347401133,0.002588214686041704,58.85069811903391,0.15231824115549045
17.524110199999008,0.002748935466340944,0.002570639695528168,59.22177733744883,0.15223785166337642
17.57410999999719,0.00269464713843135,0.002553203454828653,59.769232834671975,0.15260301176594265
17.62410019999901,0.002673020696210021,0.0025357935466838355,60.09405626228515,0.15238612006395802
17.674099999997196,0.002675255866033913,0.002518561862394614,60.61107288119239,0.1526527365973916
17.72409019999902,0.0026124035433701745,0.002501577358065062,61.031561134603734,0.15267517146168832
17.7740899999972,0.002644811292055032,0.0024847813267218698,61.41448676747869,0.15260156991003843
17.82408019999901,0.0026057209940161617,0.002468208134786256,61.963156973888715,0.15293796809998986
17.874079999997193,0.002580481663878882,0.002452019757293677,62.3284319630569,0.15283054661455026
17.924070199999015,0.0025821625328936986,0.002436091849557883,62.785879311161416,0.15295216885724522
17.9740699999972,0.002525934915452861,0.0024201640748461838,63.238966814961195,0.15304867561595908
18.024060199999017,0.0025477787500874437,0.0024044608702843886,63.63191628751106,0.1530004528145322
18.0740599999972,0.002529394866410512,0.002389036093522899,64.17263622907673,0.1533107441677795
18.12405019999901,0.0024831678333585997,0.0023736270323720093,64.56525296257425,0.1532538297839032
18.174049999997198,0.0025010281486221343,0.002358110965500807,65.01684586668163,0.1533169371804978
18.224040199999017,0.002440579580198519,0.002342645061262227,65.54182541926983,0.15354123362456354
18.2740399999972,0.0024635764053933576,0.002327303446209986,65.87654438600912,0.1533147087739641
18.32403019999902,0.00244738767798207,0.0023119642033257617,66.50258581707733,0.1537515978376823
18.3740299999972,0.0023937564104132853,0.0022967145739593788,66.87549466224168,0.1535939232315131
18.424020199999017,0.002429623019982778,0.0022816724407833076,67.3841586531006,0.15374857774414968
18.474019999997196,0.002350778795073226,0.0022666602020498046,67.88126839029658,0.15386376952494668
18.52401019999902,0.0023867533218935527,0.0022517497713886612,68.25355084389403,0.15368991750920274
18.574009999997198,0.0023655254673141603,0.002237096254874101,68.91959991268033,0.15417977885207856
18.624000199999017,0.0023179895294700307,0.0022226493730637836,69.26827599218545,0.15395909020724013
18.673999999997204,0.002348932286757936,0.002208117858577425,69.84026555807428,0.1542155376265737
18.723990199999015,0.00226948997127294,0.002193505781048483,70.35298580445655,0.1543196810760973
18.773989999997198,0.002315404335041805,0.0021790559716785545,70.77145268659078,0.15421495660108192
18.823980199999017,0.002282162760285783,0.002164618152961489,71.43921652739488,0.15463862492854538
18.873979999997204,0.0022447477586991023,0.0021501689127345824,71.81511682434395,0.15441463166010663
18.923970199999026,0.0022668544454102417,0.002135737527564055,72.46228321326814,0.1547604175915516
18.97396999999721,0.0022013022949480356,0.0021213306274165946,72.93682577195445,0.15472312237659497
19.023960199999017,0.002233419576519593,0.0021069533754153355,73.42723455843516,0.15470775970030853
19.0739599999972,0.002205328067724126,0.0020926404504942042,74.09484601045308,0.15505387193461323
19.123950199999022,0.0021744435647811965,0.0020785861322625897,74.5204751179449,0.15489722614977963
19.173949999997205,0.002186590153030616,0.002064540960475931,75.15153913596629,0.15515343078901236
19.223940199999024,0.0021307866446387655,0.0020504283042531374,75.6936668697475,0.15520443700243827
19.273939999997207,0.002110790424492748,0.0020364509110926392,76.20050336271336,0.15517858449871536
19.32393019999902,0.002104515435871094,0.0020225972730633134,76.89822738837675,0.15553414501913343
19.373929999997202,0.0020996618579726314,0.0020088423945987424,77.37336487880016,0.15543089558129114
19.423920199999024,0.0020962296907974082,0.001995041647821767,77.99041479729483,0.15559412565149822
19.473919999997207,0.0020942189343454236,0.0019813342275279105,78.62313321583014,0.1557787049160108
19.523910199999015,0.0020936295886166785,0.0019677488199940085,79.04641583616939,0.15554349148637803
19.5739099999972,0.002094461653611172,0.001954160258411038,79.83442188242864,0.1560092544958626
19.62390019999902,0.0020967151293289047,0.001940765261722002,80.30885967746232,0.1558606450705257
19.673899999997204,0.002100390015769876,0.0019273849545194646,80.91699804476733,0.15595820459636547
19.723890199999026,0.002105486312934087,0.0019139162935680595,81.59931095144128,0.15617425077389008
19.77388999999721,0.0021120040208215366,0.0019004458834649715,82.03672899021105,0.15590636390237808
19.823880199999017,0.002119943139432225,0.001887055021792221,82.91561614428757,0.156466329830074
19.8738799999972,0.0021293036687661526,0.0018738158781040706,83.37410971817415,0.15622773061270562
19.923870199999023,0.0021400856088233194,0.0018604671112468518,84.0097680891259,0.15629741055329402
19.973869999997206,0.002152288959603725,0.001847150995006289,84.75165312660812,0.15654910040124206
19.99936999999624,0.0021659137211073693,0.0018404199221343479,83.63993321896059,0.1539325993821615


==> figs/data/tgvstats160dofp3filtere4v2_post.csv <==
t,dEdt,enst,adiv-enst-ratio,abs-div
0.027500000000000337,0.00043786985890491536,0.0004685575021741072,25.941118309965496,0.01215490559892043
0.0774999999999995,0.000438254429602599,0.0004681853026994114,32.448355855756205,0.015191843308425436
0.12745000000099413,0.00043891034240146166,0.0004683750747566376,26.905519791782137,0.012601874843842151
0.17745000000098862,0.0004398375973015033,0.00046933677724647567,33.151115606714065,0.015559037760980523
0.227449999999997,0.0004410361943027239,0.00047053504715339334,30.642265648201526,0.01441825991166331
0.2774499999999914,0.0004425061334051235,0.0004716096915754453,22.727426263807377,0.010718474490577872
0.32740000000098596,0.00044424741460870207,0.00047270260631076145,35.04697834668364,0.016566798007794176
0.37740000000098045,0.00044626003791345967,0.00047409736460909995,22.558847083610413,0.010695089950959377
0.42739999999999706,0.0004485440033193963,0.0004761231998883459,34.42313393677508,0.016389652680162466
0.4773999999999915,0.0004510993108265118,0.00047869860970608304,31.385733714906067,0.01502430709393087
0.527350000000986,0.00045392596043480643,0.0004812521482429561,25.35494296590956,0.012202120770921605
0.5773500000009805,0.00045702395214427996,0.0004835569080219568,36.257290917441296,0.017532463489290488
0.6273499999999971,0.0004603932859549325,0.0004862064402294534,20.885135879089244,0.010154487569480418
0.6773499999999916,0.00046403396186676406,0.0004897088436443625,35.39678528613386,0.0173341187912004
0.727300000000986,0.0004679459798797746,0.000493656930457092,30.46713279559402,0.015040311255701544
0.7773000000009805,0.00047212933999395346,0.0004974886993712493,28.448215658234076,0.01415266580724768
0.8272999999999969,0.00047513664679903444,0.0005013160378612199,35.82773065683477,0.01796101597844337
0.8772999999999914,0.00047920806992657474,0.0005055954128625838,23.13914494965753,0.011699045544109271
0.9272500000009861,0.0004807447334137224,0.0005104719318066262,33.16222011831786,0.016928382566794284
0.9772500000009805,0.0004883445360449336,0.0005158194953899081,29.74781490075082,0.015344502871057677
1.0272500000000575,0.0004939171808963608,0.0005213726865430236,29.131322847764338,0.015188276055691056
1.077250000000163,0.0004986047251923235,0.0005269227611059602,34.184884570574454,0.01801279376601563
1.1272500000000576,0.0005082214932573413,0.0005327165595132905,28.190205989614235,0.01501738954675825
1.177250000000163,0.0005136903716001254,0.0005392471644437368,29.464683674217287,0.015888747122553337
1.2272500000000577,0.0005206485772780848,0.0005464436560927441,31.380449721210823,0.017147647675492976
1.2772500000001632,0.0005275142312311414,0.0005537534564884261,25.274530284028373,0.013995858505902114
1.3272500000000576,0.0005386180429415716,0.0005610687327957531,33.522794500164395,0.018808591829979678
1.3772500000001628,0.0005469228249025671,0.0005688725753680794,28.88206725374354,0.01643021598059116
1.4272500000000576,0.0005543817313471823,0.0005773993315701047,28.240406415799576,0.016305991787750773
1.4772500000001632,0.0005644965786531123,0.0005864199456761255,32.38118555853492,0.01898897307616459
1.5272500000000575,0.0005755605563629428,0.0005957392442482323,21.30946883202329,0.012694886857320816
1.577250000000163,0.0005861017214568943,0.0006053409768225552,32.96849740047899,0.019957182420777823
1.6272500000000576,0.0005963322235175833,0.0006153389043363834,25.65892807445201,0.015788936687779368
1.677250000000163,0.0006098343686348693,0.0006259432183197272,28.20848538711817,0.017656910127137743
1.7272500000000577,0.0006200748460773123,0.0006372449294889932,30.751081066776898,0.019595970486108557
1.7772500000001632,0.0006328049720918153,0.0006490037313210481,21.50726023334072,0.013958292141930922
1.8272500000000576,0.0006459145622285435,0.0006609817373874901,30.589468707518062,0.02021908017205555
1.8772500000001628,0.0006616829062804095,0.0006734129351303558,23.09228679695716,0.015550644630810885
1.9272500000000576,0.0006749822814476986,0.0006866395447773962,27.16187630072534,0.018650418378429994
1.9772500000001632,0.0006873786291922221,0.0007005190857193742,27.695859361702595,0.019401478078272274
2.027249999999936,0.0007050946723843462,0.0007147866278229756,22.956088800106286,0.01640870530143275
2.0772499999998195,0.0007202866864970443,0.0007295327933419726,27.282756769022654,0.019903665755774708
2.127200000000703,0.0007376088600195734,0.0007449178745052257,22.177188347450464,0.01652018400628486
2.1772000000005867,0.000753174998250436,0.0007609285647433005,23.4301625950219,0.01782867999513218
2.2271999999999363,0.0007719484967483259,0.000777545262672884,25.468129221848567,0.0198026232255892
2.27719999999982,0.000789972560565776,0.0007948552766498057,22.20678112624252,0.017651177155601185
2.3271500000007035,0.0008077769699286608,0.0008127423762140347,23.980320708361614,0.019489822834888443
2.377150000000587,0.0008295093550255805,0.0008311681636444757,22.59702495577709,0.018781927736321632
2.427149999999937,0.0008494398623067697,0.0008503130918799777,19.345306298524243,0.016449567212063355
2.4771499999998206,0.0008699180264136466,0.0008702727364374133,24.280899770817257,0.021131005086711695
2.5271000000007042,0.0008902223572384893,0.0008908289985334972,19.082714417956108,0.016999435374248566
2.5771000000005877,0.0009146433596729935,0.0009120136123124696,22.13304214031987,0.020185635713857238
2.6270999999999374,0.0009377828245662442,0.0009340711132187123,21.41764158095081,0.020005600314038103
2.677099999999821,0.0009610276791593726,0.0009569385208774377,17.49424291208048,0.016740914936156894
2.7270500000007045,0.000984964940372604,0.0009803452414047077,22.42888355744436,0.02198804926556087
2.777050000000588,0.0010110120100304662,0.0010045394762072566,15.860075430721379,0.015932071865784433
2.827049999999937,0.001037591404714094,0.0010298066388953362,20.52876690756486,0.021140660449745177
2.8770499999998203,0.0010638930616753437,0.0010559499789467611,18.592928013521544,0.01963320194443672
2.927000000000704,0.0010940877668095387,0.0010827091516990627,16.938335437503216,0.01833929079273328
2.9770000000005874,0.0011217247593261115,0.0011104230199804875,19.84394068911166,0.022035168548317042
3.026999999999937,0.0011527188215217107,0.0011392708996745074,14.502039186759967,0.01652175123141499
3.0769999999998205,0.001183760011209116,0.0011691328171210007,17.995215449283794,0.021038796932920517
3.126950000000704,0.0012185089811485963,0.0012001238232695383,16.229668052458486,0.01947761127351196
3.1769500000005877,0.0012536772716620188,0.0012324846016354668,15.709008361127129,0.019361110912051987
3.2269499999999374,0.001288136836723834,0.0012658734574080511,17.067555689730487,0.021605365730463587
3.276949999999821,0.0013280863025623949,0.0013002640200237875,14.352686486641698,0.018662281829261825
3.3269000000007045,0.0013680218944254784,0.0013363200021681368,15.102471806531385,0.020181735157248245
3.376900000000588,0.0014123210923410853,0.0013742853280610315,14.961923334363751,0.02056195171799009
3.4268999999999368,0.0014568041498603927,0.0014135678421354364,13.320428130534573,0.018829328848799922
3.4768999999998202,0.001505382313953044,0.0014542459171649842,15.156132966137578,0.022040744486015194
3.526850000000704,0.0015563130532404985,0.0014972520362793774,13.526740345776314,0.020252939526935996
3.5768500000005874,0.0016100185776551565,0.001542996473331429,12.981255992360031,0.020030032215624008
3.626849999999938,0.0016687691678898761,0.0015911656271049557,14.047421465658976,0.02235177418561288
3.6768499999998214,0.0017294344660935593,0.0016420189486476447,11.148023056889977,0.018305265099374184
3.726800000000705,0.0017935943960660319,0.0016956852045293036,14.042299939451155,0.02381132024489006
3.7768000000005886,0.001859973705120076,0.0017519734015746286,11.70666988866353,0.020509774265953122
3.8267999999999374,0.0019324629877210259,0.0018112752526713255,11.822401444993638,0.021413623164462693
3.876799999999821,0.002006847343601957,0.001874382278736461,12.51757947501756,0.02346272914064817
3.9267500000007045,0.002085448826914727,0.0019405752668630893,9.74000880332484,0.01890122018276094
3.976750000000588,0.0021656639638535195,0.0020090288224375347,12.27544440218996,0.024661721612229123
4.0267499999999385,0.0022498284129912017,0.0020804906695532335,10.00821071664416,0.020821989014900854
4.076749999999822,0.002337789194675376,0.00215592687293171,10.767023314437308,0.02321291490507764
4.126700000000706,0.0024270078172368903,0.0022341905341460087,10.974707659620579,0.024519587968143994
4.176700000000589,0.0025211884072516622,0.00231400493591409,9.407500475090277,0.021769002533973045
4.226699999999939,0.002613799253050034,0.0023959058626514423,10.893855673794368,0.026100652675722605
4.276699999999822,0.0027008654242189,0.0024814541538487377,9.309418591349576,0.02310089543342107
4.326650000000706,0.0027992641889324236,0.0025728100865582072,9.809207596963272,0.0252372282466105
4.3766500000005895,0.0028635472863495558,0.0026710628939739527,9.75801358741315,0.026064268012232918
4.426649999999938,0.0029516388094571744,0.002772388357181807,8.943466893823873,0.024794763489278244
4.476649999999822,0.003125257704288254,0.0028728655528367725,9.296456428446987,0.026707469436733324
4.526600000000705,0.003219744239449847,0.0029731725054435087,8.709881805060943,0.025895981108469874
4.576600000000589,0.00333354652173252,0.0030776372230704035,8.266977845472642,0.02544275873952497
4.626599999999938,0.0034109056955845336,0.0031872594160654933,8.847486737320667,0.028199235412039867
4.676599999999821,0.0034879509320676614,0.003298320278218555,7.848800800307083,0.025887858839350873
4.726550000000705,0.003680290018524752,0.0034078976222077628,8.21977282437502,0.02801214426327562
4.776550000000588,0.0037566759632326886,0.0035174858713101277,8.03699667117411,0.02827002223862146
4.826549999999938,0.003877031985462684,0.0036274832010517867,7.113993593133526,0.025805892251481905
4.876549999999821,0.003945631547017319,0.0037355601318711214,8.016874347283167,0.02994751619393132
4.926500000000705,0.004020096816446647,0.00383861177150591,6.592897602734553,0.025307574346189948
4.976500000000589,0.004190980078599176,0.00393308055719539,7.46157654287989,0.02934698162682609
5.026499999999938,0.004254916655466597,0.004016758170752225,6.86277284193542,0.02756609888686057
5.076499999999822,0.004372068917212547,0.004092889604916008,6.475178770263707,0.026502191878785143
5.126450000000705,0.004419683492736189,0.004165860603876988,7.100329752660046,0.029578983991142123
5.176450000000589,0.004480232849347033,0.0042358195825182325,5.979872569303173,0.025329661330017995
5.2264499999999385,0.004618380627244908,0.004301957789192331,6.792503893894108,0.029221065034456994
5.276449999999822,0.004687167786030073,0.0043670977384633125,6.3801534488600185,0.027862753697565492
5.326400000000706,0.004768852141765811,0.004433539099842712,6.2639028081584875,0.027771258017585215
5.376400000000589,0.004805396603392909,0.004500679118411509,6.672540054861969,0.03003096169168165
5.42639999999994,0.004850505307869378,0.004567146021213702,5.8815834085916965,0.02686205026298609
5.476399999999823,0.004971926362512038,0.004632266089720053,6.335401650369113,0.0293472662297613
5.526350000000707,0.005033274589055919,0.004695463093339776,5.968561867748648,0.0280251619703289
5.57635000000059,0.005088842649819391,0.004757684824185867,5.7874913609751655,0.027535059818218355
5.62634999999994,0.005146417013356249,0.0048204649385446855,6.024546498341479,0.029041115165887258
5.6763499999998235,0.0051608084104108505,0.004883963724123278,5.588135186414504,0.027292249535945307
5.726300000000707,0.005281167280460756,0.004946570712433144,5.617954001598746,0.027789606728104942
5.776300000000591,0.00534511451098383,0.005008215060255028,5.760568837821957,0.02885016760921573
5.826299999999939,0.005413787453315772,0.005071666174798923,5.3013006912815435,0.02688642739841075
5.876299999999823,0.005477283953646906,0.005138648909284378,5.906133448134867,0.030349546201346216
5.926250000000707,0.005540591220917264,0.005207639481700895,5.515034700572255,0.02872031244965055
5.97625000000059,0.005745143077845446,0.0052769486784775815,5.533512347850273,0.029200060671327875
6.026249999999938,0.005766951563881404,0.005347324703875425,5.900150190545933,0.03155001887048156
6.076249999999821,0.005865302047449768,0.005421038535295904,5.181830740775995,0.02809090412912759
6.126200000000705,0.005937780553651666,0.005498445454677761,6.039569320657178,0.033208242479378716
6.1762000000005886,0.006014353077243848,0.005577688119556563,5.306453259180831,0.029597741300715127
6.226199999999939,0.006231369049944524,0.005655993547864364,5.675491569422362,0.03210054369761147
6.276199999999823,0.006245540945984787,0.005733297886445864,5.640301859549719,0.03233753073027308
6.326150000000706,0.00637111486380887,0.0058140888549160046,5.187300009612257,0.030159423172992306
6.37615000000059,0.006424516865708371,0.005900509697609444,5.698827224021916,0.033625985300342026
6.4261499999999385,0.006503552651024113,0.005987962035217872,5.08466204553261,0.03044676329056252
6.476149999999822,0.006691580171475027,0.0060708521143268915,5.285399806509995,0.032086880590414146
6.5261000000007074,0.006728174376634637,0.006148813168892588,5.327040931097327,0.03275497942836107
6.576100000000591,0.0068286106017236715,0.006225770713920754,5.035657889891885,0.03135085141621288
6.62609999999994,0.006874095492973119,0.006303034448643401,5.3856148698839075,0.033945716052004415
6.676099999999823,0.006951952349969894,0.006379630605816276,4.994299419036968,0.031861785428298685
6.726050000000707,0.007116500407484094,0.0064548881948238495,5.039830055547496,0.03253153952947196
6.77605000000059,0.0071777805213465076,0.006529086157984544,5.080505684675867,0.03317105934137899
6.826049999999941,0.007243151916684149,0.006605276063430892,4.771709773616823,0.03151846034931044
6.876049999999824,0.0073250850382515515,0.006685188942603724,4.933739041019023,0.032982977682712675
6.926000000000708,0.007386023419353071,0.00676677776788756,4.7421951852217745,0.03208938095034213
6.9760000000005915,0.007570696015222773,0.006848429289958851,4.570362220302716,0.03129980249524249
7.025999999999939,0.007650041334217976,0.00693359228912787,4.908946560143585,0.034036634017152345
7.075999999999823,0.007725227728811549,0.007027712582714676,4.545047556459006,0.03194128790156355
7.1259500000007066,0.007854475821391394,0.0071311322586160054,4.867632510913073,0.03471173122166024
7.17595000000059,0.007902247288103098,0.007240634392699086,4.7796483922755,0.03460768653411888
7.225949999999939,0.008131720433683173,0.007351229681763262,4.462357751658171,0.03280381675463592
7.275949999999822,0.00821491518651871,0.0074617204561457096,4.883012724495868,0.03643567593399061
7.325900000000706,0.008320701487969753,0.007579156640462643,4.242484572943306,0.03215445512308358
7.375900000000589,0.008467799543041579,0.007708953434175876,4.720862619360641,0.036392910101792735
7.42589999999994,0.008547182276956162,0.007849624219906086,4.339032084352914,0.034059771340286225
7.4758999999998235,0.008806978015154208,0.007995781239435147,4.329883043627068,0.034620797609181665
7.525850000000706,0.008900320150551115,0.008141126748004098,4.450224731273481,0.03622984359439989
7.57585000000059,0.009041856505957464,0.008276594581785854,4.124760477974617,0.03413897022316915
7.625849999999941,0.009194725299195072,0.008394696868355271,4.413083648046913,0.03704649948004928
7.675849999999825,0.009318756243072742,0.008497320668943155,4.273626262554366,0.0363143727721415
7.725800000000707,0.009577071723265858,0.008597513215270736,4.259399471346872,0.03662024324402192
7.775800000000591,0.009720509560657753,0.008715735675865682,4.449643861036527,0.03878191974453278
7.8257999999999415,0.009871136069024542,0.008861355023181706,4.232672673209935,0.0375072152542328
7.875799999999825,0.010034827843533912,0.009023653096720046,4.365491413113083,0.03939268010864264
7.925750000000707,0.010173033572562575,0.009179325037879356,4.296538548531204,0.039439323874746315
7.975750000000592,0.010414193005274417,0.009321022748701781,4.1774313377096215,0.038937932529931094
8.02574999999994,0.010595244850277146,0.00945779627322019,4.3581736337537755,0.041218718351362954
8.075749999999823,0.010716770288850317,0.009597186516315623,4.136855611689005,0.039702174896446334
8.125700000000707,0.010912654143061161,0.009740344656930223,4.17640632730103,0.04067963705529617
8.17570000000059,0.011034500822390636,0.009878063723574661,4.17409567103878,0.041231983026818214
8.225699999999941,0.011283993503713311,0.009984771065238268,3.9901548961583266,0.039840783152980466
8.275699999999825,0.011480846905888631,0.010040910225016044,4.349549816562241,0.043673439227336464
8.325650000000708,0.011585606490481584,0.010057912350823104,4.346542929867936,0.04371714781770155
8.375650000000592,0.011798025612177982,0.010081088258226296,4.490601695659147,0.04527015202648053
8.42564999999994,0.011885869297177998,0.010144335300362224,4.64894732483693,0.0471604804568678
8.475649999999824,0.01212689360953752,0.010204443010761375,4.311159802944252,0.043992984519429866
8.525600000000708,0.01226634585385462,0.010281721282978907,4.781949299963505,0.04916666989156085
8.575600000000591,0.012336109079747698,0.010458161977623944,4.404454361324235,0.046062497133781063
8.62559999999994,0.012476791041521518,0.010648733695295273,4.539710304519383,0.04834216608661472
8.675599999999823,0.01247834329251261,0.010743583146549393,4.38913361752183,0.047155021961160906
8.725550000000707,0.012619774737253588,0.010794590511326013,4.314658059134341,0.046574966944747866
8.77555000000059,0.012652135378763047,0.010837893084521684,4.417374506877715,0.04787503261983237
8.825549999999941,0.01263525975788063,0.010883711351141464,4.219748854828059,0.045926528510258344
8.875549999999825,0.012639253839100478,0.010912448192995765,4.283054610251087,0.046738611542136654
8.925500000000708,0.012553849450297009,0.010870890368541317,4.3277890692609295,0.04704692051010703
8.975500000000592,0.012563780819653342,0.010798005518184179,4.237331239312436,0.04575472610446989
9.02549999999994,0.012516321182689015,0.010752180814806783,4.378879729281541,0.047082506615527306
9.075499999999824,0.012402105006897776,0.010654694520232324,4.325916561845876,0.046091319486481507
9.125450000000708,0.01233494760015436,0.010540174157083235,4.370896211571688,0.04607000729250092
9.175450000000591,0.012205398398832681,0.010460066812906383,4.5026357272325965,0.04709787054103228
9.225449999999942,0.01212555240586174,0.010372851895900296,4.281936460084057,0.04441589272810751
9.275449999999825,0.0120587407193058,0.010296692261389129,4.464688198457405,0.045971520422571736
9.325400000000709,0.011875604605095671,0.010234391247789054,4.275825950344678,0.043760475683276887
9.375400000000592,0.011790529030463561,0.010166256055338076,4.242147121574583,0.0431267538623426
9.425399999999941,0.011621883655501378,0.010105055779798545,4.4056997714350965,0.04451984193939735
9.475399999999825,0.011540324767010945,0.010057435173842588,4.144892891446799,0.041686991558247136
9.525350000000708,0.011496826105251243,0.010022252372181784,4.337052581124791,0.04346703551945506
9.575350000000592,0.011319555251505744,0.009995720232493599,4.329755277886257,0.0432790224329136
9.625349999999942,0.011290311501439979,0.009975877147039559,4.236996241143824,0.04226775397411918
9.675349999999826,0.0111618316575547,0.009960186813835661,4.5350583605076595,0.045170028482303566
9.72530000000071,0.011157762531187861,0.009942624561186433,4.133468938810079,0.04109752979391431
9.775300000000593,0.011156963748882245,0.009916027338421932,4.487454057819835,0.044497717117253914
9.825299999999942,0.011060991459369635,0.009886845107428826,4.2262226476741604,0.04178400870706218
9.875299999999825,0.011091321080081516,0.009871069513634293,4.324941615370299,0.042691799327730005
9.925250000000709,0.011021453132037168,0.009872163865537001,4.335212907388507,0.042797932213730426
9.975250000000592,0.01105972688767831,0.009879235807251377,4.12009281694943,0.040703368486406
10.025249999999941,0.011096953512208392,0.009887119025387022,4.251911553154714,0.04203915561145885
10.075249999999825,0.01105658440588492,0.009894413598612855,4.195814547111151,0.04151512451219421
10.125200000000708,0.011075895677908194,0.00989717138699645,4.21638832515423,0.04173031788818233
10.175200000000592,0.01104192795271355,0.009899420316686443,4.396565910732705,0.043523453900358375
10.225199999999942,0.011061796879351033,0.009905852768965679,4.3102454331484195,0.04269665665887495
10.275199999999826,0.011110438971180425,0.009908814366912516,4.406009162625521,0.04365832689137195
10.32515000000071,0.011054699833489773,0.009895373666367528,4.513867808692887,0.04466640864760369
10.375150000000593,0.011056959258399286,0.009870643712807103,4.370477444684957,0.043139425711344825
10.425149999999942,0.011036128721509539,0.009843052257799412,4.623991184530621,0.045514186868938704
10.475149999999825,0.011011279084712172,0.009814373398992245,4.389638367980309,0.043081550029901675
10.525100000000709,0.011070921556241326,0.009786294503149705,4.529446796469772,0.04432650028660117
10.575100000000592,0.010983995202120352,0.009759939479950614,4.521319212836237,0.044127801886819626
10.625099999999943,0.010990025962933189,0.009726068438894467,4.358498647724961,0.04239105613860195
10.675099999999826,0.010941231796162095,0.00967443360303201,4.607011335624676,0.04457022527491674
10.72505000000071,0.010897349714214835,0.009618272414894411,4.4601368814643205,0.04289881153364146
10.775050000000595,0.010951732812448605,0.009572847950156076,4.621975254323915,0.0442454663390268
10.825049999999942,0.010835177077492453,0.00953703927759788,4.782929427582611,0.04561498581283411
10.875049999999826,0.010830546069004323,0.009507458216453392,4.539588794562393,0.04315995078418197
10.92500000000071,0.010748014984558126,0.009485787963874157,4.848997163271036,0.045996558928216316
10.975000000000593,0.010699841285647957,0.009466081588539245,4.434094443473579,0.04197349977320941
11.024999999999942,0.010708974941427828,0.009439520293222597,4.6332189101178045,0.0437353639249997
11.074999999999825,0.010584171784366237,0.009404428908182536,4.517442835587063,0.042483969994057055
11.124950000000709,0.010549066672840201,0.00936167973684557,4.461932592161227,0.04177118393520659
11.174950000000592,0.01045089214871736,0.009305515694713615,4.606142281043072,0.04286252928833027
11.224949999999943,0.010373534527016575,0.009228745893381244,4.50136801715838,0.04154198160294807
11.274949999999826,0.010342481251003302,0.009135442373093317,4.650497521995026,0.042484352118398835
11.32490000000071,0.010216476038212564,0.009039355642527504,4.792998539740323,0.04332561839482778
11.374900000000594,0.010117825519385414,0.00895026854670339,4.744528954452205,0.04246480826995709
11.424899999999942,0.010003557281825781,0.008869757237774395,4.914117504196294,0.04358702930011892
11.474899999999826,0.009864513656132992,0.008792077838499472,4.89135260025758,0.043005152797011434
11.52485000000071,0.009807099938320752,0.00870897206163663,4.785925645876727,0.04168049273901066
11.574850000000593,0.009639750408332069,0.008616257632228575,5.010699342667821,0.043173476454064316
11.624849999999944,0.009490847144143631,0.008514155094091518,4.66599822637926,0.03972703256814897
11.674849999999827,0.00936940078111543,0.008402334039036927,4.973770729256356,0.041791283100796196
11.72480000000071,0.009178424414000505,0.008282452979791737,4.786735687080308,0.039645913254933746
11.774800000000594,0.00911476890936817,0.008158399565816377,4.816069679660358,0.03929142078348248
11.824799999999943,0.008915912639365085,0.008029786613744701,5.029318525062184,0.04038435456880257
11.874799999999828,0.008774251535853027,0.00789479883305207,4.76899168359328,0.03765022997846726
11.92475000000071,0.008640549998262114,0.007757944533445757,5.141753785638714,0.03988944067361989
11.974750000000594,0.00844429424086298,0.007628427892485419,5.08029119117107,0.03875463502467737
12.024749999999942,0.008395459494119982,0.007512131022796429,5.11360827214467,0.038414095339606415
12.074749999999826,0.008208169623309142,0.0074079639667390075,5.449075776398312,0.04036655700358908
12.12470000000071,0.008090323522435848,0.007312300235118993,5.111137726063943,0.03737417359602292
12.174700000000593,0.007959656465321095,0.007221197286897839,5.54632692646829,0.04005112095366125
12.224699999999944,0.007808601138681917,0.007131282972660238,5.326715609633866,0.037986316327185486
12.274699999999827,0.007761282665714582,0.007040921834589003,5.468304116433966,0.03850190185157284
12.32465000000071,0.007609318733666626,0.006950007772869124,5.604706667170744,0.03895275490148807
12.374650000000594,0.007504188704407603,0.0068595053988598454,5.412073414511727,0.03712414680586903
12.424649999999943,0.0074066023972408305,0.006771481324804897,5.59240761140818,0.03786888370134725
12.474649999999826,0.007279429445698175,0.006686982391213669,5.51572804465078,0.03688357630930317
12.52460000000071,0.007233091405128105,0.006605685367642591,5.435295632634587,0.03590385282930597
12.574600000000594,0.007135553365036526,0.006526680753185789,5.662005920575856,0.036954105066246426
12.624599999999944,0.007027110448726984,0.006450368455978137,5.476089528128318,0.035322795154351105
12.674599999999828,0.006967282401237846,0.006377917064591998,5.559068881935846,0.03545528028534099
12.724550000000711,0.006836405873738673,0.006309017052453774,5.7140259179840935,0.036049886954724476
12.774550000000595,0.0068128220638599924,0.006241890244035063,5.3970585135965825,0.03368784688250489
12.824549999999945,0.006728693567365268,0.006176610295266362,5.928006237349347,0.036614984356015186
12.874549999999829,0.006608946793424603,0.006114268692342226,5.4978894656702595,0.033615573433905796
12.92450000000071,0.006577248463562586,0.0060555457081959245,5.82703915404242,0.03528590194075119
12.974500000000594,0.0064392420686711855,0.00599967596849222,5.826063775890472,0.03495449482711311
13.024499999999943,0.006436727872600886,0.005944350643130826,5.577175908115401,0.03315268919625953
13.074499999999826,0.006344858960431488,0.0058871087523672825,6.05979980780142,0.035674700486101316
13.124450000000712,0.006252860901122545,0.00582815335512961,5.651195126944001,0.032936031839590776
13.174450000000594,0.0062276955864132575,0.005769354351671051,6.013588015812831,0.03469452018818664
13.224449999999944,0.006095220106658608,0.005711400118797133,6.07067121067586,0.03467203227383244
13.274449999999828,0.00610419263469995,0.005653025816100344,5.8866343562117,0.03327729598560797
13.324400000000713,0.0060230396030943305,0.005594090197006053,6.3892498671696565,0.035742040048156
13.374400000000595,0.005947321555237094,0.005535361991432201,6.015601558105252,0.03329853222033614
13.424399999999943,0.005905167731710538,0.005477812061128031,6.40443102565959,0.03508226951702067
13.474399999999827,0.005801154067214497,0.00542151133908512,6.372822478757783,0.03455032933056186
13.524350000000709,0.005792393082510568,0.00536517829087514,6.306563002855874,0.03383583491295867
13.574350000000592,0.005723235116969778,0.005307299039052028,6.601811766174286,0.03503778924261916
13.624349999999945,0.005634140206879121,0.005248281723090639,6.419769928920373,0.033692761184399685
13.674349999999828,0.005596955869279669,0.005190030310603625,6.531053432835163,0.033896365276586356
13.72430000000071,0.00550206637683795,0.005133544028266613,6.737092312804669,0.034585160010279316
13.774300000000594,0.0054634924660921305,0.005077512264516071,6.526707299930553,0.03313943636230395
13.824299999999946,0.005422548663094358,0.005021246056455051,6.891891713750317,0.03460588408918402
13.87429999999983,0.005314997919327852,0.00496543641301676,6.812768080757356,0.03382836670163088
13.924250000000711,0.005292396108713076,0.004910769990350486,6.725438013969611,0.03302707917096434
13.974250000000595,0.0051813172423845885,0.004856888241627524,7.181617248944279,0.034880312372266874
14.024249999999943,0.0051510128627176195,0.004802497921334885,6.614167961235295,0.0317645278851923
14.074249999999827,0.0051190558465437005,0.004746947474540724,7.25792076098101,0.034452968626755495
14.124200000000712,0.004992801014954166,0.004690841694214436,6.866171180908955,0.0322081220550213
14.174200000000596,0.004989694872269722,0.004635119012031742,6.972056876705987,0.032316313382186566
14.224199999999945,0.0048718791901140495,0.004580471424076213,7.277069926562509,0.03333241084962396
14.274199999999828,0.004855296181847734,0.004526808698068479,6.759795210747724,0.030600299757174442
14.324150000000714,0.004811677717759708,0.004474467046592299,7.413306739680202,0.03317059671297966
14.374150000000597,0.00470824489447514,0.004424406313241894,7.062758605752855,0.031248513764196448
14.424149999999946,0.004704979418996528,0.00437763576868841,7.265452585615564,0.031805505114500386
14.474149999999828,0.004591724970228928,0.004334510001107303,7.575212183106356,0.03283483296818439
14.524100000000711,0.004580394090478578,0.0042941429890041875,7.161786250966916,0.030753734218336166
14.574100000000595,0.004541058719967984,0.004255208330186117,7.702276019329881,0.032774789078845276
14.624099999999947,0.00445731744017012,0.004217587431248418,7.353911259463971,0.03101576369843147
14.674099999999829,0.004435531076842393,0.0041815091140513325,7.493486229296043,0.03133408096381956
14.724050000000712,0.004354671268476676,0.004146394050298225,7.66173790401299,0.031768584460143856
14.774050000000596,0.0043311872705570345,0.004110569423860504,7.374514999530027,0.030313455872868787
14.824049999999946,0.004309772362586371,0.004073137596535425,7.654682325968907,0.031178574371439192
14.874049999999826,0.004225292209398775,0.004034624435408533,7.604836859930757,0.03068266062237213
14.924000000000712,0.004209441983438689,0.003996188614525899,7.459660626337052,0.029810210863195265
14.974000000000592,0.004150029881178682,0.003958496695359312,7.945345821738082,0.031451625178837116
15.023999999999944,0.004104125747908912,0.003921531067393492,7.585205084924672,0.02974561739308319
15.073999999999828,0.004113653414571692,0.003885037733261065,7.9016180799749804,0.03069808439452065
15.123950000000713,0.004017883866503624,0.003849371503980904,8.071984071086108,0.031072065463826633
15.173950000000593,0.004018762044113687,0.003815156026326792,7.6222791578476485,0.02908018426340756
15.223949999999945,0.003953729869421408,0.0037827482488730995,8.428715316283473,0.03188370810292118
15.273949999999829,0.003914299899068238,0.003751533476840106,7.667988452921584,0.028766715381158697
15.323900000000714,0.003936477274345198,0.003720799229964898,8.30447448078843,0.030899282253380737
15.373900000000594,0.0038307270447614948,0.003690689176906823,8.152779183035967,0.030089373892542095
15.423899999999946,0.0038483008252793403,0.0036621371455448797,7.910496482853576,0.028969323009560205
15.47389999999983,0.0037777298591612734,0.0036352118356249596,8.553193987678746,0.03109267201640602
15.523850000000712,0.003754469174550098,0.003609162290523463,7.832931855871543,0.028270322278451537
15.573850000000595,0.0037640732048562255,0.003583536361720763,8.473344086080266,0.03036453663784022
15.623849999999948,0.0036784128204936373,0.003558315797919739,8.310125784112943,0.029570051860309244
15.673849999999831,0.0036936541676375776,0.003533653003128757,8.196787184629946,0.028964601650974916
15.723800000000713,0.0036298206627251644,0.003509510061271439,8.71056899824723,0.03056982953874773
15.773800000000596,0.0036104649314364487,0.003485401256922981,8.21721781620657,0.028640301305016293
15.823799999999945,0.003616791380193666,0.003460859282703631,8.653548107081365,0.029948712294714977
15.873799999999829,0.0035540643873105634,0.003436079169885511,8.609349416417256,0.029582406196017312
15.923750000000712,0.0035467941983116256,0.003411947159027206,8.464624147978382,0.02888085031392793
15.973750000000598,0.0035090196876511872,0.0033886346054135823,8.867256127466739,0.030047890968599424
16.023750000000785,0.0034748793492420764,0.003365787780276,8.549703159979675,0.02877648642084669
16.073750000002445,0.0034928681202979744,0.003343070173679845,8.629470858708146,0.0288489266423866
16.123750000000793,0.003429510989164856,0.0033204872316674287,8.948567921880672,0.029713605526313507
16.173750000002453,0.0034163165514508953,0.003298464158332503,8.473740043899872,0.027950327821830614
16.223750000000788,0.003399201338207359,0.003277064119560407,9.144546782233222,0.029967266149698066
16.273750000002448,0.0033414975015751075,0.0032560945383165243,8.810483119814911,0.028687765966359264
16.32375000000079,0.0033814697829985343,0.003235203667196338,8.846059274171326,0.02861880340403525
16.37375000000245,0.003305195667825801,0.003214316101795664,9.37452498027219,0.03013268659077458
16.423750000000787,0.0033037041621532858,0.0031938610316362454,8.561561187245669,0.02734443664591329
16.473750000002447,0.003281728451155785,0.0031738909138187906,9.561256157461552,0.030346384042861184
16.523750000000785,0.003222466960181326,0.003154026805277943,8.840538793735567,0.027883296328541512
16.573750000002445,0.003269774320420713,0.0031338501799489282,9.16906554049285,0.028734477694037034
16.623750000000793,0.0031851948698396536,0.003113250277232259,9.435598938386914,0.02937538101078547
16.673750000002453,0.003193881095004991,0.0030925596250741022,8.786297040931235,0.02717214748269199
16.723750000000788,0.003159491939657103,0.003071652512699733,9.66664685976136,0.029692580116166968
16.773750000002448,0.0031156437862602413,0.0030502807291510675,9.001780836109669,0.027457958612426708
16.82375000000079,0.0031468792953609007,0.003028474563507793,9.415844127525295,0.028515644434164586
16.87375000000245,0.003075505322856437,0.00300632694629869,9.596322646454894,0.028849683357413707
16.923750000000787,0.003076442734132159,0.0029841669556054775,9.214254620900423,0.027496874160226118
16.973750000002447,0.0030457163223466693,0.0029622922935885173,9.800133150587785,0.029030858908127552
17.023750000000785,0.0030053032363832922,0.002940945160534303,9.448116537432892,0.027786392606927376
17.073750000002445,0.0030225071891111397,0.0029200895447149973,9.583658679355505,0.02798514150970315
17.123750000000793,0.00297418224557569,0.0028995958160635995,9.885314112793303,0.028663415441929914
17.173750000002453,0.002951700562500948,0.002879624716266212,9.473601708265075,0.027280417631181917
17.223750000000788,0.002942578084149154,0.0028599750520207747,9.889021786608915,0.028282355598591404
17.273750000002448,0.002887318349413768,0.0028404231671492696,9.793394771352853,0.027817385393589168
17.32375000000079,0.002912335914647822,0.0028210679569475924,9.509750879026347,0.026827653483375426
17.37375000000245,0.0028696685594506496,0.002802029786892728,10.211058228100288,0.02861168931083309
17.423750000000787,0.002834352196681589,0.0027833308177383116,9.508823064424027,0.026466200275632245
17.473750000002447,0.002845091366592173,0.002764874583123268,10.143913783878972,0.028046649394440744
17.523750000000785,0.002772997859779592,0.00274682917648494,10.074618292154478,0.027673255466838798
17.573750000002445,0.002815493191690003,0.0027292512016552097,9.678590782383388,0.0264153055231489
17.623750000000793,0.0027606675901561475,0.0027119965096056927,10.649568634650823,0.028881592965979294
17.673750000002453,0.0027374906162834583,0.002695084373066156,9.564813763106908,0.02577798010423752
17.723750000000788,0.0027475989362167022,0.002678540499412952,10.590038411996945,0.028365846776872643
17.773750000002448,0.002673648851447375,0.002662274038324821,10.14252777052442,0.02700218836645569
17.82375000000079,0.002723255388842881,0.002646183183310912,10.054095023710254,0.026604977175152
17.87375000000245,0.0026643990536239378,0.002630253474462716,10.715267257045616,0.02818386893264081
17.923750000000787,0.0026532869692605303,0.002614326237637229,9.815340901228762,0.0256605032494362
17.973750000002447,0.002649323397275048,0.0025981712908639,10.717334474637026,0.027845470746587858
18.023750000000785,0.002593915753354614,0.0025818833857730924,10.323130523756257,0.026653119188453363
18.073750000002445,0.002630109493767282,0.002565734059511283,10.375765930939028,0.026621456042527063
18.123750000000793,0.0025848457131325397,0.002549819059173121,10.893501437296532,0.02777645758594848
18.173750000002453,0.0025669010092629462,0.0025340839849944895,10.361875527636544,0.02625786282909009
18.223750000000788,0.002565845682981947,0.0025185638400116355,10.850930416439798,0.027328760977327674
18.273750000002448,0.002521263488586428,0.0025033958258681805,10.83648189708334,0.027128003548254537
18.32375000000079,0.002537885675995585,0.0024885073789002467,10.640651456864106,0.02647933966671199
18.37375000000245,0.002516715212935428,0.002473848959157656,11.237484396026895,0.027799839076661535
18.423750000000787,0.0024794524729263253,0.0024594349247549665,10.740570364637207,0.026415733866576935
18.473750000002447,0.0024955630293563044,0.002445129082105388,10.973428618883236,0.026831449446438962
18.523750000000785,0.0024388267773261378,0.002430853571912784,11.30194363472198,0.027473370054020875
18.573750000002445,0.0024592544370308713,0.0024166648778659833,10.566760232534273,0.025536318326796568
18.623750000000793,0.002446970671076659,0.0024026413244163953,11.56864419622302,0.027795302613315323
18.673750000002453,0.0023941232409163504,0.002388575347358518,10.871859747093243,0.02596825617184633
18.723750000000788,0.002427483599067144,0.002374271724271416,11.233922844722319,0.02667238536287091
18.773750000002448,0.0023561427530574023,0.0023599075273754272,11.664057405949348,0.02752609687203897
18.82375000000079,0.002389936812040058,0.00234555738696252,10.784517171725673,0.025295703916965295
18.87375000000245,0.002365266725555191,0.002331179310036875,12.127375450987273,0.02827108673639065
18.923750000000787,0.0023210260782817937,0.0023168410178390753,10.999362282285624,0.02548377370567136
18.973750000002447,0.0023533029246203606,0.002302565263621086,11.775613157843475,0.027114117815089787
19.023750000000785,0.0022790947743939996,0.0022882438163723973,11.81329703429748,0.02703170388970159
19.073750000002445,0.0023161570754308713,0.0022738596425181095,11.250280825522637,0.025581559536151245
19.123750000000793,0.00228607107956746,0.0022596507456096484,12.21244919924402,0.027595869938791703
19.173750000002453,0.002255065764263333,0.0022456269464193896,11.335805402920064,0.0254559900721638
19.22375000000079,0.002269174614964617,0.0022315455621009913,12.002049435701672,0.026783120154356774
19.27375000000245,0.002253836485597988,0.0022174591381209884,12.044837365522593,0.026708934683359206
19.32375000000079,0.0022378316862408246,0.0022035308849113334,11.71917785659271,0.02582357035277104
19.37375000000245,0.0022211602168931794,0.002189722156484641,12.412310253303955,0.02717951077482116
19.423750000000787,0.002203822077555053,0.0021758975984760443,11.980367481032179,0.026068052830838413
19.473750000002447,0.0021858172682264446,0.002162027359141465,12.154058755869556,0.026277407554802856
19.523750000000785,0.0021671457889073545,0.0021482025595123823,12.606869378064948,0.027082109065397396
19.573750000002445,0.002147807639597783,0.0021342752547160366,12.044126148551866,0.02570548040353261
19.623750000000793,0.0021278028202977297,0.002120338641522429,12.732615960602335,0.026997457628930355
19.673750000002453,0.002107131331007195,0.002106522629458157,12.485553181320604,0.026301100317755136
19.72375000000079,0.0020857931717261787,0.002092633976096699,12.29400152464889,0.025726845292664887
19.77375000000245,0.0020637883424546805,0.002078541662615177,13.20681787613613,0.02745092118611983
19.82375000000079,0.002041116843192701,0.002064369820561735,12.131921516197577,0.025044772643461843
19.87375000000245,0.0020177786739402396,0.0020503104672144833,13.229534949464266,0.027124653983266415
19.923750000000787,0.001993773834697297,0.0020361965462282108,12.840464416964759,0.026145709297789876
19.973750000002447,0.0019691023254638724,0.00202186201275469,12.703178620219818,0.025684074293459983


==> figs/data/tgvstats96dofp3filtere4_post.csv <==
t,dEdt,enst,adiv-enst-ratio,abs-div
0.02599999999999926,0.0004308598072709868,0.00046847187244931845,26.649496468580978,0.01248453951046763
0.07600000000000202,0.00042925660549924925,0.00046793759039415064,37.693838942422545,0.017638364167422406
0.12600000000000328,0.0004280781582362734,0.0004679945420221682,30.972722093242496,0.014495064891206912
0.17599999999998786,0.00042732446548205923,0.00046893098544670004,35.650348147040276,0.016717552888109534
0.22598000000096852,0.00042699552723660675,0.00047013274140669185,38.466845125101344,0.018084523351930535
0.2759800000009852,0.00042709134349991595,0.00047116398690008664,24.797939446938592,0.011683896016726517
0.32598000000002597,0.00042761191427198684,0.00047219882594391527,41.86218882825316,0.019767276416143627
0.37598000000007603,0.00042855723955281935,0.00047346326865509814,27.723639877010022,0.013126125155185988
0.425980000000026,0.0004299273193424136,0.0004753302436809179,37.96388191664863,0.018045381242514185
0.475980000000076,0.00043172215364076954,0.00047790248773944225,39.33730206127965,0.018799394516043434
0.5259800000000261,0.00043394174244788716,0.00048060842112290287,32.06525887760866,0.015410833442064646
0.575980000000076,0.0004365860857637664,0.000482955796102932,42.161547642570774,0.02036216380664946
0.6259800000000262,0.0004396551835884074,0.00048541721736679457,35.31115902875884,0.01714064455773648
0.6759800000000762,0.00044314903592181006,0.0004887203113949412,40.420065651630075,0.019754107071868615
0.7259800000000262,0.00044706764276397436,0.000492723386058573,43.44578024836569,0.02140675195393141
0.7759800000000762,0.0004514110041148902,0.0004967174704607416,40.78754511876902,0.020259886237698314
0.825980000000026,0.0004586900972680841,0.0005005706213314446,43.21012710792678,0.021629720174225608
0.875980000000076,0.00046189208230117666,0.0005047332862509062,45.25385831689502,0.022841128623819325
0.925980000000026,0.00045929765660950473,0.0005094864313581245,39.459099251543144,0.02010387566227476
0.975980000000076,0.00046814958490435364,0.0005147950077318765,50.0750070964445,0.02577836366538792
1.025979999999882,0.00047700382240524106,0.000520464995433475,43.2139516181002,0.022491349131576927
1.0759799999996544,0.0004833368339825544,0.0005262004698342849,47.31920446348007,0.0248993876208678
1.1259600000004268,0.0004914524709264676,0.0005319546470179863,49.601360418555885,0.026385674173064814
1.1759600000001993,0.0004999971178434527,0.000538236460854239,42.769209853352756,0.023019948145000833
1.225959999999882,0.0005060925016703759,0.0005453570292504827,52.45137913361694,0.02860472830440009
1.2759599999996545,0.0005144245220365018,0.0005528856077843401,44.172025382968314,0.024422077100927735
1.325940000000427,0.0005263482384166573,0.0005603594859198718,50.12211276417151,0.028086401341748994
1.3759400000001996,0.000537162441018415,0.0005680541478816189,49.2892462777503,0.027998960794034702
1.425939999999882,0.000545575452179915,0.0005764374057979498,47.00276600063844,0.027094152498736097
1.4759399999996545,0.0005529079416696276,0.000585447017251249,51.19718043680677,0.02997323657840252
1.525920000000427,0.0005678078145041736,0.0005948391324431486,47.15595185154159,0.028050205488901882
1.5759200000001994,0.0005787688038130425,0.0006045367662247841,48.799753724472744,0.029501245309158614
1.625919999999882,0.0005898282770670472,0.0006145643932310797,49.550070807124385,0.03045170920013743
1.6759199999996546,0.000601928017656968,0.0006250531283139942,47.863848395218014,0.02991744817257777
1.725900000000427,0.0006139140046956642,0.0006362168024819434,49.23391510734585,0.031323444043263024
1.7759000000001997,0.0006265910250064222,0.0006480323334819015,48.912406494341504,0.03169682091674344
1.8258999999998822,0.000638278200034193,0.0006601767863565721,46.269407513104206,0.030545988758623768
1.8758999999996546,0.000654853977404213,0.0006725814773070588,50.17120809389118,0.033744225258069194
1.925880000000427,0.0006685435089652996,0.0006856035623369636,45.63821790536775,0.031289724774630726
1.9758800000001997,0.0006813469807030345,0.0006994315982907514,48.12737749492795,0.03366180856281979
2.0258800000001695,0.0006954165277810987,0.0007137817648761727,47.58447516221178,0.03396493066198993
2.075880000000497,0.0007134788085285119,0.0007285204291837166,44.396901594683044,0.032344049804185725
2.12588000000017,0.0007293794385733284,0.0007438588026011277,48.20537184981661,0.03585799018314669
2.1758800000004976,0.0007450216227489597,0.0007598696246516624,43.04480933371045,0.03270844311160893
2.2258800000001697,0.0007624964166811165,0.000776474850924765,46.74898746334568,0.03629941307148504
2.2758800000004973,0.0007804188224882074,0.0007937448366457763,44.53988311221916,0.035353302245130364
2.32588000000017,0.0007997564993228103,0.0008117596438199361,43.49544109429702,0.03530784377049756
2.3758800000004974,0.0008176245915243756,0.0008303426694724349,45.01417034063351,0.03737718636472854
2.4258800000001695,0.0008409180539067572,0.0008495155333690108,41.711349152875776,0.0354344390231463
2.4758800000004966,0.0008604350609930499,0.0008695378604278578,43.35579105314454,0.037699501789508566
2.5258800000001695,0.0008816637456679695,0.0008903731979289901,41.73246358665942,0.03715746706110908
2.575880000000497,0.0009052510375636944,0.0009118092301403023,41.31643058026162,0.03767270275953359
2.62588000000017,0.0009301878900952196,0.000933986845397444,41.42373614672679,0.03868922464825743
2.675880000000498,0.0009562821272815604,0.0009571633474159804,40.15727364472236,0.038437070464881984
2.7258800000001697,0.0009797320933923864,0.0009811130843750573,39.62075212125157,0.03887243831894072
2.775880000000497,0.0010086463016574856,0.0010057058555914189,39.749447841883345,0.039976252451107766
2.82588000000017,0.0010366384068654381,0.001031305675105348,37.62942896708145,0.03880744364472468
2.875880000000497,0.001066611778102891,0.0010581264844051173,38.36129759893186,0.04059110496557624
2.925880000000169,0.0010974626946700407,0.0010857992178391986,37.07863591861596,0.04025995387897763
2.975880000000497,0.0011305787439430761,0.0011142373483841797,36.172085499647125,0.040304288632652646
3.0258800000001695,0.0011642832193331156,0.0011438106515076606,36.89145721529645,0.04219684171249522
3.075880000000497,0.001199069669482366,0.0011745169708040843,34.046114031094895,0.03998773871945201
3.12588000000017,0.0012380514864284077,0.0012061734836409672,35.61040407378341,0.04295232513553782
3.175880000000498,0.001277956951348465,0.0012389722085012634,33.40198343654654,0.04138412918670068
3.2258800000001697,0.0013202150201172976,0.0012729749956766501,33.252060035581295,0.04232904098003381
3.275880000000497,0.0013623259339838809,0.0013077834748866555,33.37234104538156,0.04364379613743166
3.32588000000017,0.0014107733304229585,0.0013436460840030337,31.17161603593541,0.04188361981873078
3.375880000000497,0.001459956667822134,0.0013813673540264827,32.24327529945441,0.04453980788555479
3.425880000000169,0.0015127092866690115,0.0014208277343838239,30.27411560331969,0.04301430308313869
3.475880000000497,0.0015683637501309315,0.0014614170653000492,30.477496607387504,0.04454033364966045
3.5258800000001695,0.0016264844515758987,0.0015036102069542565,29.912506847731226,0.044976750611837764
3.575880000000497,0.0016901923906188629,0.0015482119653748732,28.831226580728774,0.04463684996871838
3.62588000000017,0.0017549822075778054,0.001595095254774058,29.014489971052456,0.046280875272515266
3.675880000000498,0.0018276936039581747,0.0016438395695615525,27.850263548993993,0.04578136524455408
3.725880000000169,0.0019012452355149762,0.0016945782242673787,27.5055132806776,0.04661024385273345
3.7758800000004964,0.001979818998175085,0.001747250033560053,27.199342983361586,0.047524052940489926
3.8258800000001703,0.0020630108123028514,0.0018013866624011186,26.26978803867511,0.047322045796973786
3.875880000000498,0.002150823729641146,0.0018578117512295061,25.991861198267078,0.048287985170466806
3.925880000000169,0.0022440902449892258,0.0019170994105733394,25.534887188875228,0.04895291717884941
3.975880000000497,0.002338933620847687,0.0019785177756818854,24.6127558041659,0.048696774867059735
4.0258800000001695,0.0024396183375468977,0.0020421678679965593,24.764484766637583,0.05057323505791754
4.075880000000497,0.0025423219394693415,0.0021097246154958087,23.57090651723663,0.0497281216889647
4.125880000000171,0.0026502086832497994,0.00218231238262094,23.428797749555592,0.05112895543877679
4.1758800000004985,0.002759480461573761,0.002258745185987072,22.90757868993886,0.05174238308851944
4.225880000000169,0.0028715738849021503,0.0023377140962775335,21.891303899062514,0.05117560971073377
4.275880000000497,0.0029841048429737047,0.002418869375229218,22.214748764887034,0.053734575465796346
4.32588000000017,0.0030978296941970296,0.002501606229690014,20.781409396801696,0.05198690320877772
4.375880000000497,0.0032132867362323282,0.0025851846824028997,21.05726548828486,0.054436920193605236
4.425880000000169,0.0033269806258358087,0.002669169359643845,20.23244166573517,0.054003813364961795
4.4758800000004975,0.003441181443692496,0.0027527669227175758,19.792992289779377,0.05448549447690868
4.5258800000001695,0.003550840497285168,0.002835502083202049,19.816354394190167,0.056189314166196304
4.575880000000497,0.0036614892014749123,0.0029194066499128118,18.940052204470167,0.055293714355426016
4.625880000000171,0.0037678128385424748,0.0030063919482904255,19.00927876438695,0.05714934262006109
4.6758800000004985,0.0038725957262781907,0.0030936518903989475,18.422254631181772,0.05699204286516626
4.725880000000169,0.00397409611406145,0.003177145115101369,18.16556059925377,0.05771462212099701
4.775880000000497,0.004070161013209077,0.003257079629696345,18.104241684359806,0.05896695680122777
4.82588000000017,0.004165278792995095,0.003335495150118048,17.622590463257303,0.0587800650227113
4.875880000000498,0.004254984641587182,0.0034128920758590736,17.473948184085444,0.05963669929143726
4.925880000000169,0.004344160168111247,0.0034886006680422367,17.207343845811113,0.060029551235729124
4.9758800000004975,0.0044271118714615705,0.0035619032093847074,16.796157381945477,0.05982628688408224
5.0258800000001695,0.004508152939694191,0.0036326411166368307,16.742772306282472,0.060820483086290164
5.075880000000497,0.004586776118589462,0.003701972988121658,16.3375249359701,0.06048107600572534
5.125880000000171,0.004662788158711661,0.0037724911612395514,16.05751086649814,0.06057681781537229
5.175880000000498,0.004738089140787472,0.0038439072556295164,15.91781927072383,0.06118662098853467
5.225880000000169,0.004810236406067234,0.003914363050457683,15.322032175400649,0.05997599660531205
5.275880000000496,0.004882715873106707,0.0039835526051056275,15.43497696473937,0.061486042697632866
5.32588000000017,0.004952907813885084,0.004052374839363717,15.008936391508865,0.06082183619856098
5.375880000000498,0.005025177784499803,0.004120939315377407,14.845998291468037,0.06117945803533645
5.425880000000169,0.005096428376550111,0.004188160283065858,14.869512559879315,0.06227590193183548
5.475880000000496,0.005168837991910143,0.0042538428340076215,14.312181462335076,0.06088177055257078
5.525880000000169,0.005240583457533499,0.004318168672500028,14.625529462534924,0.06315550314384448
5.575880000000496,0.00531362354010119,0.004380402635022225,14.121211771799132,0.06185659325489578
5.625880000000171,0.0053892680362620515,0.004440371170620235,14.216946938864455,0.06312852132157133
5.6758800000004985,0.005463526489352176,0.00449818379322986,14.046460852768014,0.06318356256015875
5.725880000000171,0.005540587997157951,0.004553802416049098,13.751006703877554,0.06261936755122495
5.775880000000497,0.005615705333433665,0.004608106978488394,13.903164569765574,0.06406726967700933
5.82588000000017,0.005694053956004318,0.004662876150623259,13.597408218279165,0.06340303049130262
5.875880000000498,0.005771339571069915,0.004719468128444076,13.62622918623722,0.06430855435532101
5.925880000000169,0.005849716577690764,0.004777191205774906,13.491003848845088,0.06444910494377816
5.975880000000496,0.005928899892007464,0.004835385802174948,13.292101917039115,0.06427244089071335
6.025880000000169,0.006005862941832787,0.004894760552133091,13.320643741191592,0.06520136151340315
6.075880000000496,0.006085349301087351,0.004955483218187055,13.183320052236814,0.06532972127884842
6.12588000000017,0.006162895313893447,0.005017757474029578,13.079955694767579,0.06563204544739576
6.1758800000004985,0.006242816395926129,0.005081679657306759,13.08434708127153,0.0664904603920386
6.225880000000169,0.006320742882210489,0.005147490381911522,12.795193135295618,0.06586313359863452
6.275880000000497,0.006399304089812788,0.005216307764423615,12.819116774282069,0.06686845836274055
6.325880000000171,0.006478392081231789,0.005286521515462958,12.670699240495374,0.06698392415083895
6.375880000000498,0.006557545820611037,0.005354580560677513,12.428280006427817,0.06654822652507539
6.42588000000017,0.006638402778755216,0.005416895393278479,12.421964582942552,0.06728848272480993
6.475880000000496,0.0067189341690161615,0.005472707454021027,12.037773304015948,0.0658792116907034
6.525880000000168,0.006802243653289998,0.005523737392404019,12.134472532264036,0.06702763966356634
6.575880000000496,0.006885426842880212,0.005571385842961698,12.011618773822208,0.066921362787526
6.625880000000171,0.006972508423374239,0.0056177919971971794,11.861939242491227,0.06663790734770639
6.6758800000004985,0.007061391433606671,0.005664882959016979,12.020841214870952,0.06809665855117142
6.725880000000169,0.007154315182232798,0.005714850682040813,11.649797285402299,0.06657685196211854
6.775880000000496,0.007250113010470145,0.0057692753337751,11.883306235594015,0.06855806554870839
6.82588000000017,0.0073495082935520935,0.005827479940201481,11.666780392134571,0.06798792870190018
6.875880000000499,0.00745490957708961,0.005888159199217285,11.644838468426295,0.06856666275126361
6.92588000000017,0.007563358348138493,0.005949049819826028,11.634464601839813,0.06921400954334744
6.975880000000497,0.007680216674486496,0.006007817612604763,11.369280670852554,0.06830456465699487
7.025880000000169,0.007800772933305692,0.006065521752279658,11.477603899097863,0.0696176561140279
7.075880000000496,0.007929158492974884,0.006123957683726577,11.343233972184626,0.06946548484226839
7.12588000000017,0.008063014130978033,0.006184419217205753,11.340871703697829,0.07013670490421381
7.1758800000004985,0.008203269598323144,0.006247149901984966,11.321911847762527,0.0707296804900321
7.225880000000169,0.008351232721503767,0.006311492510938316,11.150242714789579,0.07037467338953894
7.275880000000496,0.008502896405760983,0.006377409531291266,11.20335132308686,0.07144835951025875
7.32588000000017,0.008661696620141048,0.006446078722239917,11.200138687867552,0.07219697568199913
7.375880000000498,0.008822152558678766,0.0065222912541372125,11.1457711117895,0.07269596544303986
7.42588000000017,0.008987107234014443,0.006610243612060402,11.19642628347698,0.0740111053182589
7.475880000000497,0.009152611859871032,0.006710734265681517,10.981738486296438,0.07369552875674298
7.525880000000169,0.009319138999685136,0.006822949645274208,10.951826424466947,0.07472376021792146
7.575880000000498,0.0094855377374594,0.006942069972112414,10.861151799838645,0.07539887577221456
7.625880000000171,0.009648376530950131,0.007059428220648074,10.64591912165831,0.07515410188217163
7.6758800000004985,0.009807726702315852,0.007165930519023419,10.683839015671031,0.07655964806273016
7.725880000000169,0.009959718909240895,0.007261192588883793,10.45924438835881,0.0759465878380754
7.775880000000496,0.01010609022127802,0.007356368274962858,10.543114932101995,0.0775590362058023
7.82588000000017,0.010243589925508528,0.0074602855728789184,10.589362375109442,0.0789996673530158
7.875880000000498,0.010374532978802352,0.007567676662078799,10.5076625658121,0.07951859277229525
7.92588000000017,0.010495113101670603,0.00766211000675752,10.691747841312813,0.08192134812465102
7.975880000000496,0.010605361004810299,0.007730157054598475,10.456467754677137,0.08083013797999894
8.02587999999902,0.010703987918768119,0.007771919105496492,10.60635341825672,0.08243172077099743
8.075879999997127,0.010789798310677574,0.007794963954955535,10.564115253597874,0.08234689761779138
8.12585999999902,0.010865316607332308,0.007801711039730078,10.55462569967391,0.08234413984136474
8.175859999997128,0.010926733384413976,0.0077880239176341326,10.64269923963654,0.08288559622647597
8.225839999999017,0.010978222944202361,0.007750578954052454,10.566583947421256,0.08189714315911169
8.275839999997125,0.011015342227630157,0.007704126327014071,10.75292062053056,0.08284185884492197
8.325819999999025,0.011041659675562704,0.007680511764217899,10.835793350668334,0.08322443830444223
8.375819999997132,0.011057497467534464,0.007697601887089403,10.854257542407957,0.08355175334139388
8.425799999999022,0.011063279089878792,0.007743042916972679,10.871789917899452,0.08418073591860634
8.475799999997129,0.01106209412477105,0.007784123654478831,10.720592978666387,0.0834504213952767
8.52577999999903,0.011051028573402094,0.007789891721820237,10.720008281058597,0.08350770376646274
8.575779999997136,0.011036373093827299,0.0077578306817881705,10.815451635203596,0.08390444253297849
8.62575999999902,0.011016381026210921,0.007703447919902092,10.827255082187289,0.08340719564112503
8.675759999997128,0.010994408746238249,0.0076459818675737425,10.978216249509542,0.08393924238205337
8.725739999999028,0.0109701953458883,0.00762119762345198,10.873558492592968,0.08286953814221562
8.775739999997135,0.010945157213402478,0.007660399224887566,10.812828357222164,0.08283058196650696
8.825719999999025,0.010921037688457138,0.0077273656852237605,10.747595375871187,0.08305059970617658
8.875719999997132,0.010897020084144482,0.007756519020600842,10.633550912992124,0.08247933991315086
8.925699999999033,0.010876285649174647,0.007742459939046987,10.796696498292764,0.08359299011208061
8.97569999999714,0.010856798963619914,0.007714750869477354,10.711487777346255,0.08263645964367806
9.025679999999028,0.010840968456869231,0.007679398708005932,10.689979335940725,0.08209261350103332
9.075679999997135,0.010826323236839672,0.007636096930429556,10.769986169150286,0.08224065832701727
9.125659999999023,0.01081538936918662,0.007611311685705359,10.667688074107938,0.08119509889791744
9.17565999999713,0.010806709367539673,0.007625869267462983,10.868829760837805,0.08288427484646006
9.22563999999903,0.010801180379902615,0.007661380516972869,10.661673390928858,0.08168313679559042
9.275639999997138,0.01083543982770892,0.007692836423519157,10.673073241721777,0.08210620658480497
9.325619999999027,0.010812821571926019,0.007723351577109364,10.617488860198494,0.08200259933335513
9.375619999997134,0.010812723941007706,0.007763254805125374,10.508887203713604,0.0815831690807502
9.425599999999035,0.010791914926381176,0.007804339910055802,10.592697527516039,0.08266901206914284
9.475599999997142,0.010758860362457663,0.007834465662431199,10.50535369764727,0.08230383281591216
9.525579999999026,0.01080490604064082,0.007858825530110771,10.548292935085408,0.08289719381733629
9.575579999997133,0.010806652484540847,0.00788472558212651,10.523772456559895,0.08297705790871615
9.625559999999039,0.01079955672723234,0.007909348528086332,10.432049007792196,0.08251071146470569
9.675559999997146,0.010797060359955384,0.007928048383856304,10.51293856640176,0.08334708561094208
9.72553999999903,0.010762043742232401,0.007939190661561422,10.492171319315187,0.08329934855780972
9.775539999997138,0.010794769500802449,0.007942044433565065,10.521493849911922,0.08356217166348204
9.825519999999038,0.010793089761459929,0.007937107378178942,10.641111645458329,0.08445964575319316
9.875519999997145,0.010767106142259772,0.00792759966511934,10.624745412569094,0.084228728174661
9.925499999999035,0.010758454909561545,0.007915592752505335,10.730084544942205,0.08493497945771403
9.975499999997142,0.010687168741527909,0.007898870057449095,10.675341329521956,0.08432313398080979
10.025479999999035,0.010710153964032012,0.007875002663687763,10.64989390712798,0.08386794288662493
10.075479999997142,0.010691468030570622,0.007842347883906885,10.762174382906965,0.08440071549802731
10.125459999999038,0.010651482428406956,0.0078002138918944735,10.726764334093767,0.08367105617387638
10.175459999997145,0.010637445196358463,0.007751287184649686,10.912608865160273,0.08458676524761138
10.225439999999033,0.010558407705903463,0.00770092170633882,10.957493256849471,0.08438279766873334
10.27543999999714,0.010578118928984989,0.007650075087824331,10.961620364956438,0.0838572188761411
10.32541999999904,0.010531730555873552,0.007598054133753303,11.143856582625377,0.08467162557357069
10.375419999997147,0.010479262250810757,0.007548160225246007,11.066558075552027,0.08353215349625681
10.425399999999035,0.010436906110780273,0.0075033583539066764,11.27904241517681,0.08463069712998465
10.475399999997144,0.010330757244386892,0.007462744750007494,11.1921945210401,0.08352449090295465
10.525379999999043,0.01030788767887934,0.007423955258600793,11.235051844648751,0.08340852222273264
10.575379999997152,0.01023296598213145,0.007384085402112576,11.36154452274511,0.08389461505585426
10.625359999999036,0.010151415686691175,0.0073390347097468224,11.345550272557324,0.08326538725147573
10.675359999997145,0.010065839412223153,0.007283580884510817,11.563976730997144,0.08422715986681868
10.725339999999044,0.00993164380108107,0.007216058267430131,11.623969868225675,0.08387924386796862
10.77533999999715,0.009860329147566228,0.007142344604881744,11.760379584921452,0.08399668367972514
10.825319999999042,0.00970653860549415,0.007067007552588195,11.916878872807217,0.0842166729974073
10.875319999997147,0.00957334385184475,0.0069902532959121065,11.94852330105214,0.08352320438646232
10.925299999999048,0.009443384260956554,0.006915356910109189,12.12030272750734,0.08381621921928313
10.975299999997155,0.009288863982116249,0.0068444109371907,12.195522349144522,0.08347116655123837
11.025279999999043,0.009221775933619862,0.00677529837733021,12.242309434562712,0.08294529924676707
11.075279999997152,0.009061488583919313,0.006703714230252565,12.433938269437888,0.08335356891491272
11.125259999999045,0.008897135781802939,0.006627442339094881,12.46071379504413,0.08258266218061913
11.175259999997152,0.008791746259791712,0.006546986822150177,12.63030913714562,0.08269046748057535
11.225239999999044,0.008615248574723153,0.006465767025395707,12.725930896555969,0.08228290435841601
11.275239999997153,0.008556946292448476,0.006387642242667334,12.760195996798469,0.0815075669738645
11.325219999999042,0.008420854439728157,0.0063134730891409065,13.01516297564058,0.08217088119748989
11.37521999999715,0.008272406633971103,0.006243858549401224,13.037997872825972,0.08140741448531942
11.42519999999905,0.008202631614002004,0.006179682640380376,13.24641321535034,0.0818586297942057
11.475199999997155,0.008044121170226766,0.006120086557043237,13.396159091955347,0.08198565317468846
11.525179999999043,0.008048082104160182,0.006063840540543817,13.44396336331433,0.08152205006805124
11.575179999997152,0.007937013654334964,0.006011060365657043,13.747040348584463,0.08263428938446425
11.625159999999052,0.007831996809539346,0.005962741073623497,13.731224051642043,0.08187573364385285
11.675159999997158,0.007796758095913401,0.005918836336592534,14.00211348373698,0.08287621807663471
11.725139999999046,0.0076693700598639,0.005877132807365095,14.045412429182987,0.0825467541805248
11.775139999997155,0.0076831288222608,0.005833915207069179,14.09530289077465,0.08223080188273639
11.825119999999053,0.0075713464801888085,0.005787321331514489,14.357776917393968,0.08309306862716045
11.87511999999716,0.007492149330943347,0.0057364192690837305,14.38409264942678,0.08251318624245743
11.925099999999052,0.007447050871477621,0.005680935233928149,14.636567904408912,0.08314939431193848
11.975099999997157,0.007329729524742095,0.005621487180523583,14.74001278176772,0.08286079289346099
12.02507999999905,0.007330890783544408,0.005559434488617605,14.865624078553342,0.08264446319713376
12.075079999997158,0.007242760220841421,0.005497201995173358,15.107474139058958,0.08304883697926481
12.125059999999053,0.007153083384214065,0.005437973946201652,15.189994526786121,0.08260279447960862
12.175059999997162,0.0071001645915155405,0.005384023792112172,15.40052780959414,0.08291680813794
12.225039999999048,0.006994261067900123,0.00533560361031819,15.54798014667245,0.08295785900374106
12.275039999997157,0.0069775849362334625,0.005291670856703048,15.57565417488044,0.08242123527129998
12.325019999999054,0.006903078444789423,0.005251099000042103,15.82256868124879,0.08308587458020301
12.375019999997159,0.006794894141858555,0.005213490694748294,15.856362077641434,0.08266699614434334
12.424999999999052,0.006769626042775706,0.005179101961683097,15.993509257744721,0.08283201517098246
12.47499999999716,0.00665790163037521,0.005146499520908407,16.124369168895253,0.08298405820266971
12.524979999999056,0.006638861989473615,0.0051121444649349325,16.142301081478585,0.08252177512499392
12.574979999997163,0.0065854761866641605,0.005074199533877303,16.44357900844014,0.08343800093990156
12.624959999999055,0.006483210595944021,0.005034449954738149,16.495125923188617,0.08304388595739699
12.674959999997162,0.006481450998926517,0.004994328829014852,16.69772231542685,0.08339391593882095
12.724939999999059,0.00636295467534649,0.004953641439416233,16.925949567676746,0.0838450851799128
12.774939999997166,0.006373570987883762,0.0049120939596368485,16.940124389651583,0.0832114826899044
12.824919999999059,0.006328343197863819,0.0048704002163841515,17.28368978970782,0.08417848649170953
12.874919999997166,0.0062375425660798674,0.004830070535932045,17.283292875698,0.08347952368279313
12.924899999999063,0.00624215023993839,0.004791840259735386,17.53054554893044,0.08400357393648987
12.97489999999717,0.006131278922628772,0.004755311154213181,17.656458401641636,0.0839619535812275
13.024879999999062,0.006146009466726733,0.004719535147068819,17.71860369182326,0.08362357288054323
13.074879999997165,0.00608836840916632,0.00468308405583595,18.045447406143005,0.0845083470281345
13.12485999999906,0.006013222080223609,0.004645684197924198,18.039183755067103,0.08380435091436612
13.174859999997167,0.006009743526287791,0.00460885651940103,18.261541818078808,0.08416482606256705
13.224839999999057,0.005907472759956985,0.004573583049962658,18.381559079968884,0.08406958704003288
13.274839999997164,0.005903522990982145,0.004539713466821449,18.473203990176888,0.08386305292954574
13.324819999999058,0.005859435687331322,0.004508046692516349,18.7214463668576,0.08439715437323461
13.374819999997165,0.005786603976763509,0.004479119707168066,18.745988293931887,0.08396552559769219
13.424799999999061,0.005768178616523066,0.004452418919529737,18.85412021672879,0.08394644156405137
13.474799999997169,0.0056794589572988306,0.004426167726004484,18.998238183808603,0.08408938870011969
13.52477999999906,0.005662017706396529,0.004397518558958837,19.017918687876886,0.0836316503827087
13.574779999997167,0.005636616529823894,0.004364760868211815,19.333161371689126,0.08438462621397294
13.624759999999066,0.0055473183014455646,0.004327942387195276,19.449061392897352,0.08417441719348365
13.674759999997173,0.00554556482865777,0.0042877977925747145,19.616459790333373,0.08411141298712209
13.724739999999064,0.005464062535429729,0.004245639400923049,19.93735956170131,0.08464683930552898
13.774739999997172,0.0054409930255725865,0.0042029747330183465,20.079054896931503,0.0843917603946914
13.824719999999068,0.005432003493470564,0.0041621899270719125,20.48997680233051,0.08528317505259721
13.874719999997174,0.005340042898600725,0.004125720444711849,20.608669413726556,0.08502560873851941
13.924699999999069,0.005357125364056083,0.004095044489194003,20.709688982626126,0.08480709774122487
13.974699999997176,0.00526290656860001,0.004069372510336856,20.97220982678335,0.08534373415012864
14.024679999999066,0.005249829276446775,0.004046140563072017,20.882152269827053,0.08449212334319363
14.074679999997173,0.005243783915719877,0.004023372159924456,21.193546426062237,0.08526952466068527
14.124659999999071,0.005149139677763737,0.004000041880091758,21.15441305200313,0.08461853815677223
14.174659999997175,0.0051639222362084725,0.003975618325978821,21.221119647597423,0.08436707216877753
14.224639999999065,0.0050681822161179925,0.0039499467342721094,21.41225795280125,0.0845772783740593
14.274639999997174,0.005060538478868629,0.003922255133598306,21.41481931853594,0.08399438500720778
14.324619999999067,0.005040766462479911,0.0038921555856467538,21.796762659485054,0.08483639153413135
14.374619999997174,0.004957627828809471,0.003860703468701802,21.835405700456345,0.0843000265282629
14.424599999999067,0.004965246473054885,0.003829749741491585,22.002783957590704,0.08426515617367819
14.474599999997174,0.004881593909754485,0.003800146306943102,22.24820835000464,0.0845464467973708
14.524579999999071,0.004867872362867967,0.003771519983671335,22.339019402562712,0.08425205809238696
14.574579999997178,0.004857972480171143,0.003743634599744163,22.646064538281255,0.08477859075354903
14.62455999999907,0.004787829759218071,0.0037172291948823506,22.764055726499596,0.08461921254047305
14.674559999997177,0.004786362781007808,0.0036933388768159,22.842536571074664,0.08436522836303902
14.724539999999074,0.004721375449532033,0.0036720640042507487,23.07276333906483,0.08472466373597629
14.774539999997181,0.004694876337671556,0.0036524253360627193,23.058834546694204,0.08422067151842422
14.824519999999074,0.00470057578461794,0.0036338171073402106,23.325508606947764,0.08476063221333811
14.874519999997181,0.004617957119085828,0.0036161867885468593,23.431990040198148,0.08473445281272614
14.924499999999075,0.004617114177422305,0.0035992671151518904,23.41226843378367,0.08426700786482622
14.974499999997184,0.004558708719041078,0.0035824964207861578,23.66257108347789,0.08477107621315758
15.024479999999079,0.004516758233679353,0.003564807981049251,23.64716112464599,0.08429758870629561
15.074479999997184,0.004534630955199374,0.0035452106829017976,23.95053388466213,0.08490968858910566
15.124459999999075,0.004441229450060367,0.003523884372741455,24.08740282916007,0.08488122240960548
15.174459999997183,0.004451114302186943,0.0035016332882500402,24.065670603919003,0.08426915329074323
15.224439999999072,0.004385505676877686,0.0034790106225725944,24.4464497321618,0.08504945830237785
15.274439999997178,0.004347903921194066,0.003455846910885259,24.375376511316652,0.08423756961829876
15.324419999999074,0.004369089721898279,0.0034321532086016428,24.748953031094857,0.08494219855520356
15.374419999997183,0.0042735810256285265,0.003408730232539056,24.91706738712615,0.08493556090870985
15.424399999999075,0.004287404183473771,0.0033868737255012115,24.922841885359926,0.08441051834634661
15.474399999997184,0.004217653596336462,0.003366681855520104,25.238056306713393,0.0849685062364067
15.524379999999075,0.004187398315934179,0.003347039422885657,25.197476609950172,0.08433694757074246
15.574379999997184,0.004199363254296349,0.003327299346081343,25.60103270681401,0.08518229938438933
15.624359999999081,0.0041154960660228475,0.003307763500644709,25.683485821471336,0.08495489696958877
15.674359999997186,0.004122190970004116,0.0032887050238224838,25.710151145060653,0.08455310323399635
15.724339999999081,0.004061054311185332,0.003269919298231918,26.00193631048592,0.08502423333305514
15.774339999997187,0.004030800114182003,0.003250976729633077,26.045005580977236,0.08467170706692062
15.824319999999082,0.004043384068472053,0.0032315568568346744,26.335574030330086,0.08510490483639037
15.874319999997187,0.003972921921108535,0.003211644051821648,26.577334265539783,0.08535693750719651
15.924299999999084,0.0039691339127063624,0.003192138807847838,26.627531552972602,0.08499877682743665
15.974299999997193,0.003929365058149924,0.003173632170854913,26.9553078177325,0.0855462320656528
16.02427999999908,0.0038883858683090864,0.003155219453349573,26.985375961128604,0.08514478318850491
16.074279999997188,0.003913514191327346,0.003135948318478499,27.283733353615155,0.08556037773208519
16.124259999999087,0.0038460946585472154,0.0031164540142989534,27.56768382154291,0.08591341891057172
16.174259999997194,0.00384036141217568,0.0030977312860148167,27.53138661609363,0.08528483766804283
16.22423999999908,0.003813793360400332,0.003079442827369999,27.890837569517,0.08588823970279082
16.27423999999719,0.0037608699554775547,0.0030607722941100304,27.963954263064004,0.08559129644214637
16.32421999999908,0.003801186016690708,0.003041834299094627,28.279288633614296,0.08602091011972479
16.374219999997187,0.0037238217413395934,0.0030229273228710896,28.632811667393426,0.08655490871998571
16.424199999999086,0.0037235490391161353,0.003004179224842324,28.603024695136163,0.08592861255678001
16.474199999997193,0.0036944396368318276,0.0029860183107793216,29.087029038694862,0.0868544013157127
16.524179999999085,0.0036403415236697235,0.002968579910136189,29.069631048089725,0.08629552272443036
16.57417999999719,0.0036810174223196592,0.002951366320874573,29.38525576504974,0.08672665419525319
16.624159999999087,0.003596856381507514,0.002934285844069029,29.700848166270546,0.08715077833113125
16.674159999997194,0.0036032721407868664,0.002918140281457393,29.64685418761789,0.08651367942338156
16.724139999999085,0.0035667447144896885,0.0029029940805272983,30.05527132917254,0.08725027475722971
16.774139999997193,0.0035163040602376803,0.00288808940718827,30.05146193208407,0.08679130887657355
16.82411999999909,0.0035489072833422685,0.0028733568592215503,30.40416526887293,0.08736201682422166
16.8741199999972,0.003475042213483954,0.0028590042725655657,30.651607666015696,0.08763307727814232
16.92409999999909,0.0034712881978916,0.0028447720293198536,30.64526916396168,0.0871788045486164
16.974099999997197,0.0034368086765357753,0.002830196444110385,31.017776542632564,0.08778640087516919
17.024079999999095,0.0033915812017713755,0.002815420134757545,31.097200794172014,0.0875516852505102
17.0740799999972,0.003415044548823505,0.002800422414569448,31.356931664109894,0.08781265428429581
17.12405999999909,0.003352937254774004,0.002784832407521624,31.66167105350358,0.08817244762608609
17.174059999997198,0.003336176175086916,0.002768934854457537,31.706922215958514,0.08779440205134154
17.224039999999086,0.003320310050459954,0.002753162026759416,32.061983982922065,0.08827183680434963
17.274039999997193,0.0032651881907785974,0.0027373869050105904,32.19959127144261,0.0881427394931403
17.32401999999909,0.0032908393717569918,0.0027213973730540707,32.4636355346176,0.08834645246369313
17.3740199999972,0.0032391264404220757,0.0027055032506283195,32.88976577068228,0.08898336820498495
17.42399999999909,0.00321620642777897,0.002690080914496597,32.872731071266834,0.08843030646219419
17.473999999997197,0.0032124443946176017,0.002674889645786993,33.27823583379068,0.08901560846186438
17.52398079999894,0.0031451955620037473,0.0026597209236063003,33.4848664354463,0.08906039988251883
17.5739799999972,0.0031888266021711147,0.0026449481586627304,33.672453150305216,0.08906189295755684
17.623960799998944,0.0031308545103283995,0.0026306307420839617,34.12881347012209,0.08978030590535238
17.6739599999972,0.0031078029741636454,0.00261650741998423,34.08762599954625,0.08919052635746011
17.723940799998946,0.0031127692704721976,0.0026026532423226285,34.534763351766856,0.0898820138103207
17.773939999997204,0.003044652753754594,0.0025891633685518195,34.64097021303259,0.0896911311266787
17.823920799998945,0.003090256655162199,0.002575738490809165,34.87497788250328,0.08982882289808201
17.873919999997202,0.003027649597319465,0.0025620623336538428,35.36480969994423,0.09060684686906317
17.923900799998947,0.0030182712958802607,0.0025483937187394646,35.30977116649291,0.08998319905081838
17.973899999997208,0.0030156859319813954,0.0025347784084221374,35.73713377283855,0.0905857150662847
18.023880799998945,0.002951357418171207,0.0025208228253906324,35.86317259824765,0.09040470407658656
18.073879999997203,0.0029921270251825898,0.002506645773206889,36.16890008031903,0.090662620507874
18.12386079999895,0.0029410617337183582,0.002492591636250983,36.56699155432901,0.09114657731118081
18.17385999999721,0.002925515808888749,0.0024786648055416215,36.62123055556864,0.09077175531371343
18.223840799998946,0.002918527081861938,0.002464614109147545,37.02629848916659,0.09125553766590842
18.273839999997204,0.0028679691452603026,0.002450617073648209,37.23955865432171,0.09125989825340472
18.323820799998945,0.002897105175017237,0.0024368258343720533,37.471770766480304,0.09131217906342669
18.373819999997203,0.0028557046637556695,0.0024230053760045433,37.90180623899756,0.09183628027737362
18.423800799998947,0.0028279402490397794,0.002409093337671215,38.02863930210773,0.09161454158340945
18.47379999999721,0.0028376341878355105,0.0023953155164023457,38.35160824647719,0.09186420231177098
18.523780799998946,0.0027793207095795887,0.002381665564134979,38.61566241469468,0.09196959340933972
18.573779999997207,0.0027990356200178527,0.0023679021452829687,38.86035961652756,0.09201752890244326
18.62376079999895,0.0027751131756323685,0.002354061569516639,39.382237314527906,0.09270821138371431
18.67375999999721,0.0027355940283351468,0.0023403792794148962,39.44551372725945,0.09231746299315388
18.72374079999895,0.0027536366333678806,0.002326662483642097,39.77112145321882,0.09253397621757758
18.773739999997208,0.0026822992719814152,0.002312634923108563,40.11910301364622,0.09278083871314824
18.823720799998956,0.002716091532228663,0.002298552649915863,40.30007405667813,0.09263184201478304
18.873719999997213,0.0026879450895368525,0.002284413173408319,40.84970896552793,0.09331761329074792
18.923700799998954,0.002640309537150839,0.0022700155158601916,40.93888493874103,0.09293190401295726
18.973699999997212,0.0026676268091903516,0.0022555327492860466,41.39112399517682,0.09335903570088083
19.023680799998957,0.00259326213556308,0.0022411960671120147,41.693337351681684,0.09344294369736346
19.073679999997218,0.002626950453487223,0.002226812643110999,41.91195942588135,0.09333008114710778
19.123660799998955,0.0025886625961105804,0.0022120749514627624,42.59930655807593,0.09423285898680314
19.173659999997213,0.002555423148265901,0.0021971987717767927,42.61825248616844,0.09364077201788253
19.22364079999896,0.0025738879873009237,0.002182286190365703,43.069536894238475,0.09399005558974277
19.27363999999722,0.0025290494998391976,0.0021670525459306952,43.3788662777766,0.09400428260684296
19.323620799998956,0.0025047202877591258,0.002151417175783242,43.69643764716905,0.09400926647466097
19.373619999997214,0.0024801628528438703,0.0021355458061423386,44.2607596246687,0.09452087959313539
19.423600799998955,0.0024553771950934894,0.0021195934077831973,44.45126144797816,0.09421860073278189
19.473599999997212,0.002430363314507983,0.002103490092699573,44.93088456183467,0.09451167053204741
19.523580799998957,0.0024051212110873517,0.0020873749751648767,45.34502058169113,0.09465206121055834
19.573579999997214,0.0023796508848315944,0.002071312026984204,45.61213997909251,0.09447697411518136
19.623560799998955,0.0023539523357407116,0.002055140751662646,46.21805948989394,0.09498461752044952
19.673559999997217,0.0023280255638147038,0.0020388511164608943,46.48829647776286,0.09478271517605186
19.72354079999896,0.00230187056905357,0.002022695747609899,46.89057391451819,0.0948453644598836
19.77353999999722,0.002275487351457311,0.0020066502088566833,47.36253465990845,0.09504004006728718
19.82352079999896,0.0022488759110259266,0.0019904850737474415,47.64688337603063,0.09484041017057407
19.873519999997217,0.0022220362477594164,0.0019742313091952544,48.3166068046409,0.09538815790779853
19.923500799998966,0.0021949683616577812,0.001958133188285442,48.55314770598,0.0950735299188046
19.973499999997227,0.0021676722527210206,0.0019422022595762106,48.987142350875544,0.09514293856405197
19.999499999996235,0.002140147920949134,0.00193393102914033,48.892006684010504,0.09455376880314433


==> figs/data/van_rees_2011_dkep_PSP512.csv <==
t,dkep
0,0.00046875
0.0092039,0.00046874
0.018408,0.00046873
0.027612,0.00046874
0.036817,0.00046875
0.046022,0.00046877
0.055228,0.0004688
0.064434,0.00046884
0.073641,0.00046889
0.082849,0.00046894
0.092057,0.000469
0.10127,0.00046907
0.11048,0.00046915
0.11969,0.00046924
0.1289,0.00046933
0.13811,0.00046944
0.14733,0.00046955
0.15654,0.00046967
0.16576,0.0004698
0.17498,0.00046994
0.1842,0.00047008
0.19342,0.00047024
0.20265,0.0004704
0.21187,0.00047057
0.2211,0.00047075
0.23033,0.00047094
0.23956,0.00047114
0.24879,0.00047134
0.25,0.00047137
0.25924,0.00047158
0.26847,0.00047181
0.27771,0.00047204
0.28696,0.00047228
0.2962,0.00047253
0.30545,0.00047279
0.3147,0.00047305
0.32395,0.00047333
0.33321,0.00047361
0.34246,0.00047391
0.35173,0.00047421
0.36099,0.00047452
0.37026,0.00047484
0.37953,0.00047517
0.3888,0.0004755
0.39807,0.00047585
0.40735,0.0004762
0.41664,0.00047657
0.42592,0.00047694
0.43521,0.00047732
0.4445,0.00047772
0.4538,0.00047812
0.4631,0.00047853
0.4724,0.00047895
0.48171,0.00047938
0.49102,0.00047981
0.5,0.00048024
0.50932,0.0004807
0.51864,0.00048117
0.52797,0.00048164
0.5373,0.00048213
0.54663,0.00048262
0.55597,0.00048313
0.56532,0.00048364
0.57466,0.00048417
0.58402,0.0004847
0.59337,0.00048524
0.60273,0.0004858
0.6121,0.00048636
0.62147,0.00048694
0.63084,0.00048752
0.64022,0.00048811
0.64961,0.00048872
0.659,0.00048933
0.66839,0.00048996
0.67779,0.00049059
0.68719,0.00049124
0.6966,0.0004919
0.70601,0.00049256
0.71543,0.00049324
0.72485,0.00049393
0.73428,0.00049463
0.74371,0.00049534
0.75,0.00049582
0.75944,0.00049655
0.76889,0.00049729
0.77834,0.00049804
0.7878,0.0004988
0.79726,0.00049957
0.80673,0.00050036
0.8162,0.00050115
0.82568,0.00050196
0.83517,0.00050278
0.84466,0.00050361
0.85415,0.00050445
0.86365,0.0005053
0.87316,0.00050617
0.88267,0.00050704
0.89219,0.00050793
0.90171,0.00050883
0.91124,0.00050975
0.92078,0.00051067
0.93032,0.00051161
0.93986,0.00051256
0.94941,0.00051352
0.95897,0.0005145
0.96853,0.00051548
0.9781,0.00051648
0.98767,0.0005175
0.99725,0.00051852
1,0.00051882
1.0096,0.00051986
1.0192,0.00052092
1.0288,0.00052198
1.0384,0.00052307
1.048,0.00052416
1.0576,0.00052527
1.0672,0.00052639
1.0768,0.00052752
1.0865,0.00052867
1.0961,0.00052983
1.1058,0.00053101
1.1154,0.0005322
1.1251,0.0005334
1.1347,0.00053462
1.1444,0.00053585
1.154,0.0005371
1.1637,0.00053836
1.1734,0.00053963
1.1831,0.00054092
1.1928,0.00054223
1.2025,0.00054354
1.2122,0.00054488
1.2219,0.00054623
1.2316,0.00054759
1.2413,0.00054897
1.25,0.00055021
1.2597,0.00055162
1.2695,0.00055304
1.2792,0.00055448
1.2889,0.00055593
1.2987,0.0005574
1.3084,0.00055888
1.3182,0.00056038
1.3279,0.00056189
1.3377,0.00056343
1.3475,0.00056497
1.3572,0.00056654
1.367,0.00056811
1.3768,0.00056971
1.3866,0.00057132
1.3964,0.00057295
1.4062,0.00057459
1.4159,0.00057626
1.4257,0.00057793
1.4355,0.00057963
1.4454,0.00058134
1.4552,0.00058307
1.465,0.00058482
1.4748,0.00058658
1.4846,0.00058836
1.4944,0.00059016
1.5,0.00059118
1.5098,0.00059301
1.5197,0.00059485
1.5295,0.00059671
1.5393,0.00059859
1.5492,0.00060048
1.559,0.0006024
1.5689,0.00060433
1.5787,0.00060628
1.5886,0.00060825
1.5984,0.00061023
1.6083,0.00061224
1.6181,0.00061426
1.628,0.0006163
1.6378,0.00061836
1.6477,0.00062044
1.6576,0.00062254
1.6674,0.00062466
1.6773,0.00062679
1.6872,0.00062895
1.697,0.00063112
1.7069,0.00063331
1.7168,0.00063553
1.7267,0.00063776
1.7365,0.00064001
1.7464,0.00064228
1.75,0.00064311
1.7599,0.00064541
1.7698,0.00064773
1.7796,0.00065006
1.7895,0.00065242
1.7994,0.0006548
1.8093,0.0006572
1.8191,0.00065961
1.829,0.00066205
1.8389,0.00066451
1.8488,0.00066699
1.8587,0.00066949
1.8685,0.00067201
1.8784,0.00067455
1.8883,0.00067711
1.8982,0.00067969
1.9081,0.0006823
1.9179,0.00068492
1.9278,0.00068757
1.9377,0.00069023
1.9476,0.00069292
1.9574,0.00069563
1.9673,0.00069836
1.9772,0.00070112
1.9871,0.00070389
1.9969,0.00070669
2,0.00070756
2.0099,0.00071038
2.0197,0.00071323
2.0296,0.0007161
2.0395,0.00071899
2.0493,0.0007219
2.0592,0.00072484
2.0691,0.0007278
2.0789,0.00073078
2.0888,0.00073378
2.0986,0.0007368
2.1085,0.00073985
2.1184,0.00074292
2.1282,0.00074602
2.1381,0.00074913
2.1479,0.00075227
2.1578,0.00075544
2.1676,0.00075862
2.1775,0.00076183
2.1873,0.00076507
2.1972,0.00076832
2.207,0.0007716
2.2168,0.00077491
2.2267,0.00077824
2.2365,0.00078159
2.2464,0.00078496
2.25,0.00078622
2.2598,0.00078963
2.2697,0.00079307
2.2795,0.00079652
2.2893,0.00080001
2.2992,0.00080351
2.309,0.00080705
2.3188,0.0008106
2.3286,0.00081419
2.3385,0.00081779
2.3483,0.00082142
2.3581,0.00082508
2.3679,0.00082877
2.3777,0.00083247
2.3875,0.00083621
2.3974,0.00083997
2.4072,0.00084375
2.417,0.00084756
2.4268,0.0008514
2.4366,0.00085527
2.4464,0.00085916
2.4562,0.00086307
2.466,0.00086702
2.4758,0.00087099
2.4856,0.00087498
2.4954,0.00087901
2.5,0.00088089
2.5098,0.00088495
2.5196,0.00088905
2.5294,0.00089316
2.5392,0.00089731
2.549,0.00090149
2.5588,0.00090569
2.5686,0.00090992
2.5784,0.00091418
2.5882,0.00091847
2.598,0.00092278
2.6078,0.00092713
2.6176,0.0009315
2.6274,0.0009359
2.6372,0.00094033
2.647,0.0009448
2.6568,0.00094929
2.6666,0.00095381
2.6764,0.00095836
2.6862,0.00096294
2.696,0.00096755
2.7058,0.00097219
2.7156,0.00097687
2.7254,0.00098157
2.7352,0.00098631
2.7451,0.00099107
2.75,0.00099349
2.7598,0.00099831
2.7696,0.0010032
2.7794,0.001008
2.7892,0.0010129
2.7991,0.0010179
2.8089,0.0010229
2.8187,0.0010279
2.8285,0.0010329
2.8383,0.001038
2.8482,0.0010431
2.858,0.0010483
2.8678,0.0010534
2.8777,0.0010587
2.8875,0.0010639
2.8973,0.0010692
2.9072,0.0010745
2.917,0.0010799
2.9269,0.0010853
2.9367,0.0010907
2.9466,0.0010962
2.9564,0.0011017
2.9663,0.0011072
2.9761,0.0011128
2.986,0.0011185
2.9959,0.0011241
3,0.0011265
3.0099,0.0011322
3.0198,0.001138
3.0296,0.0011438
3.0395,0.0011496
3.0494,0.0011555
3.0593,0.0011615
3.0692,0.0011674
3.0791,0.0011735
3.089,0.0011795
3.0989,0.0011856
3.1088,0.0011918
3.1188,0.001198
3.1287,0.0012042
3.1386,0.0012105
3.1486,0.0012169
3.1585,0.0012233
3.1685,0.0012297
3.1784,0.0012362
3.1884,0.0012428
3.1983,0.0012494
3.2083,0.001256
3.2183,0.0012627
3.2283,0.0012695
3.2383,0.0012763
3.2483,0.0012832
3.25,0.0012844
3.26,0.0012913
3.27,0.0012983
3.28,0.0013054
3.2901,0.0013125
3.3001,0.0013197
3.3101,0.001327
3.3202,0.0013343
3.3302,0.0013417
3.3403,0.0013491
3.3504,0.0013566
3.3604,0.0013642
3.3705,0.0013719
3.3806,0.0013797
3.3907,0.0013875
3.4008,0.0013954
3.4109,0.0014033
3.4211,0.0014114
3.4312,0.0014195
3.4413,0.0014278
3.4515,0.0014361
3.4617,0.0014445
3.4718,0.001453
3.482,0.0014616
3.4922,0.0014702
3.5,0.001477
3.5102,0.0014858
3.5204,0.0014948
3.5306,0.0015038
3.5409,0.001513
3.5511,0.0015223
3.5614,0.0015317
3.5716,0.0015412
3.5819,0.0015508
3.5922,0.0015606
3.6025,0.0015704
3.6128,0.0015804
3.6231,0.0015905
3.6334,0.0016008
3.6437,0.0016111
3.654,0.0016216
3.6642,0.0016322
3.6745,0.0016429
3.6848,0.0016538
3.695,0.0016647
3.7052,0.0016758
3.7155,0.001687
3.7257,0.0016984
3.7359,0.0017099
3.7461,0.0017215
3.75,0.001726
3.7602,0.0017379
3.7704,0.0017498
3.7805,0.001762
3.7907,0.0017742
3.8008,0.0017867
3.811,0.0017992
3.8211,0.001812
3.8312,0.0018249
3.8414,0.0018379
3.8515,0.0018511
3.8616,0.0018645
3.8717,0.0018781
3.8818,0.0018918
3.8919,0.0019057
3.9019,0.0019197
3.912,0.001934
3.9221,0.0019484
3.9322,0.001963
3.9422,0.0019777
3.9523,0.0019927
3.9623,0.0020078
3.9724,0.0020231
3.9824,0.0020386
3.9924,0.0020543
4,0.0020662
4.01,0.0020822
4.02,0.0020984
4.0301,0.0021147
4.0401,0.0021313
4.0501,0.002148
4.0601,0.0021649
4.0701,0.002182
4.0801,0.0021993
4.0901,0.0022168
4.1001,0.0022344
4.1101,0.0022522
4.12,0.00227
4.1298,0.0022879
4.1396,0.0023059
4.1493,0.0023239
4.1589,0.0023419
4.1685,0.00236
4.178,0.0023781
4.1875,0.0023963
4.1969,0.0024144
4.2062,0.0024327
4.2154,0.0024509
4.2246,0.0024691
4.2337,0.0024873
4.2428,0.0025056
4.25,0.0025201
4.259,0.0025384
4.2679,0.0025566
4.2767,0.0025749
4.2855,0.0025931
4.2942,0.0026113
4.3029,0.0026296
4.3116,0.0026478
4.3202,0.002666
4.3287,0.0026843
4.3373,0.0027025
4.3458,0.0027208
4.3543,0.0027391
4.3627,0.0027574
4.3711,0.0027757
4.3795,0.0027939
4.3879,0.0028122
4.3962,0.0028305
4.4045,0.0028488
4.4128,0.002867
4.421,0.0028851
4.4292,0.0029033
4.4373,0.0029213
4.4455,0.0029394
4.4536,0.0029574
4.4616,0.0029754
4.4697,0.0029934
4.4777,0.0030113
4.4857,0.0030292
4.4937,0.0030471
4.5,0.0030612
4.5079,0.003079
4.5158,0.0030967
4.5237,0.0031144
4.5316,0.003132
4.5394,0.0031496
4.5473,0.0031672
4.5551,0.0031847
4.5629,0.0032022
4.5706,0.0032197
4.5784,0.0032371
4.5861,0.0032544
4.5939,0.0032718
4.6016,0.0032891
4.6093,0.0033063
4.617,0.0033235
4.6247,0.0033407
4.6324,0.0033579
4.64,0.003375
4.6477,0.003392
4.6553,0.0034091
4.663,0.0034261
4.6706,0.003443
4.6783,0.00346
4.6859,0.0034769
4.6935,0.0034937
4.7012,0.0035105
4.7088,0.0035273
4.7164,0.0035441
4.724,0.0035608
4.7316,0.0035774
4.7392,0.0035939
4.7467,0.0036104
4.75,0.0036176
4.7576,0.003634
4.7651,0.0036504
4.7727,0.0036667
4.7802,0.003683
4.7878,0.0036992
4.7954,0.0037154
4.8029,0.0037315
4.8105,0.0037477
4.8181,0.0037638
4.8257,0.0037798
4.8334,0.0037959
4.841,0.0038119
4.8486,0.0038278
4.8563,0.0038437
4.8639,0.0038595
4.8715,0.0038752
4.8792,0.0038909
4.8869,0.0039065
4.8946,0.0039222
4.9024,0.0039378
4.9102,0.0039535
4.918,0.0039691
4.9258,0.0039846
4.9337,0.004
4.9415,0.0040155
4.9494,0.0040308
4.9574,0.0040462
4.9654,0.0040616
4.9734,0.004077
4.9815,0.0040924
4.9896,0.0041077
4.9978,0.004123
5,0.0041271
5.0082,0.0041424
5.0165,0.0041576
5.0248,0.0041728
5.0331,0.004188
5.0416,0.0042033
5.0501,0.0042185
5.0587,0.0042338
5.0673,0.0042489
5.0759,0.004264
5.0845,0.004279
5.0932,0.0042939
5.1018,0.0043087
5.1105,0.0043234
5.1192,0.004338
5.1279,0.0043526
5.1366,0.004367
5.1454,0.0043814
5.1541,0.0043956
5.1629,0.0044098
5.1717,0.0044238
5.1805,0.0044378
5.1894,0.0044517
5.1982,0.0044655
5.2071,0.0044792
5.216,0.0044928
5.2249,0.0045063
5.2339,0.0045197
5.2428,0.004533
5.25,0.0045437
5.259,0.0045568
5.268,0.0045699
5.277,0.0045829
5.2861,0.0045958
5.2952,0.0046086
5.3043,0.0046213
5.3134,0.0046339
5.3225,0.0046465
5.3317,0.0046589
5.3409,0.0046713
5.3501,0.0046836
5.3593,0.0046958
5.3685,0.0047079
5.3777,0.0047199
5.3869,0.0047318
5.3961,0.0047436
5.4053,0.0047553
5.4145,0.004767
5.4237,0.0047785
5.4329,0.00479
5.4421,0.0048014
5.4514,0.0048127
5.4606,0.004824
5.4698,0.0048352
5.479,0.0048464
5.4882,0.0048574
5.4975,0.0048685
5.5,0.0048715
5.5092,0.0048825
5.5184,0.0048935
5.5277,0.0049044
5.5369,0.0049153
5.5461,0.0049262
5.5554,0.0049371
5.5646,0.0049479
5.5738,0.0049588
5.5831,0.0049696
5.5923,0.0049805
5.6016,0.0049913
5.6108,0.0050022
5.6201,0.0050131
5.6293,0.005024
5.6386,0.0050349
5.6478,0.0050459
5.6571,0.0050569
5.6664,0.005068
5.6757,0.0050791
5.6849,0.0050902
5.6942,0.0051014
5.7035,0.0051127
5.7128,0.0051241
5.7221,0.0051355
5.7313,0.005147
5.7406,0.0051585
5.7499,0.0051702
5.75,0.0051703
5.7593,0.005182
5.7686,0.0051939
5.7779,0.0052058
5.7872,0.0052179
5.7965,0.0052301
5.8058,0.0052424
5.8152,0.0052548
5.8245,0.0052673
5.8338,0.00528
5.8431,0.0052928
5.8525,0.0053057
5.8618,0.0053188
5.8712,0.005332
5.8805,0.0053454
5.8898,0.0053589
5.8992,0.0053726
5.9085,0.0053865
5.9179,0.0054005
5.9272,0.0054147
5.9366,0.005429
5.946,0.0054436
5.9553,0.0054583
5.9647,0.0054732
5.9741,0.0054882
5.9834,0.0055035
5.9928,0.005519
6,0.0055309
6.0094,0.0055467
6.0187,0.0055627
6.0281,0.0055788
6.0375,0.0055952
6.0469,0.0056117
6.0563,0.0056284
6.0656,0.0056454
6.075,0.0056625
6.0844,0.0056797
6.0938,0.0056972
6.1031,0.0057149
6.1125,0.0057327
6.1219,0.0057508
6.1312,0.005769
6.1406,0.0057874
6.15,0.005806
6.1593,0.0058247
6.1687,0.0058437
6.1781,0.0058627
6.1874,0.005882
6.1967,0.0059013
6.206,0.0059208
6.2152,0.0059405
6.2245,0.0059603
6.2337,0.0059802
6.243,0.0060002
6.25,0.0060156
6.2592,0.0060359
6.2684,0.0060564
6.2775,0.0060769
6.2867,0.0060976
6.2958,0.0061184
6.3049,0.0061393
6.314,0.0061603
6.323,0.0061814
6.3321,0.0062027
6.3411,0.0062241
6.3501,0.0062456
6.3591,0.0062672
6.3681,0.006289
6.377,0.0063109
6.386,0.0063329
6.3949,0.006355
6.4038,0.0063773
6.4127,0.0063996
6.4216,0.0064221
6.4305,0.0064446
6.4394,0.0064673
6.4482,0.0064901
6.4571,0.0065129
6.4659,0.0065358
6.4747,0.0065588
6.4836,0.0065819
6.4924,0.0066051
6.5,0.006625
6.5088,0.0066482
6.5176,0.0066713
6.5264,0.0066943
6.5351,0.0067171
6.5438,0.0067398
6.5524,0.0067622
6.5611,0.0067844
6.5696,0.0068063
6.5782,0.0068278
6.5867,0.0068489
6.5952,0.0068696
6.6036,0.0068898
6.612,0.0069094
6.6204,0.0069285
6.6287,0.0069469
6.6369,0.0069646
6.6452,0.0069815
6.6533,0.0069978
6.6615,0.0070132
6.6696,0.0070278
6.6776,0.0070416
6.6856,0.0070546
6.6936,0.0070667
6.7015,0.0070781
6.7094,0.0070887
6.7172,0.0070986
6.725,0.0071077
6.7328,0.0071162
6.7405,0.0071241
6.7481,0.0071314
6.75,0.0071332
6.7576,0.0071399
6.7651,0.0071462
6.7727,0.0071521
6.7801,0.0071578
6.7875,0.0071632
6.7949,0.0071684
6.8023,0.0071734
6.8096,0.0071784
6.8168,0.0071833
6.824,0.0071882
6.8312,0.0071931
6.8384,0.007198
6.8455,0.007203
6.8525,0.0072081
6.8596,0.0072133
6.8666,0.0072186
6.8735,0.007224
6.8805,0.0072297
6.8874,0.0072355
6.8942,0.0072414
6.9011,0.0072476
6.9079,0.0072539
6.9147,0.0072605
6.9214,0.0072672
6.9282,0.0072742
6.9349,0.0072813
6.9416,0.0072887
6.9482,0.0072964
6.9549,0.0073042
6.9615,0.0073123
6.9681,0.0073206
6.9747,0.0073292
6.9813,0.007338
6.9878,0.0073471
6.9944,0.0073564
7,0.0073646
7.0065,0.0073743
7.013,0.0073843
7.0195,0.0073946
7.026,0.0074051
7.0325,0.0074158
7.039,0.0074268
7.0455,0.0074381
7.052,0.0074496
7.0584,0.0074613
7.0649,0.0074733
7.0714,0.0074855
7.0778,0.0074979
7.0843,0.0075106
7.0908,0.0075236
7.0972,0.0075367
7.1037,0.0075502
7.1102,0.0075638
7.1167,0.0075777
7.1231,0.0075919
7.1296,0.0076063
7.1361,0.0076209
7.1426,0.0076358
7.1491,0.0076509
7.1556,0.0076663
7.1622,0.007682
7.1687,0.0076979
7.1752,0.0077141
7.1818,0.0077305
7.1884,0.0077473
7.195,0.0077643
7.2016,0.0077815
7.2082,0.0077991
7.2148,0.007817
7.2214,0.0078351
7.2281,0.0078536
7.2348,0.0078723
7.2415,0.0078913
7.2482,0.0079107
7.25,0.0079159
7.2567,0.0079356
7.2635,0.0079556
7.2703,0.0079759
7.2771,0.0079966
7.284,0.0080175
7.2908,0.0080387
7.2977,0.0080603
7.3047,0.0080821
7.3116,0.0081042
7.3186,0.0081267
7.3256,0.0081493
7.3327,0.0081723
7.3397,0.0081955
7.3468,0.008219
7.354,0.0082428
7.3612,0.0082668
7.3684,0.008291
7.3756,0.0083154
7.3829,0.00834
7.3903,0.0083648
7.3976,0.0083898
7.4051,0.0084149
7.4125,0.0084402
7.42,0.0084655
7.4275,0.008491
7.4351,0.0085166
7.4428,0.0085422
7.4504,0.0085678
7.4582,0.0085936
7.466,0.0086193
7.4738,0.008645
7.4817,0.0086707
7.4896,0.0086964
7.4976,0.0087221
7.5,0.0087299
7.5081,0.0087555
7.5162,0.0087811
7.5243,0.0088067
7.5325,0.0088321
7.5407,0.0088574
7.5489,0.0088824
7.5571,0.0089073
7.5653,0.008932
7.5735,0.0089565
7.5818,0.0089809
7.59,0.0090052
7.5983,0.0090294
7.6066,0.0090535
7.6148,0.0090774
7.6231,0.0091013
7.6313,0.0091251
7.6396,0.0091487
7.6478,0.0091725
7.6561,0.0091961
7.6643,0.0092198
7.6725,0.0092435
7.6807,0.0092672
7.689,0.0092911
7.6972,0.0093151
7.7055,0.0093393
7.7137,0.0093637
7.722,0.0093883
7.7303,0.0094131
7.7385,0.0094382
7.7468,0.0094635
7.75,0.0094735
7.7583,0.0094992
7.7665,0.0095253
7.7748,0.0095517
7.7831,0.0095784
7.7913,0.0096054
7.7996,0.0096328
7.8079,0.0096606
7.8161,0.0096887
7.8244,0.0097172
7.8327,0.009746
7.841,0.0097752
7.8493,0.0098048
7.8576,0.0098346
7.8659,0.0098649
7.8743,0.0098954
7.8826,0.0099262
7.891,0.0099572
7.8993,0.0099885
7.9077,0.01002
7.9161,0.010052
7.9246,0.010084
7.9329,0.010116
7.9412,0.010147
7.9493,0.010179
7.9575,0.01021
7.9655,0.010241
7.9735,0.010271
7.9814,0.010302
7.9893,0.010332
7.9972,0.010362
8,0.010372
8.0078,0.010402
8.0156,0.010431
8.0233,0.01046
8.031,0.010489
8.0387,0.010518
8.0463,0.010546
8.054,0.010574
8.0616,0.010601
8.0692,0.010628
8.0767,0.010656
8.0844,0.010682
8.0919,0.010709
8.0995,0.010735
8.1071,0.010761
8.1146,0.010787
8.1221,0.010812
8.1296,0.010837
8.1371,0.010862
8.1445,0.010887
8.152,0.010911
8.1595,0.010935
8.1669,0.010959
8.1744,0.010982
8.1818,0.011005
8.1893,0.011028
8.1967,0.01105
8.2041,0.011072
8.2114,0.011094
8.2188,0.011116
8.2262,0.011137
8.2335,0.011158
8.2409,0.011178
8.2482,0.011198
8.25,0.011203
8.2573,0.011223
8.2646,0.011243
8.2719,0.011262
8.2791,0.011281
8.2864,0.0113
8.2937,0.011319
8.3009,0.011337
8.3081,0.011356
8.3154,0.011374
8.3226,0.011392
8.3298,0.011411
8.337,0.011429
8.3442,0.011447
8.3514,0.011466
8.3587,0.011484
8.3659,0.011503
8.3731,0.011522
8.3803,0.011541
8.3875,0.01156
8.3948,0.01158
8.402,0.0116
8.4093,0.011621
8.4165,0.011642
8.4238,0.011664
8.4311,0.011685
8.4384,0.011708
8.4457,0.011731
8.4531,0.011755
8.4605,0.011779
8.4678,0.011804
8.4752,0.01183
8.4826,0.011856
8.4901,0.011883
8.4976,0.011911
8.5,0.01192
8.5075,0.011948
8.5151,0.011977
8.5226,0.012007
8.5302,0.012036
8.5379,0.012067
8.5455,0.012097
8.5532,0.012129
8.561,0.01216
8.5688,0.012191
8.5765,0.012222
8.5843,0.012253
8.5921,0.012284
8.5998,0.012314
8.6075,0.012343
8.6151,0.012371
8.6227,0.012399
8.6302,0.012426
8.6376,0.012451
8.6451,0.012476
8.6524,0.012499
8.6598,0.012522
8.6671,0.012544
8.6743,0.012564
8.6815,0.012583
8.6887,0.012602
8.6959,0.012619
8.703,0.012635
8.71,0.01265
8.717,0.012665
8.724,0.012678
8.7309,0.01269
8.7378,0.012702
8.7447,0.012713
8.75,0.012721
8.7568,0.01273
8.7635,0.012739
8.7702,0.012747
8.7768,0.012754
8.7834,0.012761
8.79,0.012768
8.7965,0.012774
8.803,0.012779
8.8095,0.012785
8.816,0.012789
8.8225,0.012794
8.8289,0.012798
8.8354,0.012803
8.8418,0.012807
8.8483,0.01281
8.8548,0.012814
8.8612,0.012818
8.8677,0.012821
8.8742,0.012825
8.8808,0.012828
8.8874,0.012831
8.894,0.012835
8.9007,0.012838
8.9074,0.012841
8.9142,0.012843
8.9211,0.012846
8.9281,0.012848
8.9351,0.012851
8.9422,0.012852
8.9494,0.012854
8.9567,0.012855
8.9642,0.012856
8.9717,0.012856
8.9794,0.012856
8.9871,0.012855
8.9949,0.012854
9,0.012853
9.0077,0.012851
9.0155,0.012848
9.0232,0.012845
9.0309,0.01284
9.0387,0.012835
9.0464,0.012829
9.0541,0.012823
9.0619,0.012815
9.0696,0.012807
9.0774,0.012798
9.0851,0.012788
9.0928,0.012777
9.1006,0.012765
9.1083,0.012753
9.1161,0.012739
9.1238,0.012725
9.1315,0.01271
9.1393,0.012694
9.147,0.012677
9.1548,0.01266
9.1625,0.012641
9.1702,0.012622
9.178,0.012602
9.1857,0.012582
9.1934,0.01256
9.2012,0.012538
9.2089,0.012515
9.2166,0.012492
9.2244,0.012468
9.2321,0.012443
9.2398,0.012418
9.2476,0.012393
9.25,0.012385
9.2577,0.012358
9.2655,0.012332
9.2732,0.012305
9.281,0.012278
9.2887,0.01225
9.2964,0.012223
9.3042,0.012196
9.3119,0.012169
9.3197,0.012142
9.3274,0.012115
9.3352,0.012089
9.3429,0.012064
9.3507,0.012039
9.3584,0.012015
9.3662,0.011991
9.374,0.011969
9.3818,0.011947
9.3895,0.011927
9.3973,0.011907
9.4051,0.011888
9.4129,0.01187
9.4208,0.011853
9.4286,0.011837
9.4364,0.011822
9.4443,0.011808
9.4521,0.011795
9.46,0.011782
9.4679,0.01177
9.4758,0.011759
9.4838,0.011748
9.4917,0.011738
9.4997,0.011729
9.5,0.011728
9.508,0.011719
9.516,0.01171
9.5241,0.011702
9.5322,0.011693
9.5403,0.011686
9.5485,0.011678
9.5567,0.01167
9.565,0.011663
9.5733,0.011656
9.5817,0.011649
9.5901,0.011642
9.5986,0.011635
9.6072,0.011628
9.6159,0.011621
9.6246,0.011614
9.6334,0.011607
9.6423,0.011599
9.6513,0.011592
9.6604,0.011585
9.6696,0.011577
9.6789,0.01157
9.6883,0.011562
9.6977,0.011554
9.7069,0.011547
9.7161,0.011539
9.7251,0.011531
9.7341,0.011523
9.7429,0.011515
9.75,0.011509
9.7586,0.011501
9.7672,0.011493
9.7757,0.011485
9.7841,0.011477
9.7925,0.011469
9.8008,0.011461
9.809,0.011453
9.8172,0.011446
9.8253,0.011438
9.8334,0.01143
9.8415,0.011423
9.8494,0.011416
9.8573,0.011408
9.8652,0.011401
9.8731,0.011394
9.8808,0.011388
9.8885,0.011381
9.8963,0.011375
9.9041,0.011368
9.9119,0.011361
9.9196,0.011354
9.9275,0.011347
9.9354,0.01134
9.9433,0.011332
9.9512,0.011323
9.9594,0.011314
9.9678,0.011304
9.9763,0.011294
9.985,0.011285
9.9938,0.011275
10,0.01127
10.009,0.011262
10.019,0.011255
10.029,0.011249
10.039,0.011245
10.048,0.011241
10.058,0.011237
10.068,0.011234
10.078,0.01123
10.088,0.011227
10.097,0.011223
10.107,0.01122
10.116,0.011216
10.125,0.011212
10.135,0.011209
10.144,0.011205
10.153,0.011202
10.162,0.011198
10.171,0.011194
10.181,0.01119
10.19,0.011186
10.199,0.011182
10.208,0.011178
10.218,0.011173
10.227,0.011169
10.237,0.011164
10.246,0.011159
10.25,0.011157
10.26,0.011151
10.269,0.011145
10.279,0.011139
10.289,0.011133
10.299,0.011126
10.309,0.011118
10.319,0.01111
10.329,0.011102
10.339,0.011093
10.349,0.011084
10.359,0.011074
10.369,0.011064
10.38,0.011053
10.389,0.011042
10.399,0.011031
10.409,0.011019
10.418,0.011008
10.428,0.010996
10.437,0.010983
10.446,0.010971
10.455,0.010958
10.465,0.010945
10.474,0.010932
10.483,0.010918
10.492,0.010905
10.5,0.010892
10.509,0.010878
10.518,0.010864
10.527,0.010849
10.536,0.010835
10.545,0.01082
10.554,0.010806
10.563,0.010791
10.572,0.010777
10.581,0.010762
10.59,0.010748
10.599,0.010733
10.608,0.010718
10.617,0.010704
10.626,0.010689
10.635,0.010675
10.645,0.01066
10.654,0.010646
10.663,0.010632
10.672,0.010617
10.682,0.010603
10.691,0.010589
10.701,0.010574
10.71,0.01056
10.72,0.010546
10.73,0.010531
10.739,0.010517
10.749,0.010502
10.75,0.010501
10.76,0.010486
10.77,0.010472
10.78,0.010457
10.79,0.010441
10.8,0.010426
10.81,0.01041
10.82,0.010394
10.83,0.010378
10.841,0.010362
10.851,0.010345
10.861,0.010328
10.872,0.010311
10.882,0.010294
10.893,0.010277
10.903,0.010259
10.913,0.010242
10.924,0.010225
10.934,0.010208
10.945,0.010191
10.955,0.010174
10.965,0.010156
10.975,0.010139
10.986,0.010121
10.996,0.010104
11,0.010097
11.01,0.010079
11.021,0.010061
11.031,0.010043
11.042,0.010025
11.053,0.010006
11.063,0.0099873
11.074,0.0099684
11.085,0.0099493
11.096,0.0099299
11.107,0.0099104
11.117,0.009891
11.128,0.0098716
11.139,0.0098521
11.15,0.0098326
11.161,0.0098131
11.171,0.0097936
11.182,0.0097741
11.193,0.0097546
11.204,0.009735
11.215,0.0097154
11.225,0.0096959
11.236,0.0096766
11.247,0.0096573
11.25,0.0096517
11.261,0.0096325
11.271,0.0096135
11.282,0.0095945
11.292,0.0095755
11.303,0.0095566
11.313,0.0095378
11.324,0.0095191
11.334,0.0095004
11.345,0.0094817
11.355,0.0094631
11.365,0.0094444
11.376,0.0094258
11.386,0.0094072
11.397,0.0093886
11.407,0.0093701
11.418,0.0093516
11.428,0.0093331
11.439,0.0093145
11.449,0.0092959
11.46,0.0092774
11.471,0.0092587
11.481,0.0092401
11.492,0.0092217
11.5,0.009208
11.511,0.0091897
11.521,0.0091717
11.532,0.0091538
11.542,0.0091361
11.553,0.0091185
11.563,0.0091011
11.574,0.0090839
11.584,0.0090668
11.594,0.0090497
11.605,0.0090329
11.615,0.0090162
11.625,0.0089996
11.635,0.0089831
11.646,0.0089667
11.656,0.0089504
11.666,0.0089342
11.676,0.008918
11.686,0.0089019
11.696,0.0088859
11.706,0.0088698
11.716,0.0088539
11.726,0.008838
11.736,0.0088221
11.746,0.0088062
11.75,0.008799
11.76,0.0087831
11.77,0.0087671
11.78,0.0087511
11.79,0.008735
11.799,0.0087189
11.809,0.0087027
11.819,0.0086863
11.829,0.0086699
11.839,0.0086533
11.849,0.0086365
11.859,0.0086196
11.869,0.0086024
11.879,0.008585
11.889,0.0085673
11.899,0.0085494
11.91,0.0085312
11.92,0.0085128
11.93,0.0084941
11.941,0.008475
11.951,0.0084556
11.962,0.008436
11.972,0.0084159
11.983,0.0083955
11.994,0.0083747
12,0.0083623
12.011,0.0083409
12.022,0.0083193
12.032,0.0082977
12.043,0.0082761
12.054,0.0082544
12.064,0.0082326
12.075,0.0082108
12.085,0.0081889
12.095,0.0081669
12.106,0.0081449
12.116,0.0081228
12.126,0.0081007
12.136,0.0080784
12.146,0.0080561
12.156,0.0080337
12.166,0.0080111
12.176,0.0079885
12.186,0.0079657
12.195,0.0079429
12.205,0.0079198
12.215,0.0078967
12.225,0.0078734
12.234,0.0078499
12.244,0.0078264
12.25,0.0078117
12.26,0.0077878
12.269,0.0077639
12.279,0.0077398
12.289,0.0077155
12.298,0.0076911
12.308,0.0076666
12.318,0.0076419
12.327,0.0076171
12.337,0.0075922
12.347,0.0075671
12.356,0.007542
12.366,0.0075168
12.376,0.0074915
12.386,0.0074662
12.396,0.0074407
12.406,0.0074152
12.416,0.0073898
12.426,0.0073642
12.436,0.0073388
12.446,0.0073133
12.456,0.0072878
12.466,0.0072625
12.476,0.0072371
12.487,0.0072119
12.497,0.0071868
12.5,0.0071792
12.51,0.0071541
12.521,0.0071293
12.531,0.0071046
12.542,0.00708
12.553,0.0070557
12.564,0.0070315
12.574,0.0070075
12.585,0.0069837
12.596,0.0069602
12.608,0.0069368
12.619,0.0069137
12.63,0.0068908
12.641,0.0068681
12.653,0.0068457
12.664,0.0068235
12.676,0.0068016
12.688,0.0067799
12.699,0.0067585
12.711,0.0067373
12.723,0.0067164
12.735,0.0066958
12.747,0.0066754
12.75,0.0066712
12.762,0.0066511
12.775,0.0066313
12.787,0.0066119
12.8,0.0065926
12.812,0.0065737
12.825,0.006555
12.838,0.0065367
12.85,0.0065187
12.863,0.0065012
12.876,0.0064842
12.889,0.0064675
12.901,0.0064513
12.914,0.0064354
12.926,0.00642
12.939,0.0064049
12.951,0.0063901
12.964,0.0063757
12.976,0.0063617
12.988,0.006348
13,0.0063355
13.012,0.0063224
13.025,0.0063096
13.037,0.0062972
13.049,0.006285
13.061,0.006273
13.073,0.0062613
13.085,0.0062498
13.097,0.0062385
13.109,0.0062274
13.121,0.0062165
13.133,0.0062057
13.145,0.0061951
13.157,0.0061846
13.169,0.0061742
13.18,0.006164
13.192,0.0061538
13.204,0.0061437
13.215,0.0061337
13.227,0.0061237
13.238,0.0061138
13.25,0.0061038
13.25,0.0061036
13.261,0.0060937
13.273,0.0060837
13.284,0.0060738
13.296,0.0060638
13.307,0.0060537
13.318,0.0060436
13.33,0.0060335
13.341,0.0060232
13.353,0.0060129
13.364,0.0060026
13.376,0.0059922
13.387,0.0059817
13.399,0.0059711
13.41,0.0059605
13.422,0.0059499
13.434,0.0059392
13.445,0.0059285
13.457,0.0059177
13.469,0.0059069
13.48,0.005896
13.492,0.0058851
13.5,0.0058777
13.512,0.0058668
13.524,0.0058559
13.536,0.0058449
13.548,0.0058339
13.56,0.0058229
13.572,0.0058119
13.584,0.0058008
13.596,0.0057898
13.609,0.0057787
13.621,0.0057676
13.633,0.0057565
13.646,0.0057455
13.658,0.0057344
13.671,0.0057233
13.684,0.0057121
13.696,0.005701
13.709,0.0056898
13.722,0.0056786
13.735,0.0056673
13.748,0.0056559
13.75,0.005654
13.763,0.0056425
13.776,0.005631
13.789,0.0056194
13.802,0.0056077
13.816,0.0055959
13.829,0.005584
13.842,0.0055721
13.856,0.00556
13.869,0.0055478
13.882,0.0055355
13.896,0.0055231
13.909,0.0055106
13.923,0.0054979
13.936,0.0054851
13.95,0.0054721
13.964,0.005459
13.977,0.0054457
13.991,0.0054323
14,0.0054234
14.014,0.0054098
14.027,0.005396
14.041,0.0053822
14.055,0.0053682
14.069,0.005354
14.083,0.0053397
14.097,0.0053252
14.11,0.0053106
14.124,0.0052958
14.138,0.0052809
14.152,0.0052659
14.167,0.0052507
14.181,0.0052353
14.195,0.0052198
14.209,0.0052042
14.224,0.0051884
14.238,0.0051725
14.25,0.0051591
14.264,0.0051429
14.279,0.0051265
14.294,0.0051101
14.308,0.0050934
14.323,0.0050766
14.338,0.0050596
14.353,0.0050425
14.368,0.0050253
14.383,0.0050079
14.399,0.0049903
14.414,0.0049726
14.429,0.0049548
14.445,0.0049368
14.461,0.0049187
14.476,0.0049005
14.492,0.0048821
14.5,0.0048731
14.516,0.0048549
14.532,0.0048366
14.548,0.0048184
14.563,0.0048002
14.579,0.0047823
14.595,0.0047644
14.611,0.0047468
14.626,0.0047293
14.642,0.004712
14.657,0.0046947
14.673,0.0046776
14.688,0.0046605
14.704,0.0046435
14.719,0.0046265
14.735,0.0046097
14.75,0.0045935
14.765,0.004577
14.781,0.0045605
14.796,0.0045442
14.812,0.004528
14.827,0.0045117
14.842,0.0044956
14.858,0.0044796
14.873,0.0044634
14.888,0.0044474
14.904,0.0044313
14.919,0.0044151
14.935,0.004399
14.95,0.0043829
14.966,0.004367
14.981,0.0043511
14.997,0.0043353
15,0.0043321
15.015,0.0043164
15.031,0.0043008
15.047,0.0042852
15.062,0.0042697
15.078,0.0042544
15.094,0.0042389
15.11,0.0042237
15.125,0.0042085
15.141,0.0041936
15.157,0.0041788
15.173,0.0041641
15.189,0.0041496
15.205,0.0041352
15.221,0.004121
15.237,0.0041069
15.25,0.0040955
15.266,0.0040817
15.282,0.004068
15.298,0.0040544
15.315,0.0040409
15.331,0.0040276
15.347,0.0040145
15.363,0.0040016
15.38,0.0039888
15.396,0.0039763
15.412,0.0039639
15.428,0.0039516
15.444,0.0039396
15.46,0.0039277
15.476,0.003916
15.492,0.0039045
15.5,0.003899
15.516,0.0038877
15.532,0.0038767
15.548,0.0038657
15.564,0.003855
15.58,0.0038444
15.596,0.0038341
15.612,0.0038239
15.628,0.0038138
15.644,0.003804
15.659,0.0037943
15.675,0.0037848
15.691,0.0037755
15.707,0.0037664
15.723,0.0037574
15.738,0.0037486
15.75,0.0037422
15.766,0.0037337
15.781,0.0037253
15.797,0.0037171
15.813,0.003709
15.828,0.0037011
15.844,0.0036933
15.86,0.0036857
15.875,0.0036782
15.891,0.0036708
15.906,0.0036635
15.922,0.0036564
15.937,0.0036494
15.953,0.0036425
15.968,0.0036357
15.984,0.003629
15.999,0.0036224
16,0.003622
16.015,0.0036155
16.031,0.0036091
16.046,0.0036028
16.061,0.0035966
16.077,0.0035904
16.092,0.0035844
16.107,0.0035784
16.123,0.0035724
16.138,0.0035666
16.153,0.0035608
16.168,0.003555
16.184,0.0035493
16.199,0.0035436
16.214,0.003538
16.229,0.0035324
16.244,0.0035268
16.25,0.0035247
16.265,0.0035192
16.28,0.0035137
16.295,0.0035082
16.31,0.0035027
16.326,0.0034972
16.341,0.0034917
16.356,0.0034862
16.371,0.0034807
16.386,0.0034752
16.401,0.0034697
16.416,0.0034642
16.431,0.0034586
16.446,0.003453
16.461,0.0034474
16.476,0.0034418
16.491,0.0034362
16.5,0.0034329
16.515,0.0034272
16.53,0.0034215
16.545,0.0034157
16.56,0.0034099
16.575,0.0034041
16.59,0.0033983
16.605,0.0033924
16.621,0.0033864
16.636,0.0033805
16.651,0.0033745
16.666,0.0033685
16.681,0.0033624
16.696,0.0033563
16.711,0.0033502
16.726,0.003344
16.742,0.0033378
16.75,0.0033344
16.765,0.0033281
16.78,0.0033219
16.796,0.0033155
16.811,0.0033092
16.826,0.0033028
16.841,0.0032964
16.857,0.00329
16.872,0.0032835
16.887,0.003277
16.903,0.0032705
16.918,0.0032639
16.934,0.0032573
16.949,0.0032507
16.964,0.0032441
16.98,0.0032374
16.995,0.0032307
17,0.0032287
17.016,0.0032219
17.031,0.0032151
17.047,0.0032083
17.062,0.0032014
17.078,0.0031945
17.094,0.0031876
17.109,0.0031806
17.125,0.0031736
17.141,0.0031666
17.157,0.0031595
17.173,0.0031524
17.188,0.0031452
17.204,0.003138
17.22,0.0031308
17.236,0.0031235
17.25,0.0031172
17.266,0.0031099
17.282,0.0031025
17.298,0.0030951
17.314,0.0030877
17.331,0.0030802
17.347,0.0030727
17.363,0.0030651
17.379,0.0030575
17.396,0.0030498
17.412,0.0030421
17.428,0.0030344
17.445,0.0030266
17.461,0.0030188
17.478,0.0030109
17.495,0.003003
17.5,0.0030004
17.517,0.0029924
17.533,0.0029844
17.55,0.0029763
17.567,0.0029682
17.584,0.0029601
17.6,0.0029519
17.617,0.0029436
17.634,0.0029353
17.651,0.0029269
17.668,0.0029185
17.685,0.0029101
17.703,0.0029016
17.72,0.002893
17.737,0.0028844
17.75,0.0028778
17.767,0.0028692
17.784,0.0028605
17.802,0.0028518
17.819,0.002843
17.836,0.0028342
17.854,0.0028254
17.871,0.0028165
17.889,0.0028076
17.906,0.0027987
17.923,0.0027897
17.941,0.0027808
17.958,0.0027718
17.976,0.0027627
17.993,0.0027537
18,0.0027502
18.018,0.0027411
18.035,0.002732
18.053,0.0027229
18.07,0.0027138
18.088,0.0027047
18.105,0.0026955
18.123,0.0026864
18.141,0.0026772
18.158,0.002668
18.176,0.0026589
18.193,0.0026497
18.211,0.0026405
18.229,0.0026313
18.247,0.0026221
18.25,0.0026203
18.268,0.0026111
18.285,0.0026019
18.303,0.0025927
18.321,0.0025835
18.339,0.0025743
18.356,0.0025651
18.374,0.0025559
18.392,0.0025467
18.41,0.0025375
18.428,0.0025284
18.446,0.0025192
18.463,0.0025101
18.481,0.002501
18.499,0.0024919
18.5,0.0024914
18.518,0.0024823
18.536,0.0024733
18.554,0.0024642
18.572,0.0024552
18.59,0.0024462
18.607,0.0024372
18.625,0.0024283
18.643,0.0024193
18.661,0.0024104
18.679,0.0024016
18.697,0.0023927
18.715,0.0023839
18.733,0.0023751
18.75,0.0023671
18.768,0.0023583
18.786,0.0023497
18.804,0.002341
18.822,0.0023324
18.84,0.0023238
18.858,0.0023152
18.877,0.0023067
18.895,0.0022982
18.913,0.0022898
18.931,0.0022814
18.949,0.002273
18.967,0.0022647
18.986,0.0022564
19,0.0022499
19.018,0.0022416
19.036,0.0022335
19.055,0.0022253
19.073,0.0022172
19.091,0.0022092
19.109,0.0022012
19.128,0.0021932
19.146,0.0021853
19.164,0.0021774
19.183,0.0021695
19.201,0.0021617
19.219,0.002154
19.238,0.0021462
19.25,0.002141
19.268,0.0021334
19.287,0.0021258
19.305,0.0021182
19.323,0.0021107
19.342,0.0021032
19.36,0.0020958
19.379,0.0020885
19.397,0.0020811
19.416,0.0020739
19.434,0.0020666
19.452,0.0020595
19.471,0.0020523
19.489,0.0020452
19.5,0.0020412
19.518,0.0020342
19.537,0.0020272
19.556,0.0020203
19.574,0.0020135
19.593,0.0020067
19.611,0.0019999
19.63,0.0019932
19.648,0.0019865
19.667,0.0019799
19.685,0.0019734
19.704,0.0019668
19.723,0.0019604
19.741,0.001954
19.75,0.001951
19.769,0.0019447
19.787,0.0019384
19.806,0.0019322
19.825,0.001926
19.843,0.0019198
19.862,0.0019137
19.881,0.0019077
19.899,0.0019017
19.918,0.0018958
19.937,0.0018899
19.956,0.001884
19.974,0.0018782
19.993,0.0018725


==> figs/data/vfe2_ref_x0p2.csv <==
z, cp
0.03875968992248069, -0.5161878704970366
0.13953488372093015, -0.5170998632010946
0.20155038759689914, -0.5357606369918271
0.28682170542635643, -0.5365323231260302
0.3410852713178294, -0.6003718124101161
0.3875968992248062, -0.537444315830089
0.43410852713178283, -0.718860710652776
0.5038759689922481, -0.9819355291311513
0.5426356589147288, -1.3442772457820333
0.5891472868217054, -1.688589568206531
0.6434108527131781, -1.6709810936897118
0.6976744186046511, -1.5538251078606748
0.7441860465116279, -1.454698516258024
0.7984496124031006, -1.4370900417412042
0.8449612403100775, -1.3741625451611772
0.9534883720930232, -1.3479953698831943


==> figs/data/vfe2_ref_x0p4.csv <==
z, cp
0.042904290429042924, -0.5527052705270528
0.0957095709570957, -0.5750325032503252
0.14521452145214525, -0.5367786778677868
0.20132013201320137, -0.5590809080908095
0.24752475247524758, -0.5663066306630662
0.2937293729372938, -0.5508050805080509
0.34653465346534656, -0.5807080708070806
0.39933993399339934, -0.6560656065606567
0.4950495049504951, -1.0417041704170416
0.5214521452145215, -1.230898089808981
0.5478547854785478, -1.2837283728372841
0.5742574257425743, -1.472922292229223
0.6006600660066008, -1.63938893889389
0.6468646864686469, -1.4799479947994802
0.6666666666666667, -1.4116161616161618
0.6930693069306932, -1.403840384038404
0.722772277227723, -1.4036153615361537
0.7491749174917492, -1.4034153415341537
0.778877887788779, -1.4107660766076613
0.8052805280528053, -1.402990299029903
0.8217821782178218, -1.357410741074108
0.8646864686468647, -1.3040554055405544
0.9174917491749175, -1.2960796079607966
0.9537953795379539, -1.295804580458046


==> figs/data/vfe2_ref_x0p6.csv <==
z, cp
0.04519774011299435, -0.25751072961373334
0.096045197740113, -0.2768240343347639
0.14689265536723162, -0.2896995708154506
0.1977401129943503, -0.30257510729613735
0.24670433145009418, -0.3412017167381971
0.29755178907721286, -0.3605150214592272
0.34839924670433153, -0.43776824034334716
0.39736346516007537, -0.49570815450643746
0.4463276836158193, -0.7017167381974247
0.4990583804143126, -0.984978540772532
0.5499058380414313, -1.2875536480686693
0.5725047080979285, -1.4034334763948495
0.6007532956685501, -1.5579399141630899
0.6252354048964219, -1.5450643776824031
0.6497175141242939, -1.351931330472103
0.6741996233521659, -1.281115879828326
0.7005649717514126, -1.2553648068669525
0.7269303201506592, -1.2360515021459224
0.7721280602636537, -1.2360515021459224
0.8003766478342751, -1.2231759656652357
0.8248587570621471, -1.300429184549356
0.8549905838041434, -1.2618025751072959
0.873822975517891, -1.1652360515021454
0.9001883239171374, -1.1008583690987122
0.9265536723163842, -1.1008583690987122
0.9736346516007536, -1.0879828326180254


==> figs/data/vfe2_ref_x0p8.csv <==
z, cp
0.24655819774718407, -0.41620962129435224
0.29662077596996256, -0.3987607507095534
0.34918648310387995, -0.4041808553598174
0.39799749687108893, -0.4668306779355196
0.4480600750938674, -0.5981232261150229
0.4981226533166459, -0.7809031884821698
0.523153942428035, -0.906618112457505
0.5481852315394243, -1.0895412744191106
0.5732165206508136, -1.1866520794013107
0.5982478097622028, -1.329529474772527
0.6232790988735921, -1.0490659090453454
0.6483103879849813, -0.9345062334783463
0.6733416770963705, -0.9000380910921257
0.6983729662077598, -0.8827324201017861
0.7484355444305383, -0.8767251971142414
0.7734668335419275, -0.8651403499225285
0.7984981226533168, -0.8821596217239511
0.8222778473091364, -0.944952643894112
0.8485607008760951, -0.8875940463336605
0.8998748435544431, -0.750000715997972
0.9236545682102629, -0.7555855001818634
0.9486858573216522, -0.7382798291915234
0.9737171464330415, -0.7152533344025565


==> figs/data/vfe2_ref_x0p95.csv <==
0.19816272965879264, -0.41232227488151674
0.24934383202099739, -0.4763033175355451
0.30052493438320205, -0.5260663507109005
0.34908136482939633, -0.5758293838862558
0.40157480314960636, -0.6469194312796205
0.45013123359580054, -0.7464454976303316
0.5, -0.7180094786729856
0.5249343832020997, -0.7677725118483414
0.5485564304461943, -0.6327014218009479
0.573490813648294, -0.5331753554502368
0.5997375328083989, -0.5331753554502368
0.6246719160104987, -0.5331753554502368
0.6509186351706037, -0.5189573459715642
0.6745406824146981, -0.5118483412322274
0.6981627296587927, -0.5189573459715642
0.7244094488188976, -0.5189573459715642
0.7506561679790026, -0.5118483412322274
0.774278215223097, -0.5047393364928912
0.8018372703412072, -0.4976303317535544
0.8241469816272965, -0.5047393364928912
0.8490813648293962, -0.4834123222748814
0.8740157480314961, -0.4763033175355451
0.9002624671916009, -0.4691943127962084
0.9238845144356955, -0.4620853080568721
0.9750656167979002, -0.419431279620853

